A computational model for short-range van der Waals interactions between beams and shells

We consider potential-based interactions between beams (or fibers) and shells (or membranes) using a coarse-grained approach with focus on van der Waals attraction and steric repulsion. The involved 6D integral over volumes of a beam and a shell is split into a 5D analytical pre-integration over the beam's cross section and a surrogate plate tangential to the closest point on the shell, and the remaining 1D numerical integration along the beam's axis. This general inverse-power interaction potential is added to the potential energies of the Bernoulli-Euler beam and the Kirchhoff-Love shell. The total potential energy is spatially discretized using isogeometric finite elements, and the nonlinear weak form of quasi-static equilibrium is solved using the continuation method. We provide error estimates and convergence analysis, together with two intriguing numerical examples. The developed approach provides excellent balance between accuracy and efficiency for small separations.

==> data/dispZBksi0SqueezeNewEB105ES103IP10IP882M100x50.csv <==
0.,0.
0.,1.4224732503009818e-16
0.0001,-0.00001830646200508962
0.00026329931618554524,-0.00004817453159579668
0.0005299659828522119,-0.00009678159249593143
0.0009654308260136659,-0.000175293419045177
0.001676541937124777,-0.0002994682302890038
0.002837781518888654,-0.00048488694430337195
0.0047340778151849505,-0.0007216030254692321
0.007830716699888622,-0.0008945226281912265
0.01221002540840845,-0.0007779756991744755
0.018403303177815796,-0.000181680093696953
0.027161920594855456,0.001040873803173241
0.039548476133670143,0.002758827607576446
0.05706571096774946,0.004407623072107798
0.07922345512124242,0.00543745706309668
0.10725103085576933,0.0059381587842735895
0.14270342150135806,0.006107068590925364
0.1806036213121759,0.006182828542300546
0.22436700243840846,0.0064361049657258446
0.2711520247987431,0.007101006675117309
0.3211673175144375,0.008458190884516874
0.37463591449767714,0.01081901094642495
0.43179624902989927,0.01452516574254828
0.4470729910251106,0.015739498640141264
0.4686775667436131,0.01762984351583112
0.4960054336044277,0.02032754438770048
0.5305727547540317,0.02427034958824177
0.5742973417313351,0.030193111021753795
0.6247861458544377,0.03845404994077133
0.683085595157509,0.05006610438389004
0.7454103280517059,0.06526190868386489
0.8120382701123587,0.08438475804150569
0.8786662121730116,0.10651030212278159
0.9498944783378082,0.13392414851680662
1.,0.1552076126829894


==> data/dispZBksi0SqueezeNewEB105ES103IP10IP882M200x70.csv <==
0.,0.
0.,1.5439038936193583e-15
0.0001,-0.00001832200589071964
0.00026329931618554524,-0.00004821537998432948
0.0005299659828522119,-0.00009686343011421766
0.0009654308260136659,-0.0001754406897376999
0.001676541937124777,-0.0002997151085157024
0.002837781518888654,-0.00048526432470774247
0.0047340778151849505,-0.000721997914429888
0.007830716699888622,-0.0008940007149489775
0.01221002540840845,-0.0007726747189085482
0.018403303177815796,-0.0001611568393928009
0.027161920594855456,0.0010962829409919966
0.039548476133670143,0.0028714223096855326
0.05706571096774946,0.004588969770099489
0.07922345512124242,0.005678838479238418
0.10725103085576933,0.006219872295872196
0.14270342150135806,0.006393187759253398
0.1836403160666509,0.0064535882902181235
0.22740369719288347,0.006718845417593454
0.27418871955321816,0.0074647175669613625
0.32420401226891254,0.00893618099667954
0.3776726092521522,0.011359915825779263
0.4348329437843743,0.015057037236534426
0.45010968577958566,0.01626618402988652
0.47171426149808815,0.018152679129101533
0.5022677454885108,0.021201450845920747
0.5409151854338011,0.025727984966746352
0.5898007598184773,0.03267021574914095
0.646248958879442,0.04268314856427547
0.7065946220184546,0.05584656169508092
0.7711068495166998,0.0726787014867637
0.8400733216755714,0.09381249154411675
0.85850538667507,0.1000263495594681
0.8845722629799034,0.10923124097090228
0.9214363929789008,0.12307723096656048
0.9680662388818496,0.1419000630174901
1.,0.155513329874178


==> data/dispZBksi0SqueezeNewEB105ES103IP10IP882M400x100.csv <==
0,0
0,3.361894096443052e-15
0.0001,-0.000018352713460786235
0.00026329931618554524,-0.00004829628828540572
0.0005299659828522119,-0.00009702532044312054
0.0009654308260136659,-0.00017573079959067386
0.001676541937124777,-0.0003001986872734619
0.002837781518888654,-0.00048598092682412136
0.0047340778151849505,-0.0007228412096661647
0.007830716699888622,-0.000904643427323798
0.012887506823345413,-0.0007183831254177729
0.020038887998012324,0.00008034742633616573
0.030152468244925908,0.001624167512875481
0.04445523059425973,0.003590868553443531
0.0646823910880869,0.005272411713730614
0.09026795019139493,0.006222545814474997
0.12263140698151839,0.0066290228051561415
0.16356830154681123,0.006708920153424405
0.21083815574092954,0.006965403180046598
0.2613717554886867,0.007594961144727512
0.31539444599625044,0.008973648975240604
0.3731471314222586,0.011452912988479502
0.4308998168482667,0.015136162814013789
0.49264003457119676,0.02057187646315984
0.5543802522941268,0.027851725434474964
0.6161204700170568,0.0373992013343327
0.6821235390753518,0.050374648401642304
0.7526837879015575,0.06764191012123394
0.8281158668253233,0.09001272722027742
0.8897059013588484,0.1114290693691932
0.9608239473935066,0.1389540761683642
1,0.15532651375261014


==> data/dispZBksi0SqueezeNewEB105ES103IP10IP882M800x140.csv <==
0,0
0,-1.3945095078682357e-13
0.0001,-0.0000185230715853274
0.00026329931618554524,-0.00004873766217504405
0.0005299659828522119,-0.0000979865661262444
0.0009654308260136659,-0.000177372759874804
0.001676541937124777,-0.00030305694552774237
0.002837781518888654,-0.0004913884061016338
0.0047340778151849505,-0.000729718081953417
0.007830716699888622,-0.0009134803819258637
0.012887506823345413,-0.0007219856872633587
0.020038887998012324,0.00009600119431339704
0.030152468244925908,0.0016806374656097023
0.04445523059425973,0.0037074941856445193
0.0646823910880869,0.005453908716626349
0.09026795019139493,0.006460506695647988
0.12263140698151839,0.00691782422334368
0.16356830154681123,0.007022526382096585
0.21083815574092954,0.007277906967710204
0.26542068182798667,0.007984685970639456
0.28000847553673086,0.008312399356817324
0.30063873124473783,0.00885171670389509
0.3298143186622262,0.009823497722940777
0.3667188419872715,0.011439556191873666
0.4093325149393309,0.013910234430565722
0.4585385460393913,0.0176192809083736
0.5153567766421372,0.02327551784888683
0.5809648181088845,0.03188162222503833
0.6511027646762633,0.04411717828766914
0.7260833834954029,0.0609167069368032
0.7448285382001878,0.06576881742151408
0.7713381902124764,0.0730529692102049
0.8088284996220463,0.08416752817738479
0.8206839764139146,0.08788697094294523
0.8400438889455715,0.09416661614105645
0.8716584937238869,0.10499401579120832
0.9163682965704459,0.12147772304797155
0.9679947299881978,0.14208857257806956
1,0.15548521846040092


==> data/ipFDistrT0123.csv <==
0,-2.381132197183945
0.0000624999995,-2.2487642315052323
0.000124999999,-2.1231364493654037
0.0001874999985,-2.0038711752332388
0.000249999998,-1.890614534464902
0.0003124999975,-1.7830348156062685
0.000374999997,-1.6808209548159159
0.0004374999965,-1.5836811325908577
0.000499999996,-1.4913414738541384
0.0005624999955000001,-1.403544843217034
0.000624999995,-1.3200497278946601
0.0006874999945,-1.240629201415572
0.000749999994,-1.1650699618164073
0.0008124999935000001,-1.0931714385502773
0.000874999993,-1.0247449627968286
0.0009374999925,-0.9596129963210207
0.000999999992,-0.8976084144010366
0.0010624999915000001,-0.8385738387211408
0.0011249999910000002,-0.7823610164609249
0.0011874999905,-0.7288302420974713
0.00124999999,-0.6778498187340762
0.0013124999995,-0.6292955530265507
0.0013749999990000001,-0.5830503144380574
0.0014374999985000002,-0.5390035472878831
0.001499999998,-0.4970508985043711
0.0015624999975,-0.4570938287793824
0.0016249999970000002,-0.4190392566795835
0.0016874999965,-0.3827992259581654
0.001749999996,-0.34829059440045596
0.0018124999955000001,-0.3154347426464388
0.0018749999950000002,-0.28415730156797325
0.0019374999945000002,-0.25438789689533525
0.001999999994,-0.22605990982996005
0.0020624999935,-0.19911025258243864
0.002124999993,-0.17347915771545086
0.0021874999925,-0.14910998036220935
0.0022499999920000003,-0.12594901243858603
0.0023124999915,-0.10394530795730628
0.002374999991,-0.08305051874190061
0.0024374999905000003,-0.0632187397702646
0.00249999999,-0.044406363513846525
0.0025624999994999995,-0.026571941087714546
0.0026249999989999993,-0.009676063236834231
0.0026874999984999996,0.006318780224025655
0.0027499999979999994,0.021448303252320944
0.0028124999974999997,0.03574653564492314
0.0028749999969999995,0.049245926307904586
0.0029374999964999994,0.061977441016294765
0.0029999999959999996,0.07397065504971989
0.0030624999954999995,0.0852538410290693
0.0031249999949999998,0.09585405228678123
0.0031874999944999996,0.10579720207240362
0.0032499999939999994,0.11510813881107973
0.0033124999934999993,0.12381071774225338
0.0033749999929999996,0.13192786911391785
0.0034374999924999994,0.13948166319090038
0.0034999999919999997,0.14649337220829928
0.0035624999914999995,0.15298352954390682
0.0036249999909999994,0.15897198622029762
0.0036874999904999996,0.16447796486763222
0.0037499999899999995,0.16952011137654077
0.0038124999994999997,0.17411654466318627
0.0038749999989999995,0.17828490122882856
0.003937499998499999,0.18204238513946436
0.003999999998,0.18540580814057517
0.0040624999975,0.18839163191013109
0.004124999997,0.1910160078202492
0.0041874999965,0.19329481495788725
0.0042499999959999995,0.1952436965715707
0.004312499995499999,0.19687809486539143
0.004374999995,0.19821328425483165
0.0044374999945,0.19926440309629845
0.004499999994,0.20004648395300473
0.0045624999934999995,0.20057448232934405
0.004624999992999999,0.2008633039148564
0.0046874999925,0.20092783042808282
0.004749999992,0.20078294389160067
0.0048124999915,0.2004435494645973
0.004874999991,0.19992459676257646
0.0049374999904999994,0.19924109961891778
0.00499999999,0.19840815430289327
0.0050624999995,0.19744095597612388
0.005124999999,0.19635481428391888
0.0051874999985,0.19516516574278286
0.005249999998,0.19388758596280464
0.0053124999975,0.1925377993181958
0.005374999997,0.1911316869384394
0.0054374999965,0.1896852928179933
0.005499999996,0.18821482802256506
0.0055624999955,0.18673667287740514
0.005624999995,0.18526737709891972
0.0056874999945,0.1838236578531034
0.005749999994,0.18242239566609708
0.0058124999935,0.18108062802140745
0.0058749999930000005,0.179815540820758
0.0059374999925,0.17864445741647517
0.005999999992,0.17758482533315734
0.0060624999915,0.17665420058171755
0.006124999991,0.1758163793916716
0.0061874999905000005,0.1749448683455772
0.0062499999899999995,0.17403446782126064
0.006312499999499999,0.1730863805193832
0.006374999998999999,0.17210179526220903
0.006437499998499999,0.17108188634063204
0.006499999998,0.1700278145075833
0.0065624999974999996,0.1689407270596317
0.006624999996999999,0.16782175817696654
0.006687499996499999,0.16667202906329948
0.006749999995999999,0.16549264828478583
0.0068124999955,0.16428471194780636
0.006874999995,0.16304930389603634
0.0069374999944999995,0.16178749590605834
0.006999999993999999,0.16050034786806222
0.007062499993499999,0.159188907940087
0.007124999993,0.15785421269039457
0.0071874999925,0.1564972872825665
0.0072499999919999995,0.15511914552665962
0.007312499991499999,0.15372079005856776
0.007374999990999999,0.15230321238304834
0.0074374999905,0.15086739301312413
0.007499999989999999,0.1494143015224978
0.0075624999995,0.14794489645522324
0.007624999999,0.1464601262680545
0.0076874999985,0.14496092789966752
0.007749999998000001,0.1434482278383884
0.007812499997500001,0.14192294189965748
0.007874999997,0.14038597525880725
0.007937499996500001,0.13883822249186917
0.007999999996,0.1372805674793871
0.008062499995500001,0.1357138835763556
0.008124999995,0.13413903342866806
0.0081874999945,0.13255686906965458
0.008249999994000001,0.1309682318021066
0.0083124999935,0.1293739523317683
0.008374999993000001,0.12777485051343085
0.0084374999925,0.12617173544274873
0.008499999992,0.12456540542908501
0.008562499991500001,0.1229566478062889
0.008624999991,0.12134623906414443
0.008687499990500001,0.11973494457690004
0.00874999999,0.11812351869647619
0.008812499999500002,0.11651270441106831
0.008874999999000002,0.11490323425488302
0.008937499998500001,0.11329582863791465
0.008999999998000002,0.11169119681870976
0.009062499997500001,0.11009003657849092
0.009124999997000002,0.10849303418678735
0.009187499996500002,0.10690086417062572
0.009249999996000001,0.1053141893052314
0.009312499995500002,0.10373366065710687
0.009374999995000001,0.1021599170674885
0.009437499994500002,0.10059358554204056
0.009499999994000002,0.0990352807498045
0.009562499993500001,0.09748560515475102
0.009624999993000002,0.09594514877960103
0.009687499992500001,0.0944144891674279
0.009749999992000002,0.09289419117411679
0.009812499991500002,0.09138480696912676
0.009874999991000001,0.08988687585112265
0.009937499990500002,0.08840092412977496
0.009999999990000001,0.08692746504679238
0.010062499999500001,0.08546699847372086
0.010124999999000002,0.08402001167137829
0.0101874999985,0.08258697769834988
0.010249999998000001,0.08116835635077324
0.0103124999975,0.07976459370314126
0.010374999997000001,0.07837612222953227
0.010437499996500002,0.07700336037196465
0.010499999996,0.07564671261127565
0.010562499995500001,0.07430656941622349
0.010624999995,0.07298330697026856
0.010687499994500001,0.07167728719723154
0.010749999994,0.07038885751036617
0.0108124999935,0.06911835086268603
0.010874999993000001,0.06786608565308105
0.0109374999925,0.06663236541132189
0.010999999992000001,0.06541747889947436
0.0110624999915,0.06422169994956972
0.011124999991,0.06304528737995918
0.011187499990500002,0.06188848486936438
0.01124999999,0.06075152092310132
0.011312499999500002,0.05963460863360792
0.011374999999000003,0.058537946248111705
0.011437499998500002,0.057461715998989416
0.011499999998000002,0.05640608483432574
0.011562499997500001,0.05537120396225248
0.011624999997000002,0.054357209131651096
0.011687499996500003,0.05336422012299025
0.011749999996000002,0.05239234109545432
0.011812499995500002,0.05144166035875308
0.011874999995000001,0.05051225007833482
0.011937499994500002,0.04960416665331158
0.011999999994000001,0.04871745037119668
0.012062499993500002,0.0478521254719495
0.012124999993000003,0.04700819994961769
0.012187499992500002,0.04618566572410199
0.012249999992000002,0.04538449846061221
0.012312499991500001,0.044604657604276454
0.012374999991000002,0.04384608615013974
0.012437499990500003,0.04310871100518199
0.012499999990000002,0.04239244253579333
0.012562499999500001,0.041697174753887456
0.012624999999000002,0.04102278558047745
0.012687499998500001,0.04036913613827897
0.012749999998000002,0.03973607127576706
0.0128124999975,0.039123419454347275
0.012874999997000001,0.03853099251456271
0.012937499996500002,0.03795858600525959
0.012999999996000001,0.037405979042413495
0.013062499995500002,0.036872934094068555
0.013124999995,0.03635919723320624
0.013187499994500002,0.03586449831592553
0.013249999994000002,0.03538855035418509
0.013312499993500001,0.034931050153798715
0.013374999993000002,0.03449167818817411
0.013437499992500001,0.0340700981947597
0.013499999992000002,0.03366595772097192
0.013562499991500002,0.03327888794208711
0.013624999991000001,0.03290850357265018
0.013687499990500002,0.032554402975918606
0.013749999990000001,0.03221616821254436
0.0138124999995,0.031893365004105334
0.013874999999000001,0.03158554293388338
0.0139374999985,0.03129223515688029
0.013999999998000001,0.031012958649336397
0.0140624999975,0.030747214070471873
0.014124999997,0.030494486180456803
0.014187499996500002,0.03025424332293758
0.014249999996,0.030025937486140464
0.014312499995500001,0.029809005350893703
0.014374999995,0.02960286672052259
0.014437499994500001,0.02940692555841906
0.014499999994,0.029220570034950377
0.0145624999935,0.029043172061464784
0.014624999993000001,0.028874087508568014
0.0146874999925,0.02871265649481236
0.014749999992000001,0.02855820309966184
0.0148124999915,0.02841003534137787
0.014874999991,0.028267445371490396
0.014937499990500001,0.028129709544890247
0.01499999999,0.02799608813740395
0.015062499999500002,0.02786582558453876
0.015124999999000003,0.02773815047602124
0.015187499998500002,0.02761227539406974
0.015249999998000002,0.027487397040911965
0.015312499997500001,0.027362696319019886
0.015374999997000002,0.02723733796051997
0.015437499996500003,0.027110470778119122
0.015499999996000002,0.026981227764673932
0.015562499995500002,0.026848725794933248
0.015624999995000001,0.026712065627292336
0.0156874999945,0.026570332099107308
0.015749999994,0.0264225935353517
0.0158124999935,0.026267902591913472
0.015874999993000002,0.026105295177432986
0.015937499992500003,0.02593379103992488
0.015999999992,0.02575239350432179
0.0160624999915,0.02556008949520905
0.016124999991000002,0.025355849030530564
0.016187499990500002,0.02513883973290021
0.016249999990000003,0.024919311141361256
0.0163124999995,0.024703336332301262
0.016374999999000002,0.024490862420538217
0.016437499998500003,0.02428183672508144
0.016499999998,0.024076207113575165
0.0165624999975,0.02387392160082591
0.016624999997,0.023674928922468474
0.016687499996500002,0.023479178064792716
0.016749999996000003,0.023286618223719024
0.0168124999955,0.023097199258285794
0.016874999995,0.02291087126169078
0.0169374999945,0.022727584843827753
0.016999999994000002,0.022547290957127153
0.017062499993500003,0.022369940948824052
0.017124999993,0.02219548646296632
0.0171874999925,0.02202387977561049
0.017249999992,0.0218550734059213
0.017312499991500002,0.02168902043003218
0.017374999991000003,0.02152567407849837
0.0174374999905,0.02136498820269095
0.01749999999,0.021206917006169057
0.0175624999995,0.021051415091834613
0.017624999999,0.020898437493436006
0.0176874999985,0.020747939645842983
0.017749999997999998,0.02059987738421043
0.0178124999975,0.02045420714731705
0.017874999997,0.020310885418979296
0.0179374999965,0.020169869286633446
0.017999999996,0.02003111656743206
0.018062499995499998,0.019894584928616066
0.018124999995,0.019760232816489864
0.0181874999945,0.019628019117572837
0.018249999994,0.019497903207083223
0.0183124999935,0.019369844212473453
0.018374999992999998,0.01924380272938908
0.0184374999925,0.019119738986919987
0.018499999992,0.018997614200734425
0.0185624999915,0.018877389307332848
0.018624999991,0.018759026448394778
0.018687499990499998,0.018642487687287712
0.01874999999,0.01852773573620281
0.0188124999995,0.01841473358540968
0.018874999999,0.018303444896929477
0.0189374999985,0.01819383353423243
0.018999999998,0.018085863831206694
0.0190624999975,0.017979500729043973
0.019124999997,0.01787470933210633
0.0191874999965,0.01777145551155268
0.019249999996,0.017669705194513607
0.0193124999955,0.01756942516971227
0.019374999995,0.017470582131573043
0.0194374999945,0.017373143911461053
0.019499999994,0.017277078228274956
0.0195624999935,0.017182353260375205
0.019624999993,0.017088937910608948
0.0196874999925,0.016996801259851146
0.019749999992,0.016905913135638162
0.0198124999915,0.016816243461697855
0.019874999991,0.016727762924039435
0.0199374999905,0.01664044230152628
0.01999999999,0.01655425316615311
0.0200624999995,0.016469167279098418
0.020124999999000002,0.016385156999914052
0.020187499998500003,0.016302195029422428
0.020249999998,0.016220254551273072
0.0203124999975,0.016139309272912516
0.020374999997,0.016059333203635617
0.020437499996500002,0.015980300974926198
0.020499999996000003,0.015902187337351492
0.0205624999955,0.01582496793998045
0.020624999995,0.015748618532275493
0.0206874999945,0.01567311555769768
0.020749999994000002,0.015598435654483378
0.020812499993500003,0.01552455603827907
0.020874999993,0.015451454374343143
0.0209374999925,0.015379108879592263
0.020999999992,0.015307498010689091
0.021062499991500002,0.015236600849289239
0.021124999991000003,0.01516639672466047
0.0211874999905,0.01509686566456292
0.02124999999,0.015027987988915026
0.0213124999995,0.014959744498691752
0.021374999999,0.014892116497039698
0.0214374999985,0.014825085659804671
0.021499999997999997,0.014758634197883591
0.021562499997499998,0.01469274467698689
0.021624999997,0.014627400146959513
0.0216874999965,0.014562584229648401
0.021749999996,0.014498280791396922
0.021812499995499997,0.01443447412621035
0.021874999994999998,0.014371149473084266
0.0219374999945,0.014308291672857187
0.021999999994,0.01424588700647833
0.0220624999935,0.014183921464435922
0.022124999992999998,0.01412238184421577
0.0221874999925,0.014061255087181923
0.022249999992,0.014000528997194728
0.0223124999915,0.013940191660592127
0.022374999991,0.01388023130462468
0.022437499990499998,0.013820637100893318
0.02249999999,0.013761398411519021
0.0225624999995,0.0137025051395252
0.022624999999,0.013643947562785641
0.0226874999985,0.013585716504174172
0.022749999998,0.013527803244341552
0.0228124999975,0.013470199498310187
0.022874999997,0.01341289723193162
0.0229374999965,0.013355889227012696
0.022999999996,0.013299168083324542
0.0230624999955,0.013242728017508032
0.023124999995,0.013186562781422051
0.0231874999945,0.013130666679734837
0.023249999994,0.01307503460046755
0.0233124999935,0.013019661775400593
0.023374999993,0.012964544245226861
0.0234374999925,0.012909678257712276
0.023499999992,0.012855060500557514
0.0235624999915,0.012800687983591796
0.023624999991,0.01274655852890616
0.0236874999905,0.012692670037572462
0.02374999999,0.012639021202574874
0.0238124999995,0.012585611018451015
0.023874999999,0.012532438840346494
0.023937499998500002,0.01247950481688509
0.023999999998,0.012426809019935536
0.0240624999975,0.012374352724438875
0.024124999997,0.01232213657885195
0.024187499996500002,0.012270162788084349
0.024249999996000002,0.012218433739723977
0.0243124999955,0.012166951525874214
0.024374999995,0.012115719883693643
0.0244374999945,0.0120647419488642
0.024499999994000002,0.01201402222922443
0.024562499993500003,0.011963564779349678
0.024624999993,0.011913374860902604
0.0246874999925,0.011863457643468411
0.024749999992,0.011813819068827947
0.024812499991500002,0.01176446597645997
0.024874999991000003,0.011715404532141704
0.0249374999905,0.011666642393870497


==> data/ipFDistrT0261.csv <==
0,-8.533849558866368
0.0000624999995,-7.73834871480113
0.000124999999,-7.020647882587337
0.0001874999985,-6.372202287450307
0.000249999998,-5.785514321558127
0.0003124999975,-5.253992764043675
0.000374999997,-4.771832567999671
0.0004374999965,-4.333911982605379
0.000499999996,-3.9357043210666114
0.0005624999955000001,-3.573202130772295
0.000624999995,-3.2428518894656984
0.0006874999945,-2.941497654729665
0.000749999994,-2.6663323454240864
0.0008124999935000001,-2.4148555424559834
0.000874999993,-2.1848368698893306
0.0009374999925,-1.9742841623272813
0.000999999992,-1.78141574560913
0.0010624999915000001,-1.6046362593524095
0.0011249999910000002,-1.4425155351427943
0.0011874999905,-1.293770115853564
0.00124999999,-1.157247062125533
0.0013124999995,-1.0319097396674604
0.0013749999990000001,-0.9168254030864795
0.0014374999985000002,-0.8111540761644425
0.001499999998,-0.7141389744037387
0.0015624999975,-0.6250979566390931
0.0016249999970000002,-0.5434160006375359
0.0016874999965,-0.4685385588955193
0.001749999996,-0.3999656884385727
0.0018124999955000001,-0.3372468627164218
0.0018749999950000002,-0.2799763860178417
0.0019374999945000002,-0.22778934148553898
0.001999999994,-0.180299656509598
0.0020624999935,-0.13617481514612662
0.002124999993,-0.09481150356199519
0.0021874999925,-0.05602152103173097
0.0022499999920000003,-0.01963205919897204
0.0023124999915,0.014515725145927139
0.002374999991,0.04656799004072587
0.0024374999905000003,0.07665935784925004
0.00249999999,0.10491394895061257
0.0025624999994999995,0.1314463147774334
0.0026249999989999993,0.1563622614130864
0.0026874999984999996,0.1797596344187351
0.0027499999979999994,0.20172898465967037
0.0028124999974999997,0.2223541922064003
0.0028749999969999995,0.24171302759166036
0.0029374999964999994,0.259877660855639
0.0029999999959999996,0.2769151237609897
0.0030624999954999995,0.2928877299462491
0.0031249999949999998,0.3078534572628926
0.0031874999944999996,0.32186629607261885
0.0032499999939999994,0.3349765668465672
0.0033124999934999993,0.3472312100944781
0.0033749999929999996,0.3586740512788098
0.0034374999924999994,0.3693460431249651
0.0034999999919999997,0.379285487442349
0.0035624999914999995,0.38852823841600115
0.0036249999909999994,0.39710788906408867
0.0036874999904999996,0.4050559424016065
0.0037499999899999995,0.4124019687325662
0.0038124999994999997,0.4191737509608666
0.0038749999989999995,0.4253974136663201
0.003937499998499999,0.4310975526060892
0.003999999998,0.43629734305821977
0.0040624999975,0.4410186452302889
0.004124999997,0.4452821005495058
0.0041874999965,0.4491072206056268
0.0042499999959999995,0.4525124693977016
0.004312499995499999,0.4555153393973068
0.004374999995,0.45813242195818704
0.0044374999945,0.4603794725226984
0.004499999994,0.4622714710556872
0.0045624999934999995,0.4638226780510988
0.004624999992999999,0.4650466864681695
0.0046874999925,0.46595646994356077
0.004749999992,0.4665644275014764
0.0048124999915,0.4668824250731425
0.004874999991,0.4669218340457886
0.0049374999904999994,0.46669356704544374
0.00499999999,0.4662081111690184
0.0050624999995,0.46547555869425894
0.005124999999,0.464505636184124
0.0051874999985,0.4633077303973403
0.005249999998,0.46189091340671196
0.0053124999975,0.4602639653677887
0.005374999997,0.45843539570814995
0.0054374999965,0.45641346274455286
0.005499999996,0.45420619184279154
0.0055624999955,0.45182139218528583
0.005624999995,0.44926667224074635
0.0056874999945,0.44654945402866186
0.005749999994,0.44367698624257024
0.0058124999935,0.44065635625598043
0.0058749999930000005,0.4374945011601574
0.0059374999925,0.43419821780223966
0.005999999992,0.4307741719322342
0.0060624999915,0.4272289064925001
0.006124999991,0.4235688490769678
0.0061874999905000005,0.41980031864652423
0.0062499999899999995,0.4159295314871758
0.006312499999499999,0.41196260600148094
0.006374999998999999,0.4079055697418581
0.006437499998499999,0.40376435949172906
0.006499999998,0.3995448273730293
0.0065624999974999996,0.3952527430503272
0.006624999996999999,0.39089379608670516
0.006687499996499999,0.38647359772157275
0.006749999995999999,0.38199768225992603
0.0068124999955,0.3774715079501001
0.006874999995,0.37290045745196254
0.0069374999944999995,0.3682898379039661
0.006999999993999999,0.3636448806153685
0.007062499993499999,0.3589707403884099
0.007124999993,0.35427249451288345
0.0071874999925,0.3495551414630911
0.0072499999919999995,0.34482359925128403
0.007312499991499999,0.3400827035668277
0.007374999990999999,0.33533720560696834
0.0074374999905,0.33059176971609805
0.007499999989999999,0.325850970779495
0.0075624999995,0.3211192908711342
0.007624999999,0.31640111914593083
0.0076874999985,0.31170074398244996
0.007749999998000001,0.30702235293387803
0.007812499997500001,0.3023700285559552
0.007874999997,0.297747744889409
0.007937499996500001,0.29315936385785557
0.007999999996,0.2886086315320595
0.008062499995500001,0.2840991744476975
0.008124999995,0.27963449572955135
0.0081874999945,0.27521797130464254
0.008249999994000001,0.2708528460104449
0.0083124999935,0.2665422298090401
0.008374999993000001,0.2622890938478619
0.0084374999925,0.2580962666949733
0.008499999992,0.25396643056307866
0.008562499991500001,0.2499021175106675
0.008624999991,0.245905705845733
0.008687499990500001,0.2419794164270903
0.00874999999,0.23812530920612662
0.008812499999500002,0.23434527933191296
0.008874999999000002,0.23064105609378238
0.008937499998500001,0.22701419591253247
0.008999999998000002,0.22346608179723004
0.009062499997500001,0.21999791974889593
0.009124999997000002,0.21661073591714652
0.009187499996500002,0.21330537380366676
0.009249999996000001,0.2100824917014923
0.009312499995500002,0.20694256029827063
0.009374999995000001,0.20388586017206833
0.009437499994500002,0.2009124798377706
0.009499999994000002,0.19802231353902444
0.009562499993500001,0.19521505946792006
0.009624999993000002,0.19249021796191013
0.009687499992500001,0.18984708993147503
0.009749999992000002,0.18728477534794852
0.009812499991500002,0.18480217195558657
0.009874999991000001,0.18239797403149094
0.009937499990500002,0.18007067129054644
0.009999999990000001,0.17781854792511798
0.010062499999500001,0.17563968149300058
0.010124999999000002,0.17353194343953326
0.0101874999985,0.17149299619932679
0.010249999998000001,0.16952029410338287
0.0103124999975,0.16761108241310474
0.010374999997000001,0.16576239690767025
0.010437499996500002,0.1639710632534177
0.010499999996,0.16223369661227105
0.010562499995500001,0.16054670119611858
0.010624999995,0.15890626969364474
0.010687499994500001,0.1573083827973707
0.010749999994,0.1557488085373513
0.0108124999935,0.15422310167311704
0.010874999993000001,0.15272660291288442
0.0109374999925,0.15125443789929882
0.010999999992000001,0.14980151622884996
0.0110624999915,0.14836253017080336
0.011124999991,0.14693195320819719
0.011187499990500002,0.14550403831902425
0.01124999999,0.1440728160301199
0.011312499999500002,0.1426320919760773
0.011374999999000003,0.14117544512703972
0.011437499998500002,0.13969622337610144
0.011499999998000002,0.1381875411595117
0.011562499997500001,0.13664227529331097
0.011624999997000002,0.13505306080339352
0.011687499996500003,0.1334122858547273
0.011749999996000002,0.13171208649703647
0.011812499995500002,0.12994434051655412
0.011874999995000001,0.1281006605755337
0.011937499994500002,0.12617238693396038
0.011999999994000001,0.12419893402703508
0.012062499993500002,0.12226155694113938
0.012124999993000003,0.12036140126259864
0.012187499992500002,0.11849801994748654
0.012249999992000002,0.11667096416061096
0.012312499991500001,0.11487978348999084
0.012374999991000002,0.11312402602980143
0.012437499990500003,0.1114032387370858
0.012499999990000002,0.10971696740592041
0.012562499999500001,0.10806475678743421
0.012624999999000002,0.1064461516830506
0.012687499998500001,0.10486069545036569
0.012749999998000002,0.10330793133312399
0.0128124999975,0.1017874023535974
0.012874999997000001,0.10029865136101757
0.012937499996500002,0.09884122134064022
0.012999999996000001,0.09741465549578532
0.013062499995500002,0.09601849728944467
0.013124999995,0.094652290706986
0.013187499994500002,0.09331558047695987
0.013249999994000002,0.09200791190420832
0.013312499993500001,0.09072883130411613
0.013374999993000002,0.08947788606553697
0.013437499992500001,0.08825462458203281
0.013499999992000002,0.08705859662599025
0.013562499991500002,0.08588935337947312
0.013624999991000001,0.08474644749866478
0.013687499990500002,0.08362943327608052
0.013749999990000001,0.08253786676400665
0.0138124999995,0.08147130576450756
0.013874999999000001,0.08042931056704328
0.0139374999985,0.07941144298078173
0.013999999998000001,0.07841726717925512
0.0140624999975,0.07744634957567431
0.014124999997,0.0764982591086345
0.014187499996500002,0.07557256707686033
0.014249999996,0.07466884724853484
0.014312499995500001,0.07378667644396097
0.014374999995,0.07292563385676898
0.014437499994500001,0.07208530162536331
0.014499999994,0.0712652649301253
0.0145624999935,0.07046511183841497
0.014624999993000001,0.06968443347803799
0.0146874999925,0.06892282424287188
0.014749999992000001,0.06817988172332745
0.0148124999915,0.06745520675733596
0.014874999991,0.06674840359057699
0.014937499990500001,0.06605907997209792
0.01499999999,0.06538684708075682
0.015062499999500002,0.06473131964137835
0.015124999999000003,0.06409211633944611
0.015187499998500002,0.063468859200706
0.015249999998000002,0.06286117413089354
0.015312499997500001,0.062268690917554714
0.015374999997000002,0.06169104311346185
0.015437499996500003,0.06112786822155858
0.015499999996000002,0.060578807807500024
0.015562499995500002,0.06004350741789599
0.015624999995000001,0.05952161664830147
0.0156874999945,0.05901278930610987
0.015749999994,0.05851668318988512
0.0158124999935,0.05803296057292373
0.015874999993000002,0.05756128774936764
0.015937499992500003,0.05710133539599438
0.015999999992,0.0566527785214328
0.0160624999915,0.05621529655929791
0.016124999991000002,0.055788573201421165
0.016187499990500002,0.05537229673326305
0.016249999990000003,0.05496615980529107
0.0163124999995,0.05456985959116567
0.016374999999000002,0.054183097993070195
0.016437499998500003,0.05380558123435808
0.016499999998,0.05343702026682218
0.0165624999975,0.053077130550792884
0.016624999997,0.05272563236012395
0.016687499996500002,0.052382250580793155
0.016749999996000003,0.052046714710475506
0.0168124999955,0.05171875910438706
0.016874999995,0.051398122786971534
0.0169374999945,0.05108454961250031
0.016999999994000002,0.05077778819629497
0.017062499993500003,0.05047759196281909
0.017124999993,0.05018371911229025
0.0171874999925,0.049895932806332866
0.017249999992,0.049614000991116125
0.017312499991500002,0.049337696568799494
0.017374999991000003,0.04906679721419538
0.0174374999905,0.04880108561817931
0.01749999999,0.04854034937107832
0.0175624999995,0.048284380980262664
0.017624999999,0.04803297800283168
0.0176874999985,0.047785942864561726
0.017749999997999998,0.047543082994336405
0.0178124999975,0.04730421090923009
0.017874999997,0.04706914394594541
0.0179374999965,0.04683770454919367
0.017999999996,0.04660972034491051
0.018062499995499998,0.04638502371065156
0.018124999995,0.0461634522472103
0.0181874999945,0.04594484861926107
0.018249999994,0.04572906058726156
0.0183124999935,0.045515940646236874
0.018374999992999998,0.045305346892564824
0.0184374999925,0.045097142112878075
0.018499999992,0.044891194467281625
0.0185624999915,0.0446873768649656
0.018624999991,0.0444855677090068
0.018687499990499998,0.044285650265289966
0.01874999999,0.04408751302827074
0.0188124999995,0.04389104952804246
0.018874999999,0.04369615861519138
0.0189374999985,0.04350274408934851
0.018999999998,0.043310714937827566
0.0190624999975,0.04311998538533368
0.019124999997,0.042930474676360575
0.0191874999965,0.042742107384963646
0.019249999996,0.042554813059398455
0.0193124999955,0.04236852663142976
0.019374999995,0.04218318794451781
0.0194374999945,0.04199874237005341
0.019499999994,0.04181514018916399
0.0195624999935,0.04163233688155632
0.019624999993,0.04145029326450089
0.0196874999925,0.041268975218553994
0.019749999992,0.04108835398140798
0.0198124999915,0.04090840582116595
0.019874999991,0.04072911237852317
0.0199374999905,0.04055046032898435
0.01999999999,0.04037244174313592
0.0200624999995,0.040195053770588185
0.020124999999000002,0.040018298927348095
0.020187499998500003,0.039842184837440175
0.020249999998,0.03966672439698726
0.0203124999975,0.03949193578061827
0.020374999997,0.03931784233029667
0.020437499996500002,0.03914447272070776
0.020499999996000003,0.03897186070948111
0.0205624999955,0.03880004553199168
0.020624999995,0.038629071501843804
0.0206874999945,0.03845898831402783
0.020749999994000002,0.038289850795821145
0.020812499993500003,0.03812171910194362
0.020874999993,0.037954658651738526
0.0209374999925,0.03778874018609901
0.020999999992,0.037624039609271964
0.021062499991500002,0.03746063818763057
0.021124999991000003,0.037298622359855926
0.0211874999905,0.03713808396780349
0.02124999999,0.036979120052714975
0.0213124999995,0.0368218329370098
0.021374999999,0.03666633031315314
0.0214374999985,0.03651272505656866
0.021499999997999997,0.03636113539246244
0.021562499997499998,0.03621168478409276
0.021624999997,0.03606450200041955
0.0216874999965,0.03591972115993691
0.021749999996,0.03577748156612737
0.021812499995499997,0.03563792779787622
0.021874999994999998,0.03550120997406303
0.0219374999945,0.03536748306922188
0.021999999994,0.03523690784665856
0.0220624999935,0.0351096499773873
0.022124999992999998,0.034985880597479646
0.0221874999925,0.0348656879646847
0.022249999992,0.034746829707262616
0.0223124999915,0.034628262209400074
0.022374999991,0.03450998972612984
0.022437499990499998,0.03439201670081227
0.02249999999,0.03427434738114954
0.0225624999995,0.034156985989093336
0.022624999999,0.03403993668656735
0.0226874999985,0.03392320357625822
0.022749999998,0.03380679071419879
0.0228124999975,0.03369070208721192
0.022874999997,0.03357494151634066
0.0229374999965,0.033459512946980574
0.022999999996,0.0333444199380728
0.0230624999955,0.033229666581915396
0.023124999995,0.033115256441178076
0.0231874999945,0.0330011930659162
0.023249999994,0.03288748001141517
0.0233124999935,0.0327741207156782
0.023374999993,0.03266111873664945
0.0234374999925,0.032548477443637314
0.023499999992,0.03243620013810977
0.0235624999915,0.03232428999159431
0.023624999991,0.032212750297322845
0.0236874999905,0.032101584094326174
0.02374999999,0.03199079453328446
0.0238124999995,0.03188038461980103
0.023874999999,0.03177035729097044
0.023937499998500002,0.031660715548111895
0.023999999998,0.0315514620716324
0.0240624999975,0.031442599868172216
0.024124999997,0.031334131325886805
0.024187499996500002,0.0312260593394198
0.024249999996000002,0.031118386603553816
0.0243124999955,0.031011115365218167
0.024374999995,0.03090424842414663
0.0244374999945,0.030797787974983226
0.024499999994000002,0.030691736623446264
0.024562499993500003,0.03058609644701349
0.024624999993,0.03048086984984355
0.0246874999925,0.03037605889233541
0.024749999992,0.030271665738589082
0.024812499991500002,0.03016769271935127
0.024874999991000003,0.030064141521774612
0.0249374999905,0.029961014307195555


==> data/ipFDistrT0431.csv <==
0,-23.533158746052237
0.0000624999995,-20.131560360643718
0.000124999999,-17.279377233750836
0.0001874999985,-14.875870777748766
0.000249999998,-12.84082915186589
0.0003124999975,-11.109994643409745
0.000374999997,-9.631590903867393
0.0004374999965,-8.363667134753978
0.000499999996,-7.272053543236053
0.0005624999955000001,-6.328777379875839
0.000624999995,-5.510828346522642
0.0006874999945,-4.799190717838303
0.000749999994,-4.1780803284818
0.0008124999935000001,-3.634339848424799
0.000874999993,-3.1569570511568608
0.0009374999925,-2.736679169384106
0.000999999992,-2.3657027109628284
0.0010624999915000001,-2.0374228336901883
0.0011249999910000002,-1.7462299558779724
0.0011874999905,-1.4873440038044312
0.00124999999,-1.2566787824270609
0.0013124999995,-1.0507305355466605
0.0013749999990000001,-0.866486208747431
0.0014374999985000002,-0.7013472100311056
0.001499999998,-0.5530664028620853
0.0015624999975,-0.4196954529360002
0.0016249999970000002,-0.2995408359166607
0.0016874999965,-0.19112694018079956
0.001749999996,-0.09316502506321189
0.0018124999955000001,-0.004527027557508667
0.0018749999950000002,0.07577660359711125
0.0019374999945000002,0.14861571812641072
0.001999999994,0.2147564700078095
0.0020624999935,0.27487497281303996
0.002124999993,0.3295689794728309
0.0021874999925,0.379367897084387
0.0022499999920000003,0.42474139481908724
0.0023124999915,0.46610681990746006
0.002374999991,0.5038356013797678
0.0024374999905000003,0.5382587920275648
0.00249999999,0.5696718749951053
0.0025624999994999995,0.5983389439917981
0.0026249999989999993,0.6244963252367732
0.0026874999984999996,0.6483557824106536
0.0027499999979999994,0.6701072733021878
0.0028124999974999997,0.6899213878716046
0.0028749999969999995,0.7079514844687267
0.0029374999964999994,0.7243355689057485
0.0029999999959999996,0.739197950508433
0.0030624999954999995,0.7526507044142985
0.0031249999949999998,0.7647949652575943
0.0031874999944999996,0.7757220738839745
0.0032499999939999994,0.7855145957882588
0.0033124999934999993,0.7942472273820964
0.0033749999929999996,0.8019876040790586
0.0034374999924999994,0.8087970223030199
0.0034999999919999997,0.8147310859623105
0.0035624999914999995,0.8198402865181464
0.0036249999909999994,0.8241705246505064
0.0036874999904999996,0.8277635804932073
0.0037499999899999995,0.8306575384964967
0.0038124999994999997,0.8328871724706435
0.0038749999989999995,0.834484293750656
0.003937499998499999,0.8354780717188408
0.003999999998,0.835895322748144
0.0040624999975,0.8357607766532451
0.004124999997,0.8350973209621368
0.0041874999965,0.833926225892252
0.0042499999959999995,0.8322673521189046
0.004312499995499999,0.8301393432566777
0.004374999995,0.8275598046680932
0.0044374999945,0.8245454700321944
0.004499999994,0.8211123569128058
0.0045624999934999995,0.8172759124308318
0.004624999992999999,0.8130511499717867
0.0046874999925,0.8084527776758612
0.004749999992,0.803495319463768
0.0048124999915,0.7981932290988276
0.004874999991,0.7925609977702306
0.0049374999904999994,0.7866132555786924
0.00499999999,0.7803648671837453
0.0050624999995,0.7738310209007087
0.005124999999,0.7670273173113462
0.0051874999985,0.7599698420047847
0.005249999998,0.7526752435463309
0.0053124999975,0.7451608006560098
0.005374999997,0.7374444848167137
0.0054374999965,0.7295450171387778
0.005499999996,0.7214819192582238
0.0055624999955,0.7132755580660033
0.005624999995,0.704947183974105
0.0056874999945,0.6965189624073398
0.005749999994,0.6880139981918076
0.0058124999935,0.6794563525594306
0.0058749999930000005,0.6708710522861745
0.0059374999925,0.6622840907250185
0.005999999992,0.653722420281001
0.0060624999915,0.6452139359993603
0.006124999991,0.6367874499382191
0.0061874999905000005,0.628472655937311
0.0062499999899999995,0.6203000845624675
0.006312499999499999,0.6123010468509897
0.006374999998999999,0.6045075736910839
0.006437499998499999,0.5969523318293257
0.006499999998,0.5896685425057506
0.0065624999974999996,0.5826898827813718
0.006624999996999999,0.5760503774457462
0.006687499996499999,0.5697842804858886
0.006749999995999999,0.5639259461062158
0.0068124999955,0.5585096897986443
0.006874999995,0.5535594285707806
0.0069374999944999995,0.5487564178710307
0.006999999993999999,0.5439365452139446
0.007062499993499999,0.5391007655800557
0.007124999993,0.5342500413336526
0.0071874999925,0.5293853419849412
0.0072499999919999995,0.5245076440144234
0.007312499991499999,0.5196179306023669
0.007374999990999999,0.5147171914176596
0.0074374999905,0.5098064223307484
0.007499999989999999,0.5048866251630129
0.0075624999995,0.4999588067925256
0.007624999999,0.4950239818655615
0.0076874999985,0.4900831676042041
0.007749999998000001,0.48513738681927343
0.007812499997500001,0.48018766680149927
0.007874999997,0.4752350389836364
0.007937499996500001,0.4702805385700888
0.007999999996,0.4653252042434213
0.008062499995500001,0.4603700776866293
0.008124999995,0.45541620331196864
0.0081874999945,0.4504646277994997
0.008249999994000001,0.44551639975664115
0.0083124999935,0.4405725692090736
0.008374999993000001,0.4356341873141103
0.0084374999925,0.43070230585569247
0.008499999992,0.4257779767899774
0.008562499991500001,0.42086225189076387
0.008624999991,0.4159561821782227
0.008687499990500001,0.41106081758841695
0.00874999999,0.40617720640758703
0.008812499999500002,0.4013063942751498
0.008874999999000002,0.3964494266426084
0.008937499998500001,0.3916073434247074
0.008999999998000002,0.38678118185959987
0.009062499997500001,0.38197197521519355
0.009124999997000002,0.377180752260422
0.009187499996500002,0.37240853683918074
0.009249999996000001,0.36765634730997077
0.009312499995500002,0.3629251959411923
0.009374999995000001,0.3582160886581667
0.009437499994500002,0.353530024208625
0.009499999994000002,0.3488679938947956
0.009562499993500001,0.34423098089234827
0.009624999993000002,0.33961995981071835
0.009687499992500001,0.33503589611497553
0.009749999992000002,0.33047974566230254
0.009812499991500002,0.3259524540987653
0.009874999991000001,0.32145495637668775
0.009937499990500002,0.31698817623042386
0.009999999990000001,0.31255302562336373
0.010062499999500001,0.308150403737554
0.010124999999000002,0.3037811991047592
0.0101874999985,0.2994462846921184
0.010249999998000001,0.2951465203674912
0.0103124999975,0.2908827517481014
0.010374999997000001,0.28665580953803405
0.010437499996500002,0.2824665092234513
0.010499999996,0.27831565045550644
0.010562499995500001,0.2742040165064754
0.010624999995,0.27013237388625866
0.010687499994500001,0.2661014717653347
0.010749999994,0.26211204158525003
0.0108124999935,0.25816479648105206
0.010874999993000001,0.25426043080587
0.0109374999925,0.25039961980653214
0.010999999992000001,0.2465830190379661
0.0110624999915,0.24281126395709585
0.011124999991,0.23908496947740598
0.011187499990500002,0.23540472955556835
0.01124999999,0.2317711167377019
0.011312499999500002,0.2281846813638655
0.011374999999000003,0.22464595333572568
0.011437499998500002,0.22115543809873062
0.011499999998000002,0.21771361869645656
0.011562499997500001,0.21432095496236458
0.011624999997000002,0.2109778829087423
0.011687499996500003,0.20768481467916322
0.011749999996000002,0.20444213791846977
0.011812499995500002,0.2012502155619873
0.011874999995000001,0.19810938566946978
0.011937499994500002,0.19501996082531114
0.011999999994000001,0.1919822280393797
0.012062499993500002,0.18899644838610108
0.012124999993000003,0.18606285683619062
0.012187499992500002,0.1831816618468669
0.012249999992000002,0.18035304521543072
0.012312499991500001,0.1775771617906714
0.012374999991000002,0.17485413938823902
0.012437499990500003,0.17218407831208626
0.012499999990000002,0.16956705144449424
0.012562499999500001,0.16700310359977655
0.012624999999000002,0.16449225297759096
0.012687499998500001,0.16203448841301693
0.012749999998000002,0.15962977096259134
0.0128124999975,0.15727803335536583
0.012874999997000001,0.15497918002008593
0.012937499996500002,0.15273308675243724
0.012999999996000001,0.1505396007129498
0.013062499995500002,0.14839854049153312
0.013124999995,0.1463096958683865
0.013187499994500002,0.14427282762692029
0.013249999994000002,0.14228766795745296
0.013312499993500001,0.14035391998008873
0.013374999993000002,0.1384712578171987
0.013437499992500001,0.13663932687719127
0.013499999992000002,0.1348577434814966
0.013562499991500002,0.1331260950135813
0.013624999991000001,0.13144394001927173
0.013687499990500002,0.12981080817218071
0.013749999990000001,0.12822620029955045
0.0138124999995,0.12668958829670096
0.013874999999000001,0.12520041611207056
0.0139374999985,0.1237580982619435
0.013999999998000001,0.12236202097012772
0.0140624999975,0.12101154208903031
0.014124999997,0.11970599091754153
0.014187499996500002,0.11844466868667647
0.014249999996,0.11722684864520838
0.014312499995500001,0.11605177546013312
0.014374999995,0.11491866645509097
0.014437499994500001,0.11382671103322517
0.014499999994,0.11277507079123694
0.0145624999935,0.11176288000127332
0.014624999993000001,0.11078924561438708
0.0146874999925,0.10985324721925105
0.014749999992000001,0.10895393740425652
0.0148124999915,0.1080903419319057
0.014874999991,0.10726145977188262
0.014937499990500001,0.10646626320583374
0.01499999999,0.1057036981921371
0.015062499999500002,0.10497268427540929
0.015124999999000003,0.10427211523335211
0.015187499998500002,0.10360085850338097
0.015249999998000002,0.10295775581513933
0.015312499997500001,0.10234162314094597
0.015374999997000002,0.1017512510912657
0.015437499996500003,0.10118540486329497
0.015499999996000002,0.10064282428997506
0.015562499995500002,0.10012222415656646
0.015624999995000001,0.09962229429965497
0.0156874999945,0.09914169955650509
0.015749999994,0.09867908025179428
0.0158124999935,0.09823305167161145
0.015874999993000002,0.09780220485890467
0.015937499992500003,0.09738510624069585
0.015999999992,0.09698029782207884
0.0160624999915,0.09658629716831957
0.016124999991000002,0.0962015977337769
0.016187499990500002,0.09582466847293958
0.016249999990000003,0.09545395422698633
0.0163124999995,0.09508787546094988
0.016374999999000002,0.0947248285475708
0.016437499998500003,0.09436318540347077
0.016499999998,0.09400129356581699
0.0165624999975,0.09363747632371666
0.016624999997,0.09327003223061059
0.016687499996500002,0.09289723532490601
0.016749999996000003,0.09251733502782411
0.0168124999955,0.09212855567609779
0.016874999995,0.09172909664167239
0.0169374999945,0.09131713193576285
0.016999999994000002,0.09089081010017219
0.017062499993500003,0.09044825391459899
0.017124999993,0.08998756018345233
0.0171874999925,0.08950679918667648
0.017249999992,0.08900401460789542
0.017312499991500002,0.0884787770672637
0.017374999991000003,0.08795294965769918
0.0174374999905,0.08743410776416027
0.01749999999,0.08692215849543983
0.0175624999995,0.08641700932439988
0.017624999999,0.08591856844446877
0.0176874999985,0.08542674418818441
0.017749999997999998,0.08494144545436821
0.0178124999975,0.08446258148599073
0.017874999997,0.08399006225545236
0.0179374999965,0.0835237980956971
0.017999999996,0.08306369961973159
0.018062499995499998,0.08260967832860411
0.018124999995,0.08216164598912723
0.0181874999945,0.08171951486872198
0.018249999994,0.08128319771723636
0.0183124999935,0.08085260826726515
0.018374999992999998,0.08042766008144442
0.0184374999925,0.0800082678038625
0.018499999992,0.07959434625022066
0.0185624999915,0.07918581127342295
0.018624999991,0.07878257876223227
0.018687499990499998,0.07838456552489736
0.01874999999,0.07799168879420604
0.0188124999995,0.07760386644435657
0.018874999999,0.07722101700032713
0.0189374999985,0.07684305950141646
0.018999999998,0.07646991364102762
0.0190624999975,0.07610149961549917
0.019124999997,0.0757377384257123
0.0191874999965,0.07537855147652017
0.019249999996,0.07502386106383296
0.0193124999955,0.0746735898365869
0.019374999995,0.07432766144668568
0.0194374999945,0.07398599972778275
0.019499999994,0.07364852953817413
0.0195624999935,0.07331517638884488
0.019624999993,0.07298586626207415
0.0196874999925,0.07266052599289807
0.019749999992,0.07233908288593138
0.0198124999915,0.07202146516352137
0.019874999991,0.07170760152011812
0.0199374999905,0.07139742157603779
0.01999999999,0.07109085541839821
0.0200624999995,0.07078783397060207
0.020124999999000002,0.07048828893366776
0.020187499998500003,0.070192152607357
0.020249999998,0.06989935804412761
0.0203124999975,0.0696098389699773
0.020374999997,0.0693235299414714
0.020437499996500002,0.06904036613267461
0.020499999996000003,0.06876028367862741
0.0205624999955,0.06848321915666888
0.020624999995,0.06820911012706743
0.0206874999945,0.06793789474031886
0.020749999994000002,0.06766951207327043
0.020812499993500003,0.06740390187948231
0.020874999993,0.06714100467920625
0.0209374999925,0.06688076169514812
0.020999999992,0.06662311506393648
0.021062499991500002,0.06636800758506389
0.021124999991000003,0.06611538297604991
0.0211874999905,0.06586518557589427
0.02124999999,0.0656173606189121
0.0213124999995,0.06537185407902468
0.021374999999,0.06512861283878957
0.0214374999985,0.06488758449568488
0.021499999997999997,0.06464871744419831
0.021562499997499998,0.06441196096002555
0.021624999997,0.06417726511548416
0.0216874999965,0.06394458072030762
0.021749999996,0.06371385955327469
0.021812499995499997,0.06348505422936501
0.021874999994999998,0.06325811787784952
0.0219374999945,0.06303300501793618
0.021999999994,0.06280967036317309
0.0220624999935,0.06258806995489508
0.022124999992999998,0.06236816044732674
0.0221874999925,0.06214989954758199
0.022249999992,0.06193324554821
0.0223124999915,0.06171815770721212
0.022374999991,0.061504596345102414
0.022437499990499998,0.061292522328129095
0.02249999999,0.06108189755356053
0.0225624999995,0.060872684712729885
0.022624999999,0.06066484754119772
0.0226874999985,0.060458350461567
0.022749999998,0.060253158816676144
0.0228124999975,0.060049238847769804
0.022874999997,0.05984655781625303
0.0229374999965,0.059645083639751295
0.022999999996,0.05944478554472443
0.0230624999955,0.05924563289832996
0.023124999995,0.05904759656752656
0.0231874999945,0.05885064825754949
0.023249999994,0.05865476049872287
0.0233124999935,0.058459906798584704
0.023374999993,0.05826606135171186
0.0234374999925,0.058073199427666644
0.023499999992,0.05788129722299651
0.0235624999915,0.057690331941901096
0.023624999991,0.057500281481908555
0.0236874999905,0.05731112491045476
0.02374999999,0.05712284200554363
0.0238124999995,0.05693541357232457
0.023874999999,0.056748821518678216
0.023937499998500002,0.05656304834345427
0.023999999998,0.0563780778703431
0.0240624999975,0.0561938943881275
0.024124999997,0.05601048383271934
0.024187499996500002,0.05582783238655775
0.024249999996000002,0.055645927362583336
0.0243124999955,0.05546475751488966
0.024374999995,0.05528431179599069
0.0244374999945,0.05510458080235425
0.024499999994000002,0.05492555550797373
0.024562499993500003,0.05474722844094204
0.024624999993,0.054569592620849594
0.0246874999925,0.05439264239129171
0.024749999992,0.054216372873375995
0.024812499991500002,0.05404077988691158
0.024874999991000003,0.05386586095425505
0.0249374999905,0.05369161392665145


==> data/ipFDistrT0828.csv <==
0,-106.27165155925026
0.0000624999995,-72.50666220579843
0.000124999999,-51.08237360691929
0.0001874999985,-36.944331778952076
0.000249999998,-27.2996242693943
0.0003124999975,-20.530786557021923
0.000374999997,-15.662496929568125
0.0004374999965,-12.08567894355599
0.000499999996,-9.408140885896511
0.0005624999955000001,-7.370436962136668
0.000624999995,-5.7967772777016595
0.0006874999945,-4.565480511460181
0.000749999994,-3.5906875321590093
0.0008124999935000001,-2.810757787825766
0.000874999993,-2.180738172130482
0.0009374999925,-1.667373954193652
0.000999999992,-1.245741489685107
0.0010624999915000001,-0.8969364137378277
0.0011249999910000002,-0.60646141547589
0.0011874999905,-0.3630855518203324
0.00124999999,-0.15802635489411054
0.0013124999995,0.015644338020023962
0.0013749999990000001,0.16343572752642999
0.0014374999985000002,0.28976148594893125
0.001499999998,0.39818268862746864
0.0015624999975,0.49159138292141824
0.0016249999970000002,0.5723506882236777
0.0016874999965,0.6424026201613051
0.001749999996,0.703351718399212
0.0018124999955000001,0.7565303820364617
0.0018749999950000002,0.8030502658904797
0.0019374999945000002,0.8438429752459422
0.001999999994,0.8796924860743156
0.0020624999935,0.9112611244279678
0.002124999993,0.9391105000957978
0.0021874999925,0.9637184635978007
0.0022499999920000003,0.9854929110089556
0.0023124999915,1.0047830762852572
0.002374999991,1.0218888107207438
0.0024374999905000003,1.0370682415609942
0.00249999999,1.0505441193772076
0.0025624999994999995,1.0625090976028957
0.0026249999989999993,1.0731301412329237
0.0026874999984999996,1.0825522411076134
0.0027499999979999994,1.0909015144056298
0.0028124999974999997,1.0982878347074996
0.0028749999969999995,1.1048070583687424
0.0029374999964999994,1.110542916853923
0.0029999999959999996,1.115568630265811
0.0030624999954999995,1.1199482874934696
0.0031249999949999998,1.1237380303733047
0.0031874999944999996,1.1269870728046656
0.0032499999939999994,1.1297385805571836
0.0033124999934999993,1.1320304330662898
0.0033749999929999996,1.1338958851388057
0.0034374999924999994,1.1353641434717439
0.0034999999919999997,1.1364608706165589
0.0035624999914999995,1.137208626870387
0.0036249999909999994,1.1376272590789693
0.0036874999904999996,1.137734243951169
0.0037499999899999995,1.1375449921771432
0.0038124999994999997,1.1370731188199923
0.0038749999989999995,1.1363306850562822
0.003937499998499999,1.1353284141269504
0.003999999998,1.1340758862224858
0.0040624999975,1.1325817142834305
0.004124999997,1.1308537034641815
0.0041874999965,1.1288989963988385
0.0042499999959999995,1.1267242059548135
0.004312499995499999,1.1243355371485104
0.004374999995,1.12173889944111
0.0044374999945,1.118940010551581
0.004499999994,1.1159444926583342
0.0045624999934999995,1.1127579618831471
0.004624999992999999,1.1093861116608443
0.0046874999925,1.1058347904032244
0.004749999992,1.1021100740981504
0.0048124999915,1.0982183339885918
0.004874999991,1.094166299639445
0.0049374999904999994,1.0899611176049044
0.00499999999,1.0856104057250158
0.0050624999995,1.0811223024670573
0.005124999999,1.0765055154474452
0.0051874999985,1.071769358400359
0.005249999998,1.0669237909105018
0.0053124999975,1.0619794499185105
0.005374999997,1.0569476771274082
0.0054374999965,1.0518405414142769
0.005499999996,1.0466708559388997
0.0055624999955,1.0414521898259645
0.005624999995,1.0361988740913721
0.0056874999945,1.0309260015115815
0.005749999994,1.0256494201553636
0.0058124999935,1.0203857205294822
0.0058749999930000005,1.015152215656932
0.0059374999925,1.0099669142729932
0.005999999992,1.0048484866203033
0.0060624999915,0.9998162227439387
0.006124999991,0.9948899831982556
0.0061874999905000005,0.9900901418350314
0.0062499999899999995,0.9853724050689534
0.006312499999499999,0.9805866521159865
0.006374999998999999,0.975725932781945
0.006437499998499999,0.9707905456316304
0.006499999998,0.965780825838862
0.0065624999974999996,0.9606971454083804
0.006624999996999999,0.9555399138410381
0.006687499996499999,0.9503095791667122
0.006749999995999999,0.945006628485022
0.0068124999955,0.9396315887763913
0.006874999995,0.9341850276056252
0.0069374999944999995,0.9286675537700313
0.006999999993999999,0.9230798178985358
0.007062499993499999,0.9174225130473732
0.007124999993,0.9116963752536889
0.0071874999925,0.9059021839152841
0.0072499999919999995,0.900040762418366
0.007312499991499999,0.8941129783841393
0.007374999990999999,0.888119744174505
0.0074374999905,0.8820620170917148
0.007499999989999999,0.8759407997143205
0.0075624999995,0.8697571392429375
0.007624999999,0.8635121315110146
0.0076874999985,0.8572069151122326
0.007749999998000001,0.8508426754978604
0.007812499997500001,0.8444206440756301
0.007874999997,0.8379420981542527
0.007937499996500001,0.8314083607875589
0.007999999996,0.8248208009256854
0.008062499995500001,0.8181808327418525
0.008124999995,0.811489915876497
0.0081874999945,0.8047495548201575
0.008249999994000001,0.7979612988155598
0.0083124999935,0.7911267409778251
0.008374999993000001,0.7842475184422719
0.0084374999925,0.7773253114463989
0.008499999992,0.7703618426657706
0.008562499991500001,0.763358876967904
0.008624999991,0.7563182201302632
0.008687499990500001,0.7492417186913023
0.00874999999,0.7421312586253308
0.008812499999500002,0.734988763780994
0.008874999999000002,0.7278161992613295
0.008937499998500001,0.7206155633142712
0.008999999998000002,0.7133888911879567
0.009062499997500001,0.7061382527959748
0.009124999997000002,0.698865751349566
0.009187499996500002,0.6915735225454482
0.009249999996000001,0.6842637329888603
0.009312499995500002,0.6769385783394395
0.009374999995000001,0.6696002832865502
0.009437499994500002,0.6622510984150984
0.009499999994000002,0.6548933000134853
0.009562499993500001,0.6475291876728044
0.009624999993000002,0.6401610830945299
0.009687499992500001,0.6327913281544348
0.009749999992000002,0.6254222834992711
0.009812499991500002,0.6180563263738774
0.009874999991000001,0.610695849038172
0.009937499990500002,0.6033432569139521
0.009999999990000001,0.5960009665395782
0.010062499999500001,0.5886714028009723
0.010124999999000002,0.5813570014181084
0.0101874999985,0.5740601997066914
0.010249999998000001,0.5667834392808557
0.0103124999975,0.5595291631997705
0.010374999997000001,0.5522998129540562
0.010437499996500002,0.5450978275269036
0.010499999996,0.5379256405323014
0.010562499995500001,0.5307856777677036
0.010624999995,0.5236803556432275
0.010687499994500001,0.5166120784137531
0.010749999994,0.509583236502543
0.0108124999935,0.5025962036225993
0.010874999993000001,0.4956533344618479
0.0109374999925,0.48875696325630136
0.010999999992000001,0.4819094007088123
0.0110624999915,0.4751129319652061
0.011124999991,0.4683698142876116
0.011187499990500002,0.46168227491215097
0.01124999999,0.4550525085552013
0.011312499999500002,0.4484826744958825
0.011374999999000003,0.44197489840392645
0.011437499998500002,0.4355312634155437
0.011499999998000002,0.429153812224631
0.011562499997500001,0.4228445447079414
0.011624999997000002,0.41660541424565567
0.011687499996500003,0.4104383274774017
0.011749999996000002,0.4043451404201317
0.011812499995500002,0.39832765711301743
0.011874999995000001,0.3923876285965502
0.011937499994500002,0.38652674904426476
0.011999999994000001,0.380746655074534
0.012062499993500002,0.37504892333745943
0.012124999993000003,0.3694350693275834
0.012187499992500002,0.3639065446314875
0.012249999992000002,0.3584647357671469
0.012312499991500001,0.3531109621760704
0.012374999991000002,0.3478464754432147
0.012437499990500003,0.3426724559393133
0.012499999990000002,0.3375900132098062
0.012562499999500001,0.33260018265491276
0.012624999999000002,0.3277039277372653
0.012687499998500001,0.3229021335704374
0.012749999998000002,0.3181956088118598
0.0128124999975,0.3135850835872005
0.012874999997000001,0.30907120939113186
0.012937499996500002,0.3046545564614749
0.012999999996000001,0.30033561339776504
0.013062499995500002,0.2961147872567631
0.013124999995,0.29199240150513717
0.013187499994500002,0.28796869440382666
0.013249999994000002,0.2840438212905294
0.013312499993500001,0.28021785095146345
0.013374999993000002,0.27649076570905207
0.013437499992500001,0.27286246288145044
0.013499999992000002,0.2693327518444941
0.013562499991500002,0.2659013546016564
0.013624999991000001,0.26256790600796975
0.013687499990500002,0.2593319531274867
0.013749999990000001,0.2561929549292614
0.0138124999995,0.25315028201693224
0.013874999999000001,0.2502032185007179
0.0139374999985,0.24735095889563885
0.013999999998000001,0.2445926103340188
0.0140624999975,0.2419271927664628
0.014124999997,0.2393536372613445
0.014187499996500002,0.23687078894253633
0.014249999996,0.23447740712409226
0.014312499995500001,0.2321721606876932
0.014374999995,0.22995363631380838
0.014437499994500001,0.22782033398520563
0.014499999994,0.22577066737015894
0.0145624999935,0.2238029667649788
0.014624999993000001,0.22191547871139594
0.0146874999925,0.22010636526656535
0.014749999992000001,0.21837370616410245
0.0148124999915,0.21671549962551628
0.014874999991,0.21512966219419027
0.014937499990500001,0.2136140290871582
0.01499999999,0.21216635638294035
0.015062499999500002,0.21078432036052996
0.015124999999000003,0.20946551947269576
0.015187499998500002,0.20820747377750948
0.015249999998000002,0.20700762640811776
0.015312499997500001,0.20586334349871604
0.015374999997000002,0.20477191665721106
0.015437499996500003,0.2037305622560841
0.015499999996000002,0.20273642148061644
0.015562499995500002,0.20178656226720015
0.015624999995000001,0.2008779796904392
0.0156874999945,0.20000759532556645
0.015749999994,0.19917226043692837
0.0158124999935,0.198368751933915
0.015874999993000002,0.19759377782782872
0.015937499992500003,0.19684397426429978
0.015999999992,0.19611590671326828
0.0160624999915,0.19540606957739604
0.016124999991000002,0.194710888353693
0.016187499990500002,0.19402671660934878
0.016249999990000003,0.19334983857136656
0.0163124999995,0.1926764672100858
0.016374999999000002,0.192002744976572
0.016437499998500003,0.19132474302709435
0.016499999998,0.1906384602186244
0.0165624999975,0.18993982420651623
0.016624999997,0.18922468783301083
0.016687499996500002,0.18848883054448162
0.016749999996000003,0.1877279575720543
0.0168124999955,0.18693769643558733
0.016874999995,0.18611359772548886
0.0169374999945,0.185251132125547
0.016999999994000002,0.1843456895679152
0.017062499993500003,0.18339257703382827
0.017124999993,0.1823870169296602
0.0171874999925,0.1813360235175847
0.017249999992,0.18029421896254494
0.017312499991500002,0.17926887784788104
0.017374999991000003,0.17825978659856734
0.0174374999905,0.17726673062425657
0.01749999999,0.17628949569505936
0.0175624999995,0.17532786757429308
0.017624999999,0.1743816329359822
0.0176874999985,0.1734505778417339
0.017749999997999998,0.17253448898848944
0.0178124999975,0.17163315244772326
0.017874999997,0.17074635654736348
0.0179374999965,0.16987388907659806
0.017999999996,0.16901553672833414
0.018062499995499998,0.16817108954821336
0.018124999995,0.16734033632637635
0.0181874999945,0.16652306632182245
0.018249999994,0.16571906909235645
0.0183124999935,0.16492813822097308
0.018374999992999998,0.16415006273070665
0.0184374999925,0.163384636365004
0.018499999992,0.16263165081587205
0.0185624999915,0.1618909021247843
0.018624999991,0.1611621832754473
0.018687499990499998,0.16044529067214608
0.01874999999,0.15974002052714686
0.0188124999995,0.15904617062830395
0.018874999999,0.1583635391413991
0.0189374999985,0.15769192574295054
0.018999999998,0.15703113118560807
0.0190624999975,0.15638095644813044
0.019124999997,0.15574120499660715
0.0191874999965,0.15511167978570528
0.019249999996,0.1544921868692839
0.0193124999955,0.15388253138279984
0.019374999995,0.15328252238883255
0.0194374999945,0.15269196669404472
0.019499999994,0.15211067519465837
0.0195624999935,0.15153846002342242
0.019624999993,0.15097513323117484
0.0196874999925,0.15042050958822628
0.019749999992,0.14987440372937666
0.0198124999915,0.14933663348810633
0.019874999991,0.14880701653707318
0.0199374999905,0.14828537381836338
0.01999999999,0.14777152602609878
0.0200624999995,0.14726529658481935
0.020124999999000002,0.14676651017196596
0.020187499998500003,0.14627499308909409
0.020249999998,0.1457905732267002
0.0203124999975,0.1453130797347728
0.020374999997,0.14484234416325936
0.020437499996500002,0.14437819887857328
0.020499999996000003,0.14392047961932875
0.0205624999955,0.14346902159434904
0.020624999995,0.14302366352499263
0.0206874999945,0.14258424468114583
0.020749999994000002,0.1421506074138401
0.020812499993500003,0.1417225952591865
0.020874999993,0.14130005359830644
0.0209374999925,0.14088282915299155
0.020999999992,0.1404707716104534
0.021062499991500002,0.1400637316637714
0.021124999991000003,0.1396615629710456
0.0211874999905,0.13926411987110798
0.02124999999,0.138871259475553
0.0213124999995,0.1384828406278591
0.021374999999,0.13809872428278203
0.0214374999985,0.1377187734684311
0.021499999997999997,0.13734285295305648
0.021562499997499998,0.13697083005304833
0.021624999997,0.13660257401811382
0.0216874999965,0.1362379555801012
0.021749999996,0.13587684863930427
0.021812499995499997,0.13551912935107957
0.021874999994999998,0.13516467354345396
0.0219374999945,0.1348133634924995
0.021999999994,0.1344650786863717
0.0220624999935,0.1341197045569138
0.022124999992999998,0.13377712696240485
0.0221874999925,0.1334372355487119
0.022249999992,0.13309992015136762
0.0223124999915,0.13276507372462687
0.022374999991,0.13243259306661237
0.022437499990499998,0.1321023748039587
0.02249999999,0.13177431918681348
0.0225624999995,0.13144832829339048
0.022624999999,0.13112430724783364
0.0226874999985,0.13080216273670375
0.022749999998,0.13048180390604402
0.0228124999975,0.1301631423960341
0.022874999997,0.12984609325970853
0.0229374999965,0.12953057215167219
0.022999999996,0.129216500351216
0.0230624999955,0.1289037957496677
0.023124999995,0.12859238330340705
0.0231874999945,0.12828218995327134
0.023249999994,0.12797314447343222
0.0233124999935,0.12766517869106275
0.023374999993,0.12735822517368955
0.0234374999925,0.12705222025342477
0.023499999992,0.12674710286815127
0.0235624999915,0.12644281518342737
0.023624999991,0.12613930013121566
0.0236874999905,0.12583650510584388
0.02374999999,0.12553437840564685
0.0238124999995,0.12523287169183472
0.023874999999,0.12493193999762031
0.023937499998500002,0.12463153894093582
0.023999999998,0.12433162955117139
0.0240624999975,0.12403217176873449
0.024124999997,0.12373313364369043
0.024187499996500002,0.12343448039278426
0.024249999996000002,0.12313618129991122
0.0243124999955,0.12283821213217605
0.024374999995,0.12254054542369808
0.0244374999945,0.12224316174044203
0.024499999994000002,0.12194603982223828
0.024562499993500003,0.12164916571408613
0.024624999993,0.12135252448758127
0.0246874999925,0.12105610674409206
0.024749999992,0.12075990430214345
0.024812499991500002,0.12046390959360265
0.024874999991000003,0.12016812352068396
0.0249374999905,0.11987254465303643


==> data/ipFDistrT1.csv <==
0,-169.39545692638129
0.0000624999995,-99.3874583991826
0.000124999999,-61.98104266976945
0.0001874999985,-40.789157825985974
0.000249999998,-28.095713652614407
0.0003124999975,-20.085115301934504
0.000374999997,-14.788049020317688
0.0004374999965,-11.14161889967044
0.000499999996,-8.54462111315745
0.0005624999955000001,-6.6411735524457125
0.000624999995,-5.211664476551563
0.0006874999945,-4.115479414709659
0.000749999994,-3.2596249760091887
0.0008124999935000001,-2.5808362935115063
0.000874999993,-2.0349917751913345
0.0009374999925,-1.5906401524039993
0.000999999992,-1.2249232002327126
0.0010624999915000001,-0.9209385027138466
0.0011249999910000002,-0.6659926512157353
0.0011874999905,-0.4504192514829177
0.00124999999,-0.2667635445733034
0.0013124999995,-0.1092091726894382
0.0013749999990000001,0.026828973002651857
0.0014374999985000002,0.14499967451404405
0.001499999998,0.2482328583964688
0.0015624999975,0.338900453085615
0.0016249999970000002,0.4189371435069189
0.0016874999965,0.4899319868835059
0.001749999996,0.5531985967856969
0.0018124999955000001,0.6098293945348745
0.0018749999950000002,0.660737897613026
0.0019374999945000002,0.7066919418919442
0.001999999994,0.7483399727962061
0.0020624999935,0.7862319948097369
0.002124999993,0.8208363721955463
0.0021874999925,0.8522935393018265
0.0022499999920000003,0.8807400594074093
0.0023124999915,0.90649346130882
0.002374999991,0.9298337343030674
0.0024374999905000003,0.9510079430934446
0.00249999999,0.9702345016283163
0.0025624999994999995,0.987706824852014
0.0026249999989999993,1.003596474660834
0.0026874999984999996,1.0180558965608235
0.0027499999979999994,1.0312207332273489
0.0028124999974999997,1.0432118495676128
0.0028749999969999995,1.0541370860903343
0.0029374999964999994,1.0640927826419349
0.0029999999959999996,1.0731651053923768
0.0030624999954999995,1.0814312048899049
0.0031249999949999998,1.0889602287035753
0.0031874999944999996,1.0958142086309242
0.0032499999939999994,1.1020488395941122
0.0033124999934999993,1.1077141645815323
0.0033749999929999996,1.1128551781631935
0.0034374999924999994,1.1175123591319562
0.0034999999919999997,1.1217221415180678
0.0035624999914999995,1.1255173316767209
0.0036249999909999994,1.1289274783117946
0.0036874999904999996,1.131979201343352
0.0037499999899999995,1.134696484517287
0.0038124999994999997,1.1371009368882365
0.0038749999989999995,1.139212024048331
0.003937499998499999,1.1410472785522434
0.003999999998,1.142622485036067
0.0040624999975,1.1439518480052344
0.004124999997,1.1450481421331677
0.0041874999965,1.1459228475678682
0.0042499999959999995,1.1465862717524655
0.004312499995499999,1.147047659465002
0.004374999995,1.1473152922536225
0.0044374999945,1.1473965784670042
0.004499999994,1.1472981348197666
0.0045624999934999995,1.1470258605411634
0.004624999992999999,1.1465850048475654
0.0046874999925,1.1459802282868166
0.004749999992,1.1452156588635074
0.0048124999915,1.1442949432617386
0.004874999991,1.1432212937464168
0.0049374999904999994,1.1419975312215496
0.00499999999,1.1406261247604206
0.0050624999995,1.1391092277507862
0.005124999999,1.13744871240465
0.0051874999985,1.1356461992858953
0.005249999998,1.1337030869075868
0.0053124999975,1.1316205780631832
0.005374999997,1.1293997044716648
0.0054374999965,1.1270413497059713
0.005499999996,1.124546270486377
0.0055624999955,1.121915116585112
0.005624999995,1.1191484494343784
0.0056874999945,1.1162467594645105
0.005749999994,1.1132104823056632
0.0058124999935,1.110040014157193
0.0058749999930000005,1.1067357259482802
0.0059374999925,1.103297976836836
0.005999999992,1.0997271267838524
0.0060624999915,1.0960235483639431
0.006124999991,1.0921876379562063
0.0061874999905000005,1.088219826115114
0.0062499999899999995,1.0841205874621462
0.006312499999499999,1.0798904491747465
0.006374999998999999,1.0755300023434096
0.006437499998499999,1.0710399059721418
0.006499999998,1.066420897164705
0.0065624999974999996,1.0616737976058066
0.006624999996999999,1.0567995199037155
0.006687499996499999,1.0517990738743912
0.006749999995999999,1.0466735718345344
0.0068124999955,1.0414242337675985
0.006874999995,1.0360523919417062
0.0069374999944999995,1.0305594950343144
0.006999999993999999,1.0249471117956344
0.007062499993499999,1.019216934289501
0.007124999993,1.0133707806804269
0.0071874999925,1.0074105974070775
0.0072499999919999995,1.0013384612411806
0.007312499991499999,0.9951565805000306
0.007374999990999999,0.988867296162681
0.0074374999905,0.9824730822168879
0.007499999989999999,0.9759765457720773
0.0075624999995,0.9693804256705554
0.007624999999,0.9626875957398062
0.0076874999985,0.955901057087996
0.007749999998000001,0.9490239405855307
0.007812499997500001,0.9420595036480719
0.007874999997,0.9350111275372657
0.007937499996500001,0.9278823141369261
0.007999999996,0.9206766827465134
0.008062499995500001,0.9133979654847963
0.008124999995,0.9060500034595895
0.0081874999945,0.898636741521615
0.008249999994000001,0.89116222332502
0.0083124999935,0.8836305850503641
0.008374999993000001,0.8760460501181961
0.0084374999925,0.8684129222388091
0.008499999992,0.8607355784659454
0.008562499991500001,0.8530184625209958
0.008624999991,0.8452660764944073
0.008687499990500001,0.8374829737690379
0.00874999999,0.8296737501669422
0.008812499999500002,0.8218430347396986
0.008874999999000002,0.8139954857447298
0.008937499998500001,0.8061357738057711
0.008999999998000002,0.7982685780336047
0.009062499997500001,0.7903985751730198
0.009124999997000002,0.7825304296372231
0.009187499996500002,0.7746687842051394
0.009249999996000001,0.7668182495938201
0.009312499995500002,0.7589833936155908
0.009374999995000001,0.7511687327545995
0.009437499994500002,0.7433787195542645
0.009499999994000002,0.7356177339768397
0.009562499993500001,0.7278900718178092
0.009624999993000002,0.7201999348136554
0.009687499992500001,0.7125514198185205
0.009749999992000002,0.7049485088190894
0.009812499991500002,0.6973950580056814
0.009874999991000001,0.6898947878102677
0.009937499990500002,0.6824512727332839
0.009999999990000001,0.6750679310916827
0.010062499999500001,0.667748014298617
0.010124999999000002,0.6604946016036022
0.0101874999985,0.653310583336167
0.010249999998000001,0.6461986562092403
0.0103124999975,0.6391613135729601
0.010374999997000001,0.632200835253764
0.010437499996500002,0.6253192805472421
0.010499999996,0.6185184788455089
0.010562499995500001,0.6118000211481678
0.010624999995,0.6051652530429354
0.010687499994500001,0.5986152663747788
0.010749999994,0.5921508926879695
0.0108124999935,0.5857726953340312
0.010874999993000001,0.5794809626052362
0.0109374999925,0.5732757024253079
0.010999999992000001,0.5671566349869459
0.0110624999915,0.5611231871232505
0.011124999991,0.5551744864954107
0.011187499990500002,0.5493093562643017
0.01124999999,0.543526309463982
0.011312499999500002,0.5378235433743557
0.011374999999000003,0.5321989381464944
0.011437499998500002,0.5266500460944106
0.011499999998000002,0.5211740906398878
0.011562499997500001,0.5157679619466764
0.011624999997000002,0.5104282102445037
0.011687499996500003,0.5051510438334295
0.011749999996000002,0.499932321998108
0.011812499995500002,0.49476755124728866
0.011874999995000001,0.489651881865524
0.011937499994500002,0.48458010024234266
0.011999999994000001,0.47954662528561
0.012062499993500002,0.47454550210709723
0.012124999993000003,0.46957039691622837
0.012187499992500002,0.46461458923654675
0.012249999992000002,0.4596709657204805
0.012312499991500001,0.4547320121096634
0.012374999991000002,0.44978980610124353
0.012437499990500003,0.44483600578115734
0.012499999990000002,0.4398618422502678
0.012562499999500001,0.4348581062288779
0.012624999999000002,0.4298151397907324
0.012687499998500001,0.42472281791183875
0.012749999998000002,0.4195800089019963
0.0128124999975,0.4144837705414708
0.012874999997000001,0.40946225236090283
0.012937499996500002,0.404515380968375
0.012999999996000001,0.39964304946756
0.013062499995500002,0.39484511962923685
0.013124999995,0.3901214210247681
0.013187499994500002,0.38547175064836736
0.013249999994000002,0.3808958778584959
0.013312499993500001,0.3763935410109007
0.013374999993000002,0.371964449151156
0.013437499992500001,0.3676082855525422
0.013499999992000002,0.3633247049851609
0.013562499991500002,0.35911333580589
0.013624999991000001,0.3549737814742273
0.013687499990500002,0.3509056207307184
0.013749999990000001,0.34690840818921753
0.0138124999995,0.3429816748686063
0.013874999999000001,0.33912493141393263
0.0139374999985,0.33533766488363304
0.013999999998000001,0.33161934217678857
0.0140624999975,0.32796941095430254
0.014124999997,0.3243872976766644
0.014187499996500002,0.32087241212093653
0.014249999996,0.3174241478937785
0.014312499995500001,0.3140418760617578
0.014374999995,0.31072495698017866
0.014437499994500001,0.30747273397086916
0.014499999994,0.30428453387307464
0.0145624999935,0.3011596711562916
0.014624999993000001,0.29809744727932763
0.0146874999925,0.2950971494448842
0.014749999992000001,0.29215805345897605
0.0148124999915,0.28927942465656153
0.014874999991,0.2864605173008248
0.014937499990500001,0.28370057479450095
0.01499999999,0.2809988324008872
0.015062499999500002,0.27835451583665805
0.015124999999000003,0.27576684407148644
0.015187499998500002,0.273235027471483
0.015249999998000002,0.2707582699172786
0.015312499997500001,0.2683357681588241
0.015374999997000002,0.2659667149629201
0.015437499996500003,0.2636502977285633
0.015499999996000002,0.26138569811704215
0.015562499995500002,0.2591720945524294
0.015624999995000001,0.25700866246555387
0.0156874999945,0.25489457308948626
0.015749999994,0.2528289978983609
0.0158124999935,0.2508111025721522
0.015874999993000002,0.24884005485559735
0.015937499992500003,0.2469150202449435
0.015999999992,0.24503516379421786
0.0160624999915,0.24319964973948505
0.016124999991000002,0.2414076449551934
0.016187499990500002,0.23965831490909872
0.016249999990000003,0.23795082800814127
0.0163124999995,0.23628435333938258
0.016374999999000002,0.23465806301103243
0.016437499998500003,0.23307113128627588
0.016499999998,0.23152273467251705
0.0165624999975,0.23001205476615905
0.016624999997,0.2285382743858162
0.016687499996500002,0.22710058137295874
0.016749999996000003,0.22569816927819408
0.0168124999955,0.22433023432715915
0.016874999995,0.22299597892550294
0.0169374999945,0.2216946098842847
0.016999999994000002,0.22042534002074055
0.017062499993500003,0.21918738805578641
0.017124999993,0.21797997964690374
0.0171874999925,0.2168023451638441
0.017249999992,0.21565372285281326
0.017312499991500002,0.21453335676157792
0.017374999991000003,0.2134404999777546
0.0174374999905,0.21237441141648672
0.01749999999,0.21133435804421863
0.0175624999995,0.21031961450829106
0.017624999999,0.2093294644226109
0.0176874999985,0.2083631986111696
0.017749999997999998,0.20742011683961614
0.0178124999975,0.20649952611554445
0.017874999997,0.2056007450618882
0.0179374999965,0.20472309992399707
0.017999999996,0.2038659237980336
0.018062499995499998,0.20302856335746355
0.018124999995,0.20221037209165482
0.0181874999945,0.20141071296513857
0.018249999994,0.20062895821483195
0.0183124999935,0.19986449500810055
0.018374999992999998,0.19911671270938092
0.0184374999925,0.1983850167650414
0.018499999992,0.1976688186914597
0.0185624999915,0.1969675456495663
0.018624999991,0.19628062946895364
0.018687499990499998,0.19560751635368634
0.01874999999,0.19494766153677645
0.0188124999995,0.1943005319922193
0.018874999999,0.193665604457665
0.0189374999985,0.19304236756254323
0.018999999998,0.19243032091199863
0.0190624999975,0.19182897393397225
0.019124999997,0.19123784925382736
0.0191874999965,0.19065647827415377
0.019249999996,0.19008440653207304
0.0193124999955,0.1895211877693801
0.019374999995,0.18896639113200386
0.0194374999945,0.18841959201150882
0.019499999994,0.18788038145633168
0.0195624999935,0.18734836195891313
0.019624999993,0.1868231455024616
0.0196874999925,0.18630435770779696
0.019749999992,0.185791633630501
0.0198124999915,0.18528462266668821
0.019874999991,0.18478298360150136
0.0199374999905,0.18428638968516253
0.01999999999,0.18379452339921354
0.0200624999995,0.1833070809160895
0.020124999999000002,0.18282376973550996
0.020187499998500003,0.1823443094900954
0.020249999998,0.1818684317124295
0.0203124999975,0.18139587937558277
0.020374999997,0.18092640858267073
0.020437499996500002,0.18045978619651493
0.020499999996000003,0.17999579362649376
0.0205624999955,0.17953422102551997
0.020624999995,0.17907487329181926
0.0206874999945,0.17861756563868791
0.020749999994000002,0.1781621273616154
0.020812499993500003,0.17770839898354263
0.020874999993,0.17725623325210993
0.0209374999925,0.17680549437385773
0.020999999992,0.1763560603798009
0.021062499991500002,0.1759078202620592
0.021124999991000003,0.17546067681089328
0.0211874999905,0.17501454325946542
0.02124999999,0.17456934634208654
0.0213124999995,0.17412502475647607
0.021374999999,0.17368152965612582
0.0214374999985,0.1732388246836698
0.021499999997999997,0.17279688539196147
0.021562499997499998,0.17235570045805915
0.021624999997,0.17191527072920332
0.0216874999965,0.17147560856334332
0.021749999996,0.17103674032381688
0.021812499995499997,0.17059870499565077
0.021874999994999998,0.17016155032933789
0.0219374999945,0.16972534292605612
0.021999999994,0.16929015446697937
0.0220624999935,0.16885607468213415
0.022124999992999998,0.16842320316763892
0.0221874999925,0.16799165432728103
0.022249999992,0.1675615520287539
0.0223124999915,0.16713303393675316
0.022374999991,0.16670625260010707
0.022437499990499998,0.16628136942848215
0.02249999999,0.16585856034317192
0.0225624999995,0.16543801309009565
0.022624999999,0.16501992899994766
0.0226874999985,0.16460452083457566
0.022749999998,0.16419201404258743
0.0228124999975,0.16378264680152244
0.022874999997,0.1633766713952074
0.0229374999965,0.16297434997097593
0.022999999996,0.16257596202423796
0.0230624999955,0.16218179091818508
0.023124999995,0.1617921394723827
0.0231874999945,0.16140732233268196
0.023249999994,0.16102766574135208
0.0233124999935,0.16065350930588584
0.023374999993,0.16028520253795842
0.0234374999925,0.15992310930885711
0.023499999992,0.15956760611557685
0.0235624999915,0.15921908293782527
0.023624999991,0.15887793955357754
0.0236874999905,0.15854459099733198
0.02374999999,0.15821946220484806
0.0238124999995,0.15790298680562698
0.023874999999,0.15759075830840708
0.023937499998500002,0.15727865895487803
0.023999999998,0.15696671144179097
0.0240624999975,0.15665493261464558
0.024124999997,0.15634334718493648
0.024187499996500002,0.15603197135874414
0.024249999996000002,0.15572082316456992
0.0243124999955,0.15540992598680514
0.024374999995,0.1550992940779361
0.0244374999945,0.1547889493585748
0.024499999994000002,0.15447890666602104
0.024562499993500003,0.15416918738737362
0.024624999993,0.15385980705997238
0.0246874999925,0.15355078508874342
0.024749999992,0.15324213827397948
0.024812499991500002,0.15293387989180474
0.024874999991000003,0.15262603142746256
0.0249374999905,0.1523186063912223


==> data/ipFDistrT1ip20.csv <==
0,-166.92882669153275
0.0000624999995,-100.89162431879645
0.000124999999,-64.69596872722194
0.0001874999985,-43.799676549270984
0.000249999998,-31.041154235101764
0.0003124999975,-22.802820765749605
0.000374999997,-17.213457296692045
0.0004374999965,-13.262628802900593
0.000499999996,-10.374948779228307
0.0005624999955000001,-8.205468176004912
0.000624999995,-6.537794956258904
0.0006874999945,-5.230812802749803
0.000749999994,-4.189401958561108
0.0008124999935000001,-3.347605406835779
0.000874999993,-2.6585557993780924
0.0009374999925,-2.0882332643324304
0.000999999992,-1.6114767807072674
0.0010624999915000001,-1.209365882193989
0.0011249999910000002,-0.8674604099248091
0.0011874999905,-0.5745917282363164
0.00124999999,-0.3220167084889525
0.0013124999995,-0.10281424909296
0.0013749999990000001,0.08854881220013944
0.0014374999985000002,0.2565363585810063
0.001499999998,0.4047813036002683
0.0015624999975,0.5362639151951996
0.0016249999970000002,0.6534472694028839
0.0016874999965,0.7583811894246066
0.001749999996,0.8527827364562173
0.0018124999955000001,0.9380990715124335
0.0018749999950000002,1.0155569342673267
0.0019374999945000002,1.086201870422391
0.001999999994,1.1509295387158334
0.0020624999935,1.210148330145656
0.002124999993,1.2643994978232822
0.0021874999925,1.314095690273139
0.0022499999920000003,1.3596304072515153
0.0023124999915,1.4013560320063085
0.002374999991,1.4395885946197118
0.0024374999905000003,1.4746119234081352
0.00249999999,1.5066812710867041
0.0025624999994999995,1.536026470062143
0.0026249999989999993,1.5628547178608683
0.0026874999984999996,1.5873530758030623
0.0027499999979999994,1.6096905823731387
0.0028124999974999997,1.6300201589213565
0.0028749999969999995,1.648480289555716
0.0029374999964999994,1.6651965087282927
0.0029999999959999996,1.680282720802793
0.0030624999954999995,1.6938423727381031
0.0031249999949999998,1.7059694979353157
0.0031874999944999996,1.7167496469287733
0.0032499999939999994,1.7262607189258898
0.0033124999934999993,1.7345737055431765
0.0033749999929999996,1.7417533574377462
0.0034374999924999994,1.7478587825127314
0.0034999999919999997,1.752943984077838
0.0035624999914999995,1.757058345154943
0.0036249999909999994,1.7602470653018973
0.0036874999904999996,1.7625515555614872
0.0037499999899999995,1.764009795351475
0.0038124999994999997,1.7646566563892576
0.0038749999989999995,1.7645241957749462
0.003937499998499999,1.7636419237773735
0.003999999998,1.7620370462790338
0.0040624999975,1.7597346867741783
0.004124999997,1.7567580886001357
0.0041874999965,1.7531288002389038
0.0042499999959999995,1.7488668444843034
0.004312499995499999,1.743990874063023
0.004374999995,1.7385183144007512
0.0044374999945,1.7324654949380673
0.004499999994,1.7258477697200125
0.0045624999934999995,1.718679628898995
0.004624999992999999,1.7109748017438666
0.0046874999925,1.7027463511549392
0.004749999992,1.6940067617505523
0.0048124999915,1.6847680209482547
0.004874999991,1.6750416940079682
0.0049374999904999994,1.6648389937467343
0.00499999999,1.6541708449656372
0.0050624999995,1.6430479428052887
0.005124999999,1.6314808146498199
0.0051874999985,1.6194798602418832
0.005249999998,1.6070554064954168
0.0053124999975,1.5942177494722163
0.005374999997,1.5809771946181321
0.0054374999965,1.5673440938875474
0.005499999996,1.5533288795189653
0.0055624999955,1.5389420951187014
0.005624999995,1.5241944240977174
0.0056874999945,1.509096715072948
0.005749999994,1.493660004583786
0.0058124999935,1.4778955382670191
0.0058749999930000005,1.4618147882820764
0.0059374999925,1.4454294694924448
0.005999999992,1.4287515528209611
0.0060624999915,1.4117932763849725
0.006124999991,1.3945671549366598
0.0061874999905000005,1.3770859864525433
0.0062499999899999995,1.3593628574653263
0.006312499999499999,1.3414111436553564
0.006374999998999999,1.3232445216614122
0.006437499998499999,1.3048769500628903
0.006499999998,1.2863226785047805
0.0065624999974999996,1.2675962406058385
0.006624999996999999,1.2487124464978523
0.006687499996499999,1.229686375610159
0.006749999995999999,1.210533365278894
0.0068124999955,1.1912689993269767
0.006874999995,1.1719090945565176
0.0069374999944999995,1.1524696855305283
0.006999999993999999,1.1329670077525762
0.007062499993499999,1.1134174795299003
0.007124999993,1.0938376823556615
0.0071874999925,1.0742443392230605
0.0072499999919999995,1.0546542931260712
0.007312499991499999,1.0350844825399586
0.007374999990999999,1.0155519173100558
0.0074374999905,0.9960736520522246
0.007499999989999999,0.976666759480004
0.0075624999995,0.9573483006878591
0.007624999999,0.9381353075346306
0.0076874999985,0.9190447334127843
0.007749999998000001,0.9000934365202848
0.007812499997500001,0.8812981461077829
0.007874999997,0.86267543106029
0.007937499996500001,0.8442416676694835
0.007999999996,0.8260130090775677
0.008062499995500001,0.8080053505771732
0.008124999995,0.7902342996940135
0.0081874999945,0.7727151422789102
0.008249999994000001,0.7554628115866562
0.0083124999935,0.7384918539025902
0.008374999993000001,0.721816399968862
0.0084374999925,0.7054501317882851
0.008499999992,0.6894062514630566
0.008562499991500001,0.6736974530775868
0.008624999991,0.6583358903951968
0.008687499990500001,0.6433331513236249
0.00874999999,0.6287002276882907
0.008812499999500002,0.614447488904367
0.008874999999000002,0.6005846640260204
0.008937499998500001,0.5871208018877905
0.008999999998000002,0.5740642588778382
0.009062499997500001,0.5614226742340263
0.009124999997000002,0.5492029483598868
0.009187499996500002,0.5374112255383521
0.009249999996000001,0.5260528746233826
0.009312499995500002,0.5151324702394255
0.009374999995000001,0.5046537843554093
0.009437499994500002,0.49461976499036275
0.009499999994000002,0.48503253058138274
0.009562499993500001,0.47589335579607805
0.009624999993000002,0.46720266474438166
0.009687499992500001,0.45896002264851
0.009749999992000002,0.45116413160027413
0.009812499991500002,0.4438128246060753
0.009874999991000001,0.4369030640783338
0.009937499990500002,0.4304309406240341
0.009999999990000001,0.42439167268021105
0.010062499999500001,0.4187796083548614
0.010124999999000002,0.41358823140773016
0.0101874999985,0.4088101594218365
0.010249999998000001,0.4044371524469277
0.0103124999975,0.40046012020150545
0.010374999997000001,0.3968691254581902
0.010437499996500002,0.39365339734130345
0.010499999996,0.390801337297078
0.010562499995500001,0.38830052761509837
0.010624999995,0.3861377441463487
0.010687499994500001,0.38429896461759583
0.010749999994,0.3827693816818023
0.0108124999935,0.3815334112575064
0.010874999993000001,0.3805747032375706
0.0109374999925,0.3798761555767607
0.010999999992000001,0.3794199213883118
0.0110624999915,0.37918741983033577
0.011124999991,0.37915934508796667
0.011187499990500002,0.37931567519747134
0.01124999999,0.37963567845154955
0.011312499999500002,0.38009792014099375
0.011374999999000003,0.3806802670875431
0.011437499998500002,0.38135989039513163
0.011499999998000002,0.3821132657589503
0.011562499997500001,0.38291617577426873
0.011624999997000002,0.38374370108369327
0.011687499996500003,0.3845702215571869
0.011749999996000002,0.3853694011174751
0.011812499995500002,0.38611417870083287
0.011874999995000001,0.3867767569162863
0.011937499994500002,0.3873285765027408
0.011999999994000001,0.38774029825056733
0.012062499993500002,0.38798177424609204
0.012124999993000003,0.38802201859462393
0.012187499992500002,0.3878291673692891
0.012249999992000002,0.38737043862728626
0.012312499991500001,0.38661208325620944
0.012374999991000002,0.38551933362036905
0.012437499990500003,0.38405633604500355
0.012499999990000002,0.38218608873791027
0.012562499999500001,0.37987036021779375
0.012624999999000002,0.3770696071249118
0.012687499998500001,0.3737428766685227
0.012749999998000002,0.36984770209087525
0.0128124999975,0.365527152691528
0.012874999997000001,0.36126838917568627
0.012937499996500002,0.3570986015757489
0.012999999996000001,0.35301659204837854
0.013062499995500002,0.3490211612555454
0.013124999995,0.3451111049726965
0.013187499994500002,0.34128521190124417
0.013249999994000002,0.33754227417781024
0.013312499993500001,0.3338810779868968
0.013374999993000002,0.3303004062170558
0.013437499992500001,0.3267990455683494
0.013499999992000002,0.32337577863438494
0.013562499991500002,0.3200293875123146
0.013624999991000001,0.3167586559763107
0.013687499990500002,0.31356236851485697
0.013749999990000001,0.3104393103411569
0.0138124999995,0.30738826808687314
0.013874999999000001,0.3044080321874718
0.0139374999985,0.301497393848865
0.013999999998000001,0.2986551476950696
0.0140624999975,0.29588009346962263
0.014124999997,0.29317103012460244
0.014187499996500002,0.29052676492647667
0.014249999996,0.28794611318651686
0.014312499995500001,0.2854278823020966
0.014374999995,0.28297089762396777
0.014437499994500001,0.28057398654268884
0.014499999994,0.2782359784696853
0.0145624999935,0.27595571292414967
0.014624999993000001,0.2737320367467033
0.0146874999925,0.2715638000024656
0.014749999992000001,0.26944986121241854
0.0148124999915,0.2673890881759009
0.014874999991,0.26538035537496896
0.014937499990500001,0.2634225432367261
0.01499999999,0.26151454307922073
0.015062499999500002,0.2596552532825047
0.015124999999000003,0.257843581915024
0.015187499998500002,0.2560784453776721
0.015249999998000002,0.25435876928722845
0.015312499997500001,0.2526834866591594
0.015374999997000002,0.2510515437639418
0.015437499996500003,0.2494618959880004
0.015499999996000002,0.24791350594165262
0.015562499995500002,0.24640534801145453
0.015624999995000001,0.24493640785582294
0.0156874999945,0.24350567872665074
0.015749999994,0.24211217036833066
0.0158124999935,0.2407548946248914
0.015874999993000002,0.23943288198856116
0.015937499992500003,0.23814517104613842
0.015999999992,0.236890811608645
0.0160624999915,0.2356688630299617
0.016124999991000002,0.23447840090584116
0.016187499990500002,0.23331850739134197
0.016249999990000003,0.23218827986381996
0.0163124999995,0.23108682559562865
0.016374999999000002,0.23001326445596604
0.016437499998500003,0.22896672877256208
0.016499999998,0.2279463611276933
0.0165624999975,0.22695132021303355
0.016624999997,0.22598077171389264
0.016687499996500002,0.22503389593934475
0.016749999996000003,0.22410988859840764
0.0168124999955,0.22320795360703105
0.016874999995,0.22232731004080097
0.0169374999945,0.22146718768034468
0.016999999994000002,0.22062682991157345
0.017062499993500003,0.21980549291833285
0.017124999993,0.21900244737895225
0.0171874999925,0.21821697306450893
0.017249999992,0.2174483652223671
0.017312499991500002,0.2166959295391946
0.017374999991000003,0.21595898868506858
0.0174374999905,0.21523687487741494
0.01749999999,0.21452893420405061
0.0175624999995,0.21383452563243388
0.017624999999,0.21315302238803913
0.0176874999985,0.21248380922695542
0.017749999997999998,0.2118262847621999
0.0178124999975,0.2111798576948436
0.017874999997,0.21054395583203966
0.0179374999965,0.20991801711484648
0.017999999996,0.20930148763853307
0.018062499995499998,0.20869383579818734
0.018124999995,0.20809453736950445
0.0181874999945,0.2075030809780367
0.018249999994,0.20691896732961723
0.0183124999935,0.20634172107973026
0.018374999992999998,0.20577086322068094
0.0184374999925,0.20520594062838526
0.018499999992,0.20464650428833497
0.0185624999915,0.2040921296422349
0.018624999991,0.2035423927657174
0.018687499990499998,0.20299689095324602
0.01874999999,0.2024552310802017
0.0188124999995,0.2019170352996813
0.018874999999,0.2013819360626412
0.0189374999985,0.20084958133233943
0.018999999998,0.20031963186542434
0.0190624999975,0.19979175872427302
0.019124999997,0.1992656503186847
0.0191874999965,0.19874100275219142
0.019249999996,0.19821753119681862
0.0193124999955,0.19769495699599737
0.019374999995,0.19717302294824268
0.0194374999945,0.19665147358007662
0.019499999994,0.19613007514540381
0.0195624999935,0.19560860646980505
0.019624999993,0.19508685465618925
0.0196874999925,0.1945646238785459
0.019749999992,0.1940417262073657
0.0198124999915,0.19351799205660747
0.019874999991,0.1929932594740018
0.0199374999905,0.19246738486453552
0.01999999999,0.19194023175545105
0.0200624999995,0.19141168028832922
0.020124999999000002,0.1908816217434337
0.020187499998500003,0.1903499606971124
0.020249999998,0.1898166141023987
0.0203124999975,0.1892815102827745
0.020374999997,0.18874459249118303
0.020437499996500002,0.18820581380314838
0.020499999996000003,0.18766514505804466
0.0205624999955,0.1871225624692494
0.020624999995,0.18657806030469715
0.0206874999945,0.18603164144533046
0.020749999994000002,0.1854833252706669
0.020812499993500003,0.18493314155964402
0.020874999993,0.1843811325599889
0.0209374999925,0.18382735124865324
0.020999999992,0.1832718663864057
0.021062499991500002,0.18271475627829314
0.021124999991000003,0.18215611483603045
0.0211874999905,0.18159604431281196
0.02124999999,0.18103466179857453
0.0213124999995,0.18047209596404823
0.021374999999,0.17990848778562896
0.0214374999985,0.1793439909224137
0.021499999997999997,0.17877877020924604
0.021562499997499998,0.17821300423868092
0.021624999997,0.17764688329586953
0.0216874999965,0.1770806078904137
0.021749999996,0.17651439401642666
0.021812499995499997,0.17594847016184012
0.021874999994999998,0.17538306906583312
0.0219374999945,0.17481844909378808
0.021999999994,0.17425486492617548
0.0220624999935,0.1736925951088022
0.022124999992999998,0.1731319245283709
0.0221874999925,0.17257315496223757
0.022249999992,0.17201659362763344
0.0223124999915,0.17146256235213464
0.022374999991,0.17091139981770898
0.022437499990499998,0.1703634487530401
0.02249999999,0.16981906789390422
0.0225624999995,0.16927862626124046
0.022624999999,0.16874250664760648
0.0226874999985,0.16821110135630413
0.022749999998,0.1676848145617802
0.0228124999975,0.16716406243908732
0.022874999997,0.16664927606239832
0.0229374999965,0.166140892350362
0.022999999996,0.16563936989247097
0.0230624999955,0.16514516036986304
0.023124999995,0.16465874152774695
0.0231874999945,0.1641806010147917
0.023249999994,0.1637112358241728
0.0233124999935,0.1632511560556722
0.023374999993,0.16280087751705796
0.0234374999925,0.1623609311773615
0.023499999992,0.16193185946602018
0.0235624999915,0.16151421805368038
0.023624999991,0.16110856804405316
0.0236874999905,0.16071548755221432
0.02374999999,0.1603355603049339
0.0238124999995,0.15996938348303935
0.023874999999,0.1596124231903877
0.023937499998500002,0.15925584283894612
0.023999999998,0.1588995115115157
0.0240624999975,0.1585434589310184
0.024124999997,0.15818773136011544
0.024187499996500002,0.1578323569455744
0.024249999996000002,0.15747736756989728
0.0243124999955,0.1571228063314285
0.024374999995,0.15676869691797002
0.0244374999945,0.1564150790962131
0.024499999994000002,0.1560619775641232
0.024562499993500003,0.1557094307548068
0.024624999993,0.1553574646481346
0.0246874999925,0.1550061132779419
0.024749999992,0.15465540508994646
0.024812499991500002,0.15430536097450798
0.024874999991000003,0.15395601908104695
0.0249374999905,0.15360740063594225


==> data/ipFDistrT1ip5.csv <==
0,-176.68436188695966
0.0000624999995,-99.01582470331736
0.000124999999,-59.076278307125335
0.0001874999985,-37.17905652621194
0.000249999998,-24.472440282232263
0.0003124999975,-16.717366132216267
0.000374999997,-11.768771981433384
0.0004374999965,-8.485778825236306
0.000499999996,-6.233088988925586
0.0005624999955000001,-4.64165796406673
0.000624999995,-3.4886850083768737
0.0006874999945,-2.63490336199364
0.000749999994,-1.9905089793818032
0.0008124999935000001,-1.4959611553681789
0.000874999993,-1.1107923822429226
0.0009374999925,-0.8068815384816732
0.000999999992,-0.5642945666483152
0.0010624999915000001,-0.36864589506324297
0.0011249999910000002,-0.20938509803840932
0.0011874999905,-0.0786604832498532
0.00124999999,0.029449396838389763
0.0013124999995,0.11946521068217364
0.0013749999990000001,0.19487619003455126
0.0014374999985000002,0.2584026275389315
0.001499999998,0.31218555426822503
0.0015624999975,0.35792466215482566
0.0016249999970000002,0.39698004220938143
0.0016874999965,0.4304480635008564
0.001749999996,0.45921854324937217
0.0018124999955000001,0.48401823081391027
0.0018749999950000002,0.5054441760736903
0.0019374999945000002,0.5239895486784028
0.001999999994,0.5400637721668838
0.0020624999935,0.5540083402491047
0.002124999993,0.566109327249107
0.0021874999925,0.5766073484481034
0.0022499999920000003,0.5857055392517323
0.0023124999915,0.5935759847406988
0.002374999991,0.6003649295245236
0.0024374999905000003,0.6061396619595217
0.00249999999,0.6109992633463244
0.0025624999994999995,0.6150622649964845
0.0026249999989999993,0.6184325108866325
0.0026874999984999996,0.6212004314701043
0.0027499999979999994,0.6234448950019215
0.0028124999974999997,0.6252347870465796
0.0028749999969999995,0.6266303558747106
0.0029374999964999994,0.6276843617147092
0.0029999999959999996,0.6284430607186569
0.0030624999954999995,0.6289470492921878
0.0031249999949999998,0.629231990160567
0.0031874999944999996,0.6293292380328284
0.0032499999939999994,0.6292663798292479
0.0033124999934999993,0.6290677020386203
0.0033749999929999996,0.628754595791395
0.0034374999924999994,0.6283459085823739
0.0034999999919999997,0.6278582501983765
0.0035624999914999995,0.6273062592632944
0.0036249999909999994,0.6267028358466167
0.0036874999904999996,0.6260593447682665
0.0037499999899999995,0.625385793568595
0.0038124999994999997,0.6246909883391546
0.0038749999989999995,0.6239826711642077
0.003937499998499999,0.6232676399190727
0.003999999998,0.6225518546318114
0.0040624999975,0.6218405307572625
0.004124999997,0.6211382215803603
0.0041874999965,0.6204488910015462
0.0042499999959999995,0.6197759779159154
0.004312499995499999,0.61912245319763
0.004374999995,0.6184908702022078
0.0044374999945,0.6178834095641975
0.004499999994,0.6173019189807994
0.0045624999934999995,0.6167479485587258
0.004624999992999999,0.6162227822485784
0.0046874999925,0.6157274658447622
0.004749999992,0.615262831909085
0.0048124999915,0.6148295220020762
0.004874999991,0.6144280065150762
0.0049374999904999994,0.6140586023694579
0.00499999999,0.6137214888299892
0.0050624999995,0.6134167215966116
0.005124999999,0.6131442456298546
0.0051874999985,0.6129039061600137
0.005249999998,0.6126954590166058
0.0053124999975,0.6125185796414357
0.005374999997,0.6123728712110317
0.0054374999965,0.6122578719134752
0.005499999996,0.6121730614818588
0.0055624999955,0.6121178670467955
0.005624999995,0.61209166838668
0.0056874999945,0.6120938026467906
0.005749999994,0.6121235685811337
0.0058124999935,0.612180230338997
0.0058749999930000005,0.6122630208989202
0.0059374999925,0.6123711451308471
0.005999999992,0.6125037825615636
0.0060624999915,0.612660089863859
0.006124999991,0.6128392030861383
0.0061874999905000005,0.6130402396770929
0.0062499999899999995,0.6132623002934048
0.006312499999499999,0.6135044704881578
0.006374999998999999,0.6137658220273925
0.006437499998499999,0.6140454144588304
0.006499999998,0.6143422961814305
0.0065624999974999996,0.6146555055685268
0.006624999996999999,0.6149840719843729
0.006687499996499999,0.6153270166686347
0.006749999995999999,0.6156833535911751
0.0068124999955,0.6160520902030662
0.006874999995,0.6164322281345811
0.0069374999944999995,0.6168227638406816
0.006999999993999999,0.6172226892000949
0.007062499993499999,0.617630992068793
0.007124999993,0.6180466567988067
0.0071874999925,0.6184686647370102
0.0072499999919999995,0.6188959946721433
0.007312499991499999,0.6193276232881825
0.007374999990999999,0.6197625255735613
0.0074374999905,0.6201996752364684
0.007499999989999999,0.6206380450916618
0.0075624999995,0.6210766075154512
0.007624999999,0.6215143345398471
0.0076874999985,0.6219501986401575
0.007749999998000001,0.6223831728239712
0.007812499997500001,0.6228122310607793
0.007874999997,0.6232363486469097
0.007937499996500001,0.6236545025733815
0.007999999996,0.6240656718746889
0.008062499995500001,0.6244688380239839
0.008124999995,0.6248629852774743
0.0081874999945,0.6252471010671954
0.008249999994000001,0.6256201763683713
0.0083124999935,0.6259812061058257
0.008374999993000001,0.6263291895168276
0.0084374999925,0.6266631305647721
0.008499999992,0.6269820383426503
0.008562499991500001,0.627284927465781
0.008624999991,0.6275708185042255
0.008687499990500001,0.627838738380317
0.00874999999,0.6280877208073307
0.008812499999500002,0.6283168067433607
0.008874999999000002,0.6285250446821435
0.008937499998500001,0.628711491309476
0.008999999998000002,0.6288752117880037
0.009062499997500001,0.6290152802374891
0.009124999997000002,0.6291307801784816
0.009187499996500002,0.6292208049695384
0.009249999996000001,0.6292844582540607
0.009312499995500002,0.6293208544020525
0.009374999995000001,0.6293291189433186
0.009437499994500002,0.6293083890092099
0.009499999994000002,0.6292578137615246
0.009562499993500001,0.6291765548187069
0.009624999993000002,0.6290637866762319
0.009687499992500001,0.6289186971166603
0.009749999992000002,0.6287404876158438
0.009812499991500002,0.6285283737300507
0.009874999991000001,0.6282815854788414
0.009937499990500002,0.627999367712692
0.009999999990000001,0.6276809804624419
0.010062499999500001,0.6273256992175003
0.010124999999000002,0.6269328154775042
0.0101874999985,0.6265016367111225
0.010249999998000001,0.6260314868504602
0.0103124999975,0.6255217065081028
0.010374999997000001,0.6249716531744661
0.010437499996500002,0.6243807014717295
0.010499999996,0.6237482433078023
0.010562499995500001,0.6230736880135939
0.010624999995,0.6223564624929108
0.010687499994500001,0.621596011285558
0.010749999994,0.6207917966527776
0.0108124999935,0.6199432985633486
0.010874999993000001,0.6190500146691615
0.0109374999925,0.6181114603039364
0.010999999992000001,0.6171271683379072
0.0110624999915,0.6160966890553874
0.011124999991,0.6150195899707394
0.011187499990500002,0.6138954556132472
0.01124999999,0.6127238872368485
0.011312499999500002,0.6115045023143812
0.011374999999000003,0.6102369349600223
0.011437499998500002,0.6089208343223115
0.011499999998000002,0.6075558648712239
0.011562499997500001,0.6061417057618266
0.011624999997000002,0.6046780501076473
0.011687499996500003,0.6031646045278001
0.011749999996000002,0.6016010882729039
0.011812499995500002,0.5999872325369096
0.011874999995000001,0.5983227797580377
0.011937499994500002,0.5966074825318244
0.011999999994000001,0.5948411028099374
0.012062499993500002,0.5930234108374961
0.012124999993000003,0.591154184165503
0.012187499992500002,0.5892332063963326
0.012249999992000002,0.5872602660524162
0.012312499991500001,0.5852351552613981
0.012374999991000002,0.5831576685329214
0.012437499990500003,0.5810276010947657
0.012499999990000002,0.5788447476723543
0.012562499999500001,0.5766089003911387
0.012624999999000002,0.5743226565784052
0.012687499998500001,0.5719916513381831
0.012749999998000002,0.5696165062860443
0.0128124999975,0.5671977246177383
0.012874999997000001,0.5647358290836775
0.012937499996500002,0.5622313615863381
0.012999999996000001,0.5596848831255845
0.013062499995500002,0.5570969738105536
0.013124999995,0.5544682324674669
0.013187499994500002,0.5517992762718535
0.013249999994000002,0.5490907410972384
0.013312499993500001,0.5463432807200955
0.013374999993000002,0.5435575666820491
0.013437499992500001,0.54073428842896
0.013499999992000002,0.5378741525241331
0.013562499991500002,0.5349778825351087
0.013624999991000001,0.5320462188390176
0.013687499990500002,0.5290799182063498
0.013749999990000001,0.5260797534330527
0.0138124999995,0.5230465125469713
0.013874999999000001,0.5199810003835114
0.0139374999985,0.5168840352607789
0.013999999998000001,0.5137564505395428
0.0140624999975,0.5105990938649795
0.014124999997,0.5074128262718731
0.014187499996500002,0.5041985224009885
0.014249999996,0.5009570700355457
0.014312499995500001,0.4976893683261746
0.014374999995,0.49439632935254385
0.014437499994500001,0.49107887635543634
0.014499999994,0.4877379431833144
0.0145624999935,0.48437447444071935
0.014624999993000001,0.4809894247223966
0.0146874999925,0.47758375769235284
0.014749999992000001,0.4741584459796797
0.0148124999915,0.4707144706864056
0.014874999991,0.4672528205808545
0.014937499990500001,0.46377449142343696
0.01499999999,0.46028048584631387
0.015062499999500002,0.45677181186561855
0.015124999999000003,0.45324948464682646
0.015187499998500002,0.4497145225513324
0.015249999998000002,0.4461679487494501
0.015312499997500001,0.4426107898712198
0.015374999997000002,0.4390440759873049
0.015437499996500003,0.43546883955485693
0.015499999996000002,0.4318861145768207
0.015562499995500002,0.42829693643969147
0.015624999995000001,0.4247023412318238
0.0156874999945,0.4211033646943042
0.015749999994,0.4175010425728338
0.0158124999935,0.413896408352769
0.015874999993000002,0.410290494491111
0.015937499992500003,0.4066843305819684
0.015999999992,0.40307894306730563
0.0160624999915,0.3994753543971241
0.016124999991000002,0.3958745832039242
0.016187499990500002,0.392277642498179
0.016249999990000003,0.38868554009804446
0.0163124999995,0.3850992768283821
0.016374999999000002,0.38151984841385345
0.016437499998500003,0.37794824152024875
0.016499999998,0.374385435098057
0.0165624999975,0.3708323999894544
0.016624999997,0.36729009714630845
0.016687499996500002,0.36375947803302455
0.016749999996000003,0.3602414841776058
0.0168124999955,0.3567370456213127
0.016874999995,0.35324708130503
0.0169374999945,0.34977249790390497
0.016999999994000002,0.3463141896886184
0.017062499993500003,0.34287303788108947
0.017124999993,0.33944991038435934
0.0171874999925,0.3360456604943016
0.017249999992,0.33266112731965947
0.017312499991500002,0.3292971345656711
0.017374999991000003,0.32595449102369123
0.0174374999905,0.3226339890146459
0.01749999999,0.3193364045869429
0.0175624999995,0.3160624964554408
0.017624999999,0.3128130078030844
0.0176874999985,0.30958866237219285
0.017749999997999998,0.30639016650466355
0.0178124999975,0.3032182076594292
0.017874999997,0.30007345547849007
0.0179374999965,0.2969565600294992
0.017999999996,0.2938681511436463
0.018062499995499998,0.2908088403631839
0.018124999995,0.2877792182614858
0.0181874999945,0.28477985501950975
0.018249999994,0.28181130003474353
0.0183124999935,0.2788740836334991
0.018374999992999998,0.275968712265962
0.0184374999925,0.27309567318217787
0.018499999992,0.2702554305922604
0.0185624999915,0.2674484289146759
0.018624999991,0.26467508855833377
0.018687499990499998,0.26193580927196636
0.01874999999,0.25923096800681833
0.0188124999995,0.2565609194118177
0.018874999999,0.2539259964698164
0.0189374999985,0.25132650880020413
0.018999999998,0.24876274381064079
0.0190624999975,0.2462349657626448
0.019124999997,0.24374341698470392
0.0191874999965,0.24128831611802903
0.019249999996,0.23886986013603262
0.0193124999955,0.23648822202065478
0.019374999995,0.23414355354207994
0.0194374999945,0.23183598169770847
0.019499999994,0.22956561239361584
0.0195624999935,0.2273325288434569
0.019624999993,0.2251367908339561
0.0196874999925,0.22297843642940895
0.019749999992,0.22085748036232378
0.0198124999915,0.2187739160902229
0.019874999991,0.21672771390666457
0.0199374999905,0.2147188230900341
0.01999999999,0.21274716992889586
0.0200624999995,0.21081265940393012
0.020124999999000002,0.20891517546303517
0.020187499998500003,0.20705457982061581
0.020249999998,0.20523071316679542
0.0203124999975,0.20344339487871776
0.020374999997,0.20169242390137043
0.020437499996500002,0.19997757797198323
0.020499999996000003,0.19829861539374205
0.0205624999955,0.19665527283560702
0.020624999995,0.19504726805000594
0.0206874999945,0.1934742982633153
0.020749999994000002,0.19193604197165048
0.020812499993500003,0.19043215800439128
0.020874999993,0.18896228617805844
0.0209374999925,0.18752604722656474
0.020999999992,0.18612304406518243
0.021062499991500002,0.18475286083108022
0.021124999991000003,0.18341506436169785
0.0211874999905,0.18210920303285705
0.02124999999,0.18083480833056464
0.0213124999995,0.17959139432921667
0.021374999999,0.17837845882495285
0.0214374999985,0.17719548260745688
0.021499999997999997,0.1760419301815448
0.021562499997499998,0.17491725039277517
0.021624999997,0.1738208763071305
0.0216874999965,0.17275222518971356
0.021749999996,0.17171069986775622
0.021812499995499997,0.1706956884115911
0.021874999994999998,0.16970656272566842
0.0219374999945,0.16874268320406816
0.021999999994,0.16780339300757352
0.0220624999935,0.16688802398003588
0.022124999992999998,0.1659958933328447
0.0221874999925,0.16512630606948409
0.022249999992,0.16427855289730786
0.0223124999915,0.16345191236326162
0.022374999991,0.16264565157937994
0.022437499990499998,0.1618590238152413
0.02249999999,0.1610912712071073
0.0225624999995,0.1603416237125408
0.022624999999,0.15960930045627575
0.0226874999985,0.15889350844359984
0.022749999998,0.15819344367322974
0.0228124999975,0.15750829126047527
0.022874999997,0.15683722622886154
0.0229374999965,0.15617941180254213
0.022999999996,0.15553400288382035
0.0230624999955,0.15490014023296061
0.023124999995,0.15427695751504023
0.0231874999945,0.15366357805508235
0.023249999994,0.1530591148521514
0.0233124999935,0.15246267147701031
0.023374999993,0.15187334062296487
0.0234374999925,0.15129020617896316
0.023499999992,0.1507123425247805
0.0235624999915,0.15013881497567882
0.023624999991,0.1495686781831136
0.0236874999905,0.14900097860514916
0.02374999999,0.14843475212907475
0.0238124999995,0.14787000231053415
0.023874999999,0.14731414366516615
0.023937499998500002,0.14676879100978124
0.023999999998,0.1462337934899467
0.0240624999975,0.14570899793267955
0.024124999997,0.14519425503490835
0.024187499996500002,0.1446894120614326
0.024249999996000002,0.14419431749689293
0.0243124999955,0.14370882269312002
0.024374999995,0.1432327753757141
0.0244374999945,0.1427660272322766
0.024499999994000002,0.14230842731125493
0.024562499993500003,0.1418598281943655
0.024624999993,0.14142008043728604
0.0246874999925,0.14098903698119303
0.024749999992,0.14056655026420972
0.024812499991500002,0.14015247183393487
0.024874999991000003,0.1397466576756181
0.0249374999905,0.13934896092880522


==> data/ipFPeelEB105ES104IP1IP881M100x20P1.csv <==
0,0.10080560422577857
0.000499999999,0.10343854425001334
0.000999999998,0.10615682442619634
0.001499999997,0.10896172614059185
0.001999999996,0.11185438634417769
0.002499999995,0.11483577261397428
0.002999999994,0.1179066558222193
0.003499999993,0.12106758027802778
0.003999999992,0.12431883121411927
0.004499999991,0.12766039950272404
0.00499999999,0.13109194350108086
0.005499999989,0.13461274794838876
0.005999999988,0.13822167986395642
0.006499999987,0.14191714143063786
0.006999999986,0.14569701989043965
0.007499999985,0.14955863453034945
0.007999999984,0.15349868089755836
0.008499999983,0.15751317245470317
0.008999999982,0.16159737996880597
0.009499999981,0.16574576902237534
0.00999999998,0.16995193614260212
0.010499999999,0.17420854665645472
0.010999999998,0.1785072743838634
0.011499999997,0.18283872433650145
0.011999999996,0.1871923792871704
0.012499999995,0.19155654128813088
0.012999999994,0.1959182774510049
0.013499999993,0.2002633716856867
0.013999999992,0.20457628409448672
0.014499999991,0.208840119880963
0.01499999999,0.21303660978356626
0.015499999989,0.21714610417521257
0.015999999988000002,0.22114758307598453
0.016499999987,0.22501868439356923
0.016999999986,0.22873575273096186
0.017499999985,0.2322739110687942
0.017999999984000002,0.23560715753292982
0.018499999983,0.23870848928516175
0.018999999982,0.24155005531831136
0.019499999981,0.2441033395866118
0.019999999980000002,0.24633937545438966
0.020499999999,0.24822899264904605
0.020999999998,0.2497430954866784
0.021499999997,0.2508529669347613
0.021999999995999997,0.251530604572727
0.022499999995,0.2517490820837647
0.022999999994,0.2514829326641337
0.023499999993,0.25070854969547096
0.023999999991999997,0.24940459893295822
0.024499999991,0.24755243548392472
0.02499999999,0.24513651794249205
0.025499999989,0.24214481125008006
0.025999999987999997,0.23856916920835874
0.026499999987,0.23440568712755447
0.026999999986,0.2296550148820137
0.027499999985,0.2243226207122449
0.027999999983999997,0.21841899646655275
0.028499999983,0.21195979566380518
0.028999999982,0.20496589675244337
0.029499999981,0.1974633852600804
0.029999999979999997,0.18948345014901585
0.030499999999,0.18106223124033688
0.030999999998000002,0.17224052960229885
0.031499999997,0.16306335830460367
0.031999999996,0.15357956093170227
0.032499999995,0.143841288389023
0.032999999994,0.13390340669608586
0.033499999993000004,0.12382284552079265
0.033999999992,0.11365789929928677
0.034499999991,0.10346749424850926
0.03499999999,0.09331043563661517
0.035499999989,0.0832446503158758
0.035999999988,0.07332643973919561
0.036499999987,0.06360975838127164
0.036999999986,0.05414553175242537
0.037499999985000004,0.044981027070709056
0.037999999984,0.03615928805613766
0.038499999983,0.027718643497979034
0.038999999982,0.019692297077505305
0.039499999981,0.012108003664218714
0.03999999998,0.004987834908723232
0.040499999999,-0.001651816983585852
0.040999999998000004,-0.007800334504800888
0.041499999997000006,-0.013453041191821447
0.041999999996,-0.01861095945079516
0.042499999995,-0.023280634812712142
0.042999999994000004,-0.0274738997701105
0.043499999993,-0.031207587471616338
0.043999999992,-0.034503205983582586
0.044499999991,-0.03738658433381736
0.044999999990000004,-0.03988750156956333
0.045499999989000006,-0.04203931009542927
0.045999999988,-0.043878564017458044
0.046499999987,-0.04544466298479999
0.046999999986000005,-0.046779521140089986
0.047499999985,-0.04792727028313093
0.047999999984,-0.04893400559658878
0.048499999983,-0.0498475815303302
0.048999999982000005,-0.05071746504370722
0.049499999981000006,-0.05159465278852893
0.04999999998,-0.052531658672508086
0.050499999999,-0.053451582660314134
0.050999999998,-0.054233245634909055
0.051499999997,-0.05488156399842148
0.051999999995999996,-0.05540161365633811
0.052499999995,-0.05579854151649599
0.052999999994,-0.0560775454409419
0.053499999992999994,-0.056243855358864225
0.053999999991999996,-0.056302715430485484
0.054499999991,-0.05625936735217507
0.05499999999,-0.056119034783619015
0.055499999989,-0.05588690884551284
0.055999999987999996,-0.055568134768588795
0.056499999987,-0.05516779953083595
0.056999999986,-0.05469092062325942
0.057499999984999994,-0.05414243578808009
0.057999999983999996,-0.05352719372414849
0.058499999983,-0.05284994579698843
0.058999999982,-0.05211533859742323
0.059499999981,-0.05132790741591198
0.059999999979999996,-0.050492070501590214
0.060499999999000006,-0.04961214045607132
0.06099999999800001,-0.048692299024955754
0.06149999999700001,-0.04773658428918193
0.061999999996000005,-0.04674890777170071
0.062499999995000007,-0.04573305204358946
0.06299999999400001,-0.044692668958707604
0.063499999993,-0.04363127835951286
0.06399999999200001,-0.042552267276348865
0.064499999991,-0.04145888956204835
0.06499999999,-0.04035426590892477
0.06549999998900001,-0.03924138420178225
0.065999999988,-0.03812310025300758
0.06649999998700001,-0.037002138758668535
0.06699999998600001,-0.035881094540806124
0.067499999985,-0.03476243399928214
0.06799999998400001,-0.03364849677788828
0.068499999983,-0.03254149755022673
0.068999999982,-0.031443527983383346
0.06949999998100001,-0.03035655879265875
0.06999999998,-0.029282441894823763
0.070499999999,-0.028222938110716744
0.070999999998,-0.02717969900514916
0.071499999997,-0.026154247164969835
0.071999999996,-0.025148002826126614
0.07249999999500001,-0.024162286016612633
0.072999999994,-0.023198318698084974
0.073499999993,-0.02225722693021337
0.073999999992,-0.02134004294035896
0.074499999991,-0.020447707189136355
0.07499999999,-0.019581070333707817
0.075499999989,-0.018740895165294535
0.075999999988,-0.017927858417262743
0.076499999987,-0.017142552565784452
0.076999999986,-0.016385487433877355
0.077499999985,-0.015657091803378043
0.077999999984,-0.014957714862148364
0.078499999983,-0.014287627580139572
0.078999999982,-0.013647023945189352
0.079499999981,-0.013036022137511427
0.07999999998,-0.012454665542227628
0.080499999999,-0.011902938246028616
0.08099999999799999,-0.011380757177098744
0.081499999997,-0.010887958326313396
0.081999999996,-0.01042430986057219
0.08249999999499999,-0.009989512587246452
0.082999999994,-0.009583200260405711
0.083499999993,-0.009204939918714072
0.083999999992,-0.00885423195848889
0.084499999991,-0.008530510260997493
0.08499999998999999,-0.008233142168068808
0.085499999989,-0.007961428348203792
0.085999999988,-0.00771460259763368
0.086499999987,-0.007491831650476066
0.086999999986,-0.007292214749094139
0.087499999985,-0.007114783318993179
0.087999999984,-0.006958500473839724
0.088499999983,-0.006822260548310477
0.08899999998199999,-0.006704888539788012
0.089499999981,-0.0066051395450189565
0.08999999998,-0.006521698173367563
0.090499999999,-0.006453181603002345
0.090999999998,-0.0063981376343034135
0.09149999999700001,-0.006355039841384524
0.091999999996,-0.0063222897017756186
0.092499999995,-0.006298216095743658
0.09299999999400001,-0.006281074814204701
0.093499999993,-0.006269048122968912
0.09399999999200001,-0.0062602444808954605
0.094499999991,-0.006252698262296463
0.09499999999,-0.006244369656782989
0.09549999998900001,-0.006233144600597651
0.095999999988,-0.006216835033510448
0.09649999998700001,-0.00619317913815931
0.09699999998600001,-0.006159841798045629
0.097499999985,-0.006114415388582484
0.09799999998400001,-0.006054420600008714
0.098499999983,-0.005977307626866546
0.098999999982,-0.005880457593769761
0.09949999998100001,-0.0057611842197067276
0.09999999998,-0.005616735861207922
0.100499999999,-0.005461153772912897
0.100999999998,-0.005310738372678925
0.101499999997,-0.005165362757351244
0.101999999996,-0.005024900722530701
0.10249999999500001,-0.004889227543830366
0.102999999994,-0.004758220029780658
0.103499999993,-0.004631756438678969
0.103999999992,-0.0045097165318824795
0.104499999991,-0.004391981446736137
0.10499999999,-0.004278433762605838
0.105499999989,-0.004168957450726762
0.105999999988,-0.004063437900256317
0.106499999987,-0.00396176182050878
0.106999999986,-0.0038638172756162437
0.107499999985,-0.0037694936720561456
0.107999999984,-0.0036786817509023573
0.108499999983,-0.0035912735065942725
0.108999999982,-0.0035071622678460868
0.109499999981,-0.0034262426217575026
0.10999999998,-0.0033484104234530188
0.110499999999,-0.0032735647385905287
0.11099999999799999,-0.0032016065621773837
0.111499999997,-0.0031324368954694926
0.111999999996,-0.0030659585016934443
0.11249999999499999,-0.0030020758677657966
0.112999999994,-0.0029406952237557293
0.11349999999299999,-0.002881724550787612
0.113999999992,-0.0028250734964804236
0.114499999991,-0.0027706534546659833
0.11499999998999999,-0.0027183775026596857
0.115499999989,-0.0026681603837014345
0.115999999988,-0.0026199185817932236
0.116499999987,-0.0025735701887389384
0.116999999986,-0.0025290350220805724
0.11749999998499999,-0.002486234538078058
0.117999999984,-0.0024450918441902836
0.118499999983,-0.0024055317154164646
0.11899999998199999,-0.0023674805599731563
0.119499999981,-0.002330866434292367
0.11999999998,-0.0022956190379248564
0.120499999999,-0.0022616705973979023
0.120999999998,-0.002228955292508439
0.12149999999700001,-0.0021974083414458834
0.121999999996,-0.002166966843894391
0.122499999995,-0.0021375697346883715
0.122999999994,-0.00210915789487931
0.123499999993,-0.002081673921843108
0.12399999999200001,-0.0020550624080113433
0.124499999991,-0.0020292697449378894
0.12499999999,-0.0020042441503909103
0.125499999989,-0.0019799356901770704
0.12599999998800002,-0.001956296357014331
0.126499999987,-0.001933279898009066
0.126999999986,-0.0019108419374334051
0.127499999985,-0.0018889399521291317
0.127999999984,-0.0018675332386636212
0.128499999983,-0.0018465829433654823
0.128999999982,-0.0018260520608213149
0.129499999981,-0.0018059053949703863
0.12999999998,-0.0017861096088279682
0.130499999999,-0.00176663367841845
0.130999999998,-0.0017474485409216811
0.131499999997,-0.0017285266202471394
0.131999999996,-0.0017098423438201005
0.132499999995,-0.0016913720498412665
0.132999999994,-0.0016730941020454138
0.133499999993,-0.0016549888090506837
0.133999999992,-0.001637038448022654
0.13449999999099999,-0.0016192272377395511
0.13499999999,-0.0016015414288852448
0.135499999989,-0.0015839691243525467
0.135999999988,-0.0015665005273945987
0.136499999987,-0.0015491276912104057
0.136999999986,-0.001531844708050012
0.137499999985,-0.001514647579842987
0.137999999984,-0.0014975342926885071
0.138499999983,-0.0014805047993462495
0.138999999982,-0.0014635609978752573
0.139499999981,-0.001446706755753091
0.13999999998,-0.0014299479058704767
0.14049999999899998,-0.0014132926005310242
0.14099999999799998,-0.001396751044282385
0.14149999999699997,-0.001380335114538167
0.141999999996,-0.0013640588087352468
0.142499999995,-0.0013479381183540973
0.14299999999399998,-0.001331991195256843
0.14349999999299998,-0.0013162381534406187
0.14399999999199997,-0.0013007012896639747
0.144499999991,-0.0012854048268731155
0.14499999999,-0.001270375218287323
0.14549999998899998,-0.0012556408414676756
0.14599999998799998,-0.0012412322416519572
0.14649999998699997,-0.001227181930801735
0.14699999998599997,-0.0012135245943206696
0.147499999985,-0.0012002968942047554
0.14799999998399999,-0.0011875376376105917
0.14849999998299998,-0.0011752875954538222
0.14899999998199998,-0.0011635897134862905
0.14949999998099997,-0.0011524889235651203
0.14999999998,-0.0011420322707847985
0.150499999999,-0.0011319396172158047
0.15099999999799998,-0.0011218995205629634
0.15149999999699998,-0.0011119145868282443
0.151999999996,-0.0011019872791788732
0.152499999995,-0.0010921199509796864
0.152999999994,-0.0010823148340374233
0.15349999999299999,-0.001072574069620691
0.15399999999199998,-0.001062899604691414
0.154499999991,-0.0010532933826659097
0.15499999999,-0.0010437571062452689
0.155499999989,-0.0010342924302498835
0.155999999988,-0.0010249008893064016
0.15649999998699998,-0.0010155838694340114
0.15699999998599998,-0.0010063426681343746
0.157499999985,-0.000997178435177437
0.157999999984,-0.0009880922252565316
0.158499999983,-0.0009790849479603958
0.15899999998199998,-0.000970157427607532
0.15949999998099998,-0.0009613103458631089
0.15999999998,-0.0009525442747967405
0.160499999999,-0.0009438598613320526
0.160999999998,-0.0009352576854629868
0.161499999997,-0.0009267380633141142
0.161999999996,-0.0009183012480225017
0.162499999995,-0.0009099474372985528
0.162999999994,-0.0009016767885194898
0.163499999993,-0.0008934893851989534
0.163999999992,-0.0008853852274368634
0.164499999991,-0.0008773642508181911
0.16499999999,-0.000869426375771587
0.165499999989,-0.0008615714666231344
0.165999999988,-0.0008537992813975048
0.166499999987,-0.0008461095430707388
0.166999999986,-0.000838501933071889
0.167499999985,-0.0008309760145472911
0.167999999984,-0.0008235313692694923
0.168499999983,-0.0008161674629960647
0.168999999982,-0.000808883744653266
0.169499999981,-0.0008016795208027894
0.16999999998,-0.0007945541336304984
0.17049999999899998,-0.0007875069917834265
0.17099999999799997,-0.0007805374605962534
0.17149999999699997,-0.0007736448005120078
0.171999999996,-0.0007668281623437467
0.172499999995,-0.0007600867504674591
0.17299999999399998,-0.0007534197817993249
0.17349999999299998,-0.0007468263501468897
0.17399999999199997,-0.0007403056905267436
0.17449999999099997,-0.0007338568609872587
0.17499999999,-0.0007274791071307796
0.17549999998899998,-0.0007211714152066673
0.17599999998799998,-0.0007149330539518717
0.17649999998699997,-0.0007087629666638895
0.17699999998599997,-0.0007026603688080613
0.177499999985,-0.00069662421811445
0.17799999998399998,-0.0006906537047189909
0.17849999998299998,-0.0006847477672465851
0.17899999998199997,-0.0006789055218677786
0.17949999998099997,-0.0006731259656976851
0.17999999998,-0.0006674081320193759
0.180499999999,-0.0006617511512022611
0.18099999999799998,-0.0006561541843265184
0.18149999999699998,-0.0006506162857493614
0.181999999996,-0.000645136534510149
0.182499999995,-0.0006397140539928792
0.182999999994,-0.0006343479676225172
0.18349999999299998,-0.0006290374359795292
0.18399999999199998,-0.0006237816489902404
0.18449999999099997,-0.0006185798473749005
0.18499999999,-0.0006134312534751274
0.185499999989,-0.0006083350939061205
0.185999999988,-0.0006032907819616407
0.18649999998699998,-0.0005982975333085339
0.18699999998599998,-0.0005933548060189642
0.187499999985,-0.0005884618814897546
0.187999999984,-0.0005836182411793622
0.188499999983,-0.0005788232702078622
0.18899999998199998,-0.000574076458693229
0.18949999998099998,-0.0005693772830985822
0.18999999998,-0.0005647252626387322
0.190499999999,-0.0005601200524483207
0.190999999998,-0.0005555613406971194
0.191499999997,-0.0005510488101765354
0.191999999996,-0.0005465821606794874
0.192499999995,-0.0005421611372600221
0.192999999994,-0.0005377856331411079
0.193499999993,-0.0005334554199801778
0.193999999992,-0.000529170591734851
0.19449999999099998,-0.0005249310527711826
0.19499999999,-0.0005207369505375592
0.195499999989,-0.0005165882651680942
0.195999999988,-0.0005124853468209123
0.196499999987,-0.0005084282985690081
0.19699999998599999,-0.0005044175245992877
0.197499999985,-0.0005004533040314785
0.197999999984,-0.0004965361004214408
0.198499999983,-0.0004926663490270045
0.198999999982,-0.0004888446375207467
0.199499999981,-0.00048507148422571866
0.19999999998,-0.00048134758672302436
0.20049999999899998,-0.00047766374380009413
0.20099999999799997,-0.00047401059802576473
0.20149999999699997,-0.00047038848660774235
0.201999999996,-0.0004667977137762236
0.20249999999499999,-0.00046323852349339223
0.20299999999399998,-0.0004597111187928382
0.20349999999299997,-0.0004562157399190525
0.20399999999199997,-0.0004527525021567058
0.204499999991,-0.0004493216446226356
0.20499999999,-0.0004459231303973743
0.20549999998899998,-0.000442557083105366
0.20599999998799998,-0.00043922356723513634
0.20649999998699997,-0.0004359225845694814
0.20699999998599997,-0.00043265405218806396
0.207499999985,-0.00042941794344475426
0.20799999998399998,-0.00042621419919297576
0.20849999998299998,-0.0004230426373086349
0.20899999998199997,-0.0004199031123528485
0.20949999998099997,-0.0004167954587644962
0.20999999998,-0.00041371946084045597
0.210499999999,-0.00041067491178126136
0.21099999999799998,-0.00040766164525829485
0.21149999999699998,-0.00040467934164356567
0.211999999996,-0.00040172775263458416
0.212499999995,-0.000398806539609442
0.212999999994,-0.00039591540184491514
0.21349999999299998,-0.00039305405456291354
0.21399999999199998,-0.0003902221272551465
0.214499999991,-0.000387419226926089
0.21499999999,-0.0003846450836524351
0.215499999989,-0.00038189926257903295
0.21599999998799999,-0.00037918149473525897
0.21649999998699998,-0.0003764912114385677
0.21699999998599998,-0.0003738281212364303
0.217499999985,-0.0003711918101391154
0.217999999984,-0.0003685818152290299
0.218499999983,-0.0003659977374701473
0.21899999998199998,-0.00036343912990632887
0.21949999998099998,-0.0003609055015285634
0.21999999998,-0.00035839639413981494
0.220499999999,-0.0003559113915431178
0.220999999998,-0.00035345006143105984
0.22149999999699999,-0.0003510119531666689
0.221999999996,-0.00034859655321206606
0.222499999995,-0.00034620347190761347
0.222999999994,-0.0003438321721372928
0.223499999993,-0.0003414822541538687
0.223999999992,-0.00033915327666900197
0.224499999991,-0.0003368447119361795
0.22499999999,-0.00033455625950962187
0.225499999989,-0.0003322874706900292
0.225999999988,-0.00033003778812901174
0.226499999987,-0.0003278069513517057
0.22699999998599998,-0.0003255944642119868
0.227499999985,-0.00032339997795349795
0.227999999984,-0.00032122302480264153
0.228499999983,-0.0003190632982416064
0.228999999982,-0.0003169203074931959
0.22949999998099999,-0.00031479373340970174
0.22999999998,-0.0003126832047981587
0.23049999999899998,-0.0003105883785864405
0.23099999999799997,-0.00030850894003220386
0.23149999999699997,-0.0003064445976487251
0.231999999996,-0.0003043949886503139
0.23249999999499998,-0.00030235979589510187
0.23299999999399998,-0.00030033888652047924
0.23349999999299997,-0.0002983317864055923
0.23399999999199997,-0.00029633849882026997
0.23449999999099996,-0.0002943586435085743
0.23499999998999999,-0.00029239197472819
0.23549999998899998,-0.0002904385452193736
0.23599999998799998,-0.00028849806245612175
0.23649999998699997,-0.00028657030661483063
0.23699999998599997,-0.000284655371529996
0.237499999985,-0.00028275295890534125
0.23799999998399998,-0.0002808630800329448
0.23849999998299998,-0.000278985704429191
0.23899999998199997,-0.0002771207505016804
0.23949999998099997,-0.00027526824407309025
0.23999999998,-0.00027342816944686543
0.24049999999899999,-0.00027160060233988315
0.24099999999799998,-0.0002697856180857716
0.24149999999699998,-0.00026798334121391765
0.241999999996,-0.0002661938525333474
0.242499999995,-0.0002644172892329877
0.242999999994,-0.00026265391469215693
0.24349999999299998,-0.0002609037992055141
0.24399999999199998,-0.00025916737815234736
0.24449999999099997,-0.0002574447333908436
0.24499999999,-0.00025573634935094347
0.245499999989,-0.0002540425018771053
0.24599999998799998,-0.00025236353316415716
0.24649999998699998,-0.0002506999540150545
0.24699999998599997,-0.0002490520412491426
0.247499999985,-0.000247420431400025
0.247999999984,-0.00024580555960873607
0.248499999983,-0.00024420794877377805
0.24899999998199998,-0.00024262819511899902
0.24949999998099998,-0.00024106689534042491
0.24999999998,-0.00023952470526056313
0.250499999999,-0.00023799614879993491
0.25099999999800005,-0.00023647563691819862
0.251499999997,-0.000234963390603804
0.25199999999600003,-0.00023345965836774063
0.252499999995,-0.00023196473958198016
0.252999999994,-0.00023047872655745927
0.25349999999300005,-0.0002290019936207477
0.253999999992,-0.0002275346118151278
0.25449999999100004,-0.00022607671128449525
0.25499999999,-0.0002246285879988763
0.255499999989,-0.00022319027911577027
0.25599999998800005,-0.00022176194531997595
0.256499999987,-0.00022034376155943836
0.25699999998600004,-0.00021893571722830796
0.257499999985,-0.0002175378964026642
0.25799999998400003,-0.00021615041544409408
0.258499999983,-0.00021477327111185662
0.258999999982,-0.00021340652030066298
0.25949999998100004,-0.00021205017776748658
0.25999999998,-0.00021070424097957563
0.26049999999900003,-0.00020936871667975865
0.26099999999800005,-0.0002080436344935599
0.261499999997,-0.00020672893198214748
0.26199999999600004,-0.00020542454829686196
0.262499999995,-0.00020413052304524282
0.26299999999400003,-0.0002028467524645139
0.26349999999300006,-0.00020157313379154385
0.263999999992,-0.00020030967739703698
0.26449999999100005,-0.00019905618346571785
0.26499999999,-0.00019781279437358634
0.26549999998900004,-0.0001965792910632036
0.26599999998800006,-0.00019535549022875465
0.266499999987,-0.00019414142916696076
0.26699999998600005,-0.00019293703446043864
0.267499999985,-0.0001917419679556831
0.26799999998400004,-0.00019055639829002047
0.268499999983,-0.000189380024259167
0.268999999982,-0.00018821273101765623
0.26949999998100005,-0.00018705442909816572
0.26999999998,-0.00018590492874082098
0.27049999999900004,-0.000184764123226544
0.27099999999800006,-0.00018363190503467575
0.27149999999700003,-0.00018250809212849717
0.27199999999600005,-0.00018139253760218743
0.272499999995,-0.00018028508992329328
0.27299999999400004,-0.00017918563913477126
0.27349999999300006,-0.00017809392131606927
0.27399999999200003,-0.00017700990425739693
0.27449999999100005,-0.00017593349624689392
0.27499999999,-0.0001748644198823479
0.27549999998900004,-0.00017380257484722605
0.27599999998800007,-0.00017274781881282397
0.27649999998700003,-0.00017170005434596902
0.27699999998600006,-0.00017065901593837918
0.277499999985,-0.00016962472868831124
0.27799999998400005,-0.00016859693821658084
0.278499999983,-0.00016757557775637366
0.27899999998200004,-0.00016656047306895516
0.27949999998100006,-0.00016555147870445097
0.27999999998,-0.0001645485125174595
0.280499999999,-0.00016355143211654877
0.280999999998,-0.00016256013619952991
0.281499999997,-0.0001615744790124385
0.281999999996,-0.00016059438989557417
0.282499999995,-0.0001596197828451773
0.282999999994,-0.00015865049658125852
0.283499999993,-0.00015768651378300635
0.283999999992,-0.00015672763078355967
0.284499999991,-0.00015577394794208388
0.28499999999,-0.0001548252716202514
0.285499999989,-0.000153881682072754
0.285999999988,-0.0001529429954039152
0.286499999987,-0.0001520092181567234
0.286999999986,-0.00015108032099675484
0.287499999985,-0.00015015631465697954
0.287999999984,-0.00014923711159597897
0.288499999983,-0.00014832274735598894
0.288999999982,-0.00014741325837774877
0.289499999981,-0.00014650859186660092
0.28999999998,-0.0001456087636387826
0.290499999999,-0.00014471385454040142
0.290999999998,-0.0001438238884059473
0.291499999997,-0.00014293894826367115
0.291999999996,-0.0001420590775588204
0.292499999995,-0.00014118435541454755
0.292999999994,-0.00014031481993748152
0.293499999993,-0.000139450666433949
0.293999999992,-0.0001385920235822402
0.294499999991,-0.00013773891869650612
0.29499999999,-0.0001368915479648125
0.295499999989,-0.000136050020727696
0.29599999998800003,-0.0001352146784908692
0.296499999987,-0.00013438554401445924
0.296999999986,-0.00013356292740862585
0.297499999985,-0.00013274699256626832
0.297999999984,-0.0001319379666286924
0.29849999998300003,-0.00013113609845982754
0.298999999982,-0.00013034164835179496
0.299499999981,-0.00012955490089117117
0.29999999998,-0.00012877611211548068
0.300499999999,-0.0001280028925026988
0.30099999999800003,-0.00012723280322546326
0.301499999997,-0.00012646596786414221
0.301999999996,-0.00012570247158927295
0.302499999995,-0.00012494266979834467
0.302999999994,-0.00012418642821820924
0.30349999999300004,-0.0001234339820096464
0.303999999992,-0.00012268561151884683
0.304499999991,-0.00012194110727370422
0.30499999999,-0.00012120078492527941
0.305499999989,-0.00012046467908899405
0.30599999998800004,-0.00011973298455569825
0.306499999987,-0.00011900555482569075
0.306999999986,-0.00011828256898049894
0.307499999985,-0.0001175641743612621
0.307999999984,-0.00011685024349539219
0.30849999998300004,-0.00011614094142531339
0.308999999982,-0.00011543628720389609
0.30949999998100003,-0.00011473623811297795
0.30999999998,-0.00011404088077071606
0.310499999999,-0.00011335022323688548
0.31099999999800004,-0.00011266424369527073
0.311499999997,-0.00011198300787895743
0.31199999999600003,-0.00011130642773093946
0.312499999995,-0.00011063455667359445
0.312999999994,-0.00010996743988522795
0.31349999999300004,-0.00010930486943605544
0.313999999992,-0.00010864701920010322
0.31449999999100003,-0.00010799378739700938
0.31499999999,-0.00010734519105071172
0.315499999989,-0.0001067010623829745
0.31599999998800005,-0.0001060615033472434
0.316499999987,-0.00010542643199196178
0.31699999998600004,-0.00010479580724398474
0.317499999985,-0.00010416961866532848
0.317999999984,-0.00010354777620236177
0.31849999998300005,-0.0001029302045513214
0.318999999982,-0.00010231688643225212
0.31949999998100004,-0.00010170778966966942
0.31999999998,-0.00010110278259545247
0.32049999999900003,-0.00010050184262710982
0.32099999999800005,-0.00009990495302147906
0.321499999997,-0.00009931201191093475
0.32199999999600004,-0.00009872286887946391
0.322499999995,-0.00009813754226950522
0.32299999999400003,-0.00009755598371030683
0.32349999999300005,-0.00009697822098997388
0.323999999992,-0.00009640394578736
0.32449999999100004,-0.00009583316245653783
0.32499999999,-0.00009526589850605838
0.32549999998900003,-0.00009470218185958501
0.32599999998800006,-0.00009414167660370953
0.326499999987,-0.00009358450097896043
0.32699999998600005,-0.00009303050823139536
0.327499999985,-0.00009247985588545227
0.32799999998400003,-0.00009193211824565228
0.32849999998300006,-0.00009138745442749396
0.328999999982,-0.00009084578919416053
0.32949999998100005,-0.00009030705848411813
0.32999999998,-0.00008977112617947203
0.33049999999900004,-0.00008923802531157765
0.33099999999800006,-0.00008870768384161565
0.331499999997,-0.00008817997202592576
0.33199999999600005,-0.0000876549622267353
0.332499999995,-0.0000871326594829025
0.33299999999400004,-0.00008661282329824882
0.33349999999300006,-0.0000860954688369775
0.33399999999200003,-0.00008558072724251797
0.33449999999100005,-0.00008506849370204517
0.33499999999,-0.00008455846706523218
0.33549999998900004,-0.00008405098766217645
0.33599999998800006,-0.00008354585798653336
0.33649999998700003,-0.00008304323960839355
0.33699999998600005,-0.00008254294231235804
0.337499999985,-0.00008204504142661495
0.33799999998400004,-0.0000815492825206876
0.33849999998300007,-0.00008105611844855254
0.33899999998200003,-0.00008056529846822702
0.33949999998100006,-0.00008007687156497134
0.33999999998,-0.00007959082912845084
0.340499999999,-0.00007910721471648952
0.340999999998,-0.00007862608040321017
0.341499999997,-0.00007814745293932557
0.341999999996,-0.000077671328249318
0.34249999999499997,-0.00007719777863168797
0.342999999994,-0.00007672695014793174
0.343499999993,-0.00007625877849848361
0.343999999992,-0.00007579337073770898
0.344499999991,-0.00007533080299715333
0.34499999999,-0.00007487115728233018
0.345499999989,-0.00007441458266155276
0.345999999988,-0.00007396100767953495
0.346499999987,-0.00007351076302286597
0.346999999986,-0.00007306389232919486
0.347499999985,-0.00007262037354260897
0.347999999984,-0.00007218047613610779
0.34849999998299996,-0.0000717443148742225
0.348999999982,-0.00007131193051468365
0.349499999981,-0.0000708836239756705
0.34999999998,-0.00007045945367101236
0.350499999999,-0.00007003817919437605
0.350999999998,-0.0000696184857534865
0.351499999997,-0.00006920043333824566
0.351999999996,-0.00006878411993793687
0.352499999995,-0.0000683696686689661
0.352999999994,-0.00006795707946971596
0.353499999993,-0.000067546514278094
0.353999999992,-0.00006713804979630034
0.354499999991,-0.00006673170089832592
0.35499999999,-0.00006632740583867314
0.355499999989,-0.00006592544706418568
0.355999999988,-0.00006552570370321753
0.356499999987,-0.00006512828190419206
0.356999999986,-0.00006473322074351806
0.357499999985,-0.00006434065012639323
0.357999999984,-0.00006395045052665083
0.358499999983,-0.00006356267509932678
0.358999999982,-0.00006317743208594795
0.359499999981,-0.00006279466461467376
0.35999999998,-0.00006241438636922503
0.360499999999,-0.00006203663680648397
0.36099999999800003,-0.00006166149225528272
0.361499999997,-0.0000612887798739914
0.361999999996,-0.00006091865580126754
0.362499999995,-0.000060551100700467764
0.362999999994,-0.00006018597147539051
0.36349999999300003,-0.00005982347865252091
0.363999999992,-0.000059463553476635234
0.364499999991,-0.000059106009546838756
0.36499999999,-0.00005875110013175977
0.365499999989,-0.00005839872253587952
0.36599999998800004,-0.00005804859229552317
0.366499999987,-0.00005770113700043211
0.366999999986,-0.0000573561432960501
0.367499999985,-0.00005701330081420153
0.367999999984,-0.000056673095455428424
0.368499999983,-0.00005633511364311339
0.368999999982,-0.00005599955373347676
0.369499999981,-0.00005566632819542505
0.36999999998,-0.00005533533079005171
0.370499999999,-0.0000550066011966166
0.37099999999800004,-0.00005468012995502036
0.371499999997,-0.000054355810781725467
0.37199999999600003,-0.000054033661224250906
0.372499999995,-0.000053713597904514465
0.372999999994,-0.000053395801622890815
0.37349999999300004,-0.00005307987641811618
0.373999999992,-0.000052765916330632656
0.37449999999100003,-0.00005245425104638546
0.37499999999,-0.00005214422504506988
0.375499999989,-0.00005183625504945333
0.37599999998800004,-0.00005153004156011054
0.376499999987,-0.00005122607070606744
0.37699999998600003,-0.000050923621837450916
0.377499999985,-0.00005062294192714756
0.377999999984,-0.00005032413176087047
0.378499999983,-0.00005002707371304371
0.378999999982,-0.00004973167856370253
0.37949999998100004,-0.000049437926060824644
0.37999999998,-0.000049145859181476403
0.380499999999,-0.00004885540565224833
0.38099999999800005,-0.00004856654532681137
0.381499999997,-0.000048279269885154186
0.38199999999600004,-0.00004799339777228351
0.382499999995,-0.00004770916492391475
0.38299999999400003,-0.00004742639538390936
0.38349999999300005,-0.00004714513824932709
0.383999999992,-0.00004686529747000012
0.38449999999100004,-0.000046587033638023634
0.38499999999,-0.00004631015746159317
0.38549999998900003,-0.000046034653426785255
0.38599999998800005,-0.00004576042804071978
0.386499999987,-0.00004548774709978165
0.38699999998600004,-0.000045216509854895115
0.387499999985,-0.00004494670432864112
0.38799999998400003,-0.000044678200892378506
0.388499999983,-0.00004441119096676438
0.388999999982,-0.00004414556196730146
0.38949999998100004,-0.00004388133930444127
0.38999999998,-0.00004361856654722107
0.39049999999900004,-0.000043357223282525226
0.39099999999800006,-0.00004309740948016394
0.391499999997,-0.00004283906414848104
0.39199999999600005,-0.000042582162885773656
0.392499999995,-0.00004232685702065808
0.39299999999400004,-0.00004207311935411351
0.39349999999300006,-0.00004182097944216423
0.393999999992,-0.000041570476257191125
0.39449999999100005,-0.000041321651626291533
0.39499999999,-0.00004107455377966307
0.39549999998900004,-0.000040829118537977216
0.39599999998800006,-0.000040585958966166125
0.39649999998700003,-0.000040344347928322755
0.39699999998600005,-0.00004010459352199458
0.397499999985,-0.00003986705071290508
0.39799999998400004,-0.00003963150780572633
0.398499999983,-0.00003939819480214268
0.39899999998200003,-0.000039167063920153566
0.39949999998100005,-0.0000389382716168285
0.39999999998,-0.00003871191560134157
0.400499999999,-0.00003848726500987887
0.400999999998,-0.00003826367777837181
0.401499999997,-0.00003804119069483747
0.401999999996,-0.00003781991756279801
0.40249999999499997,-0.000037599675755339845
0.402999999994,-0.00003738072651782165
0.403499999993,-0.00003716303020340206
0.403999999992,-0.00003694662048525643
0.404499999991,-0.00003673164416206909
0.40499999998999997,-0.0000365177909292802
0.405499999989,-0.00003630543103005923
0.405999999988,-0.000036094473637726665
0.406499999987,-0.000035885159229476216
0.406999999986,-0.00003567707070972759
0.40749999998499997,-0.00003547037114870477
0.407999999984,-0.00003526533490982864
0.408499999983,-0.00003506178146284178
0.408999999982,-0.00003485972050920605
0.409499999981,-0.00003465916027856064
0.40999999998,-0.000034460107116496275
0.410499999999,-0.00003426261791739105
0.410999999998,-0.00003406670926942024
0.411499999997,-0.00003387234790075411
0.411999999996,-0.000033679398540154004
0.412499999995,-0.00003348811732084567
0.412999999994,-0.00003329842645438674
0.413499999993,-0.00003311016045570714
0.413999999992,-0.000032923554289521206
0.414499999991,-0.00003273852846286118
0.41499999999,-0.000032554802601336696
0.415499999989,-0.000032372730678686956
0.415999999988,-0.000032192301814393254
0.416499999987,-0.00003201307366562656
0.416999999986,-0.00003183563102504561
0.417499999985,-0.00003165954809536409
0.417999999984,-0.00003148485871828921
0.418499999983,-0.00003131178446869054
0.418999999982,-0.000031140157503051213
0.419499999981,-0.00003096989034445663
0.41999999998,-0.00003080109374886675
0.420499999999,-0.00003063371860578812
0.42099999999800003,-0.00003046770009107469
0.421499999997,-0.000030303006644083474
0.421999999996,-0.000030139719483623928
0.422499999995,-0.00002997787643743699
0.422999999994,-0.000029817265408405014
0.42349999999300003,-0.000029657917359982022
0.423999999992,-0.000029500069154253517
0.424499999991,-0.000029343190008579434
0.42499999999,-0.00002918779001748195
0.425499999989,-0.00002903349635352548
0.42599999998800003,-0.000028880652131246798
0.426499999987,-0.00002872880054904936
0.426999999986,-0.000028578270461987465
0.427499999985,-0.000028428949570669104
0.427999999984,-0.000028280690691384613
0.42849999998300004,-0.000028133624942694446
0.428999999982,-0.000027987752316382952
0.429499999981,-0.000027842961961677126
0.42999999998,-0.00002769925596846079
0.430499999999,-0.00002755668072362827
0.43099999999800004,-0.000027415153873167064
0.431499999997,-0.000027274740647453832
0.43199999999600003,-0.000027135426873603485
0.432499999995,-0.000026997073154122475
0.432999999994,-0.000026859628779574152
0.43349999999300004,-0.000026723470847200836
0.433999999992,-0.000026588214649070352
0.43449999999100003,-0.00002645401454715035
0.43499999999,-0.000026320867374973744
0.435499999989,-0.000026188766471646474
0.43599999998800004,-0.00002605743905681468
0.436499999987,-0.000025927327021668667
0.43699999998600003,-0.000025798161118473217
0.437499999985,-0.000025669952586682143
0.437999999984,-0.000025542712742243623
0.43849999998300004,-0.000025416469074723835
0.438999999982,-0.00002529134666306998
0.43949999998100003,-0.000025167195582764812
0.43999999998,-0.000025044038310273464
0.440499999999,-0.000024921918007736465
0.44099999999800005,-0.000024800836445737495
0.441499999997,-0.000024680752578998266
0.44199999999600004,-0.00002456183833698944
0.442499999995,-0.000024443853797184723
0.442999999994,-0.000024327122138845247
0.44349999999300005,-0.000024211193157208655
0.443999999992,-0.000024096796019112965
0.44449999999100004,-0.000023983101614111213
0.44499999999,-0.00002387101837497685
0.44549999998900003,-0.000023759782747156954
0.44599999998800005,-0.000023649988775686914
0.446499999987,-0.00002354132673010323
0.44699999998600004,-0.000023433943943773627
0.447499999985,-0.000023327877875289893
0.44799999998400003,-0.000023223235574576506
0.44849999998300005,-0.00002311984460079408
0.448999999982,-0.00002301804869286883
0.44949999998100004,-0.000022917613555994976
0.44999999998,-0.000022818710977867696
0.45049999999900003,-0.000022720996457503695
0.45099999999800006,-0.000022624205999521863
0.451499999997,-0.0000225282952666106
0.45199999999600005,-0.000022433518804376718
0.452499999995,-0.000022339494738732313
0.45299999999400004,-0.00002224651442905845
0.45349999999300006,-0.00002215440695563231
0.453999999992,-0.00002206338816501674
0.45449999999100005,-0.00002197359204136884
0.45499999999,-0.000021884584775699878
0.45549999998900004,-0.00002179647727795775
0.45599999998800006,-0.000021709404093628315
0.456499999987,-0.000021623583484231546
0.45699999998600005,-0.000021538893192896147
0.457499999985,-0.000021455041945617204
0.45799999998400004,-0.000021372252738460773
0.45849999998300006,-0.000021290524613304385
0.45899999998200003,-0.00002120996157750632
0.45949999998100005,-0.000021130352883091952
0.45999999998,-0.00002105183497380647
0.460499999999,-0.000020974385530947437
0.460999999998,-0.000020898010689163193
0.461499999997,-0.000020822634237083193
0.461999999996,-0.00002074843323529585
0.46249999999499997,-0.000020675486062549098
0.462999999994,-0.000020603085999049142
0.463499999993,-0.000020532060150069142
0.463999999992,-0.000020462317111169526
0.464499999991,-0.000020393511810934406
0.46499999998999997,-0.00002032544181351792
0.465499999989,-0.000020258828374974946
0.465999999988,-0.000020193121091915955
0.466499999987,-0.000020128162285915074
0.466999999986,-0.00002006462415915511
0.46749999998499997,-0.000020001864999952268
0.467999999984,-0.000019940446422062053
0.46849999998299996,-0.000019879849802784122
0.468999999982,-0.000019820395367076138
0.469499999981,-0.000019761905528326018
0.46999999997999997,-0.00001970444531740334
0.470499999999,-0.00001964797076170477
0.470999999998,-0.000019592641096188856
0.471499999997,-0.000019538077427716516
0.471999999996,-0.000019484689781523734
0.472499999995,-0.000019432209741654383
0.472999999994,-0.000019380746726138653
0.473499999993,-0.000019330303869136145
0.473999999992,-0.00001928105967585747
0.474499999991,-0.000019232485699349766
0.47499999999,-0.000019184917439352134
0.475499999989,-0.000019138353510639305
0.475999999988,-0.00001909278722223018
0.476499999987,-0.000019048043379266133
0.476999999986,-0.00001900429522760927
0.477499999985,-0.000018961673689199543
0.477999999984,-0.000018919866483280146
0.47849999998299997,-0.000018878824135648564
0.478999999982,-0.000018839080918819917
0.479499999981,-0.000018800015914588464
0.47999999998,-0.00001876188943372714
0.480499999999,-0.000018724748006238023
0.480999999998,-0.00001868845785879536
0.481499999997,-0.000018653140015367775
0.481999999996,-0.000018618538634718185
0.482499999995,-0.00001858508609564602
0.482999999994,-0.00001855260491867572
0.48349999999300003,-0.00001852075929675845
0.483999999992,-0.000018490012884231355
0.484499999991,-0.000018460216024807075
0.48499999999,-0.0000184313640948508
0.485499999989,-0.000018402906329595403
0.48599999998800003,-0.00001837610540544876
0.486499999987,-0.00001834970731007246
0.486999999986,-0.000018324098142730172
0.487499999985,-0.000018299734555138336
0.487999999984,-0.000018276031453101638
0.488499999983,-0.000018253482276020527
0.488999999982,-0.00001823164752678963
0.489499999981,-0.00001821072108965094
0.48999999998,-0.00001819078484788239
0.490499999999,-0.000018171738408678806
0.49099999999800004,-0.000018153603338899593
0.491499999997,-0.000018136445739669327
0.491999999996,-0.000018120033373203448
0.492499999995,-0.000018104690798104173
0.492999999994,-0.000018090261252767803
0.49349999999300004,-0.00001807674328635489
0.493999999992,-0.000018064272328421893
0.494499999991,-0.000018052585580519143
0.49499999999,-0.00001804210695421915
0.495499999989,-0.000018032559584990615
0.49599999998800004,-0.00001802353455171435
0.496499999987,-0.00001801587951633099
0.49699999998600003,-0.000018009183831102504
0.497499999985,-0.000018003571086167014
0.497999999984,-0.000017998826818854674
0.498499999983,-0.00001799517312883747
0.498999999982,-0.00001799251733458629
0.49949999998100003,-0.000017990890357033607
0.49999999998,-0.000017990315226645848
0.5004999999990001,-0.000017990807789303176
0.500999999998,-0.000017992352451701166
0.5014999999970001,-0.00001799507408750678
0.5019999999960001,-0.000017998597583779308
0.5024999999950001,-0.000018003279304346087
0.502999999994,-0.00001800895227821453
0.5034999999930001,-0.00001801572979454047
0.5039999999920001,-0.00001802320263954993
0.504499999991,-0.00001803189261839755
0.5049999999900001,-0.000018041812872904295
0.5054999999890001,-0.00001805195496151768
0.505999999988,-0.00001806359331102403
0.5064999999870001,-0.000018076277997880474
0.5069999999860001,-0.000018089736115722843
0.5074999999850001,-0.00001810389067946616
0.507999999984,-0.000018119293007323733
0.5084999999830001,-0.000018135658588880332
0.5089999999820001,-0.00001815277736028076
0.509499999981,-0.000018170874582779106
0.5099999999800001,-0.000018189889797848302
0.5104999999990001,-0.0000182098405752118
0.510999999998,-0.000018230697153565067
0.5114999999970001,-0.0000182522976578392
0.5119999999960001,-0.000018274972741982864
0.5124999999950001,-0.0000182986055136114
0.512999999994,-0.00001832289024172873
0.5134999999930001,-0.000018348419051239517
0.5139999999920001,-0.00001837473288357483
0.514499999991,-0.00001840199097291606
0.5149999999900001,-0.000018429641077233327
0.5154999999890001,-0.000018458596797166216
0.5159999999880001,-0.000018488669605853936
0.5164999999870001,-0.000018519331741906342
0.5169999999860001,-0.000018551249850506935
0.5174999999850001,-0.000018583638849323236
0.517999999984,-0.000018617119133201854
0.5184999999830001,-0.00001865133106182526
0.5189999999820001,-0.000018686696811709425
0.519499999981,-0.000018722951673488808
0.5199999999800001,-0.000018760075377710628
0.5204999999990001,-0.000018798115870577448
0.5209999999980001,-0.000018837079287736813
0.5214999999970001,-0.000018876997372796467
0.5219999999960001,-0.000018917765459702807
0.5224999999950001,-0.000018959480571068
0.522999999994,-0.000019002313731308895
0.5234999999930001,-0.000019046157897828486
0.5239999999920001,-0.000019090482841765954
0.524499999991,-0.000019135961753402597
0.5249999999900001,-0.000019182439123244244
0.5254999999890001,-0.000019229924073438376
0.5259999999880001,-0.00001927859622652406
0.5264999999870001,-0.000019328093937676094
0.5269999999860001,-0.000019378436591166448
0.5274999999850001,-0.000019429667816761587
0.527999999984,-0.000019482074442578323
0.5284999999830001,-0.00001953548986310949
0.5289999999820001,-0.000019589904775796363
0.5294999999810001,-0.000019645301562953854
0.5299999999800001,-0.00001970165124776102
0.5304999999990001,-0.000019759045860601177
0.5309999999980001,-0.000019817530192201005
0.5314999999970001,-0.000019876930119955283
0.5319999999960001,-0.00001993734645278078
0.5324999999950001,-0.00001999894016058157
0.532999999994,-0.00002006132826104512
0.5334999999930001,-0.000020125262057080207
0.5339999999920001,-0.000020189448126983756
0.5344999999910001,-0.000020255412934822026
0.5349999999900001,-0.000020322116764059928
0.5354999999890001,-0.000020390097821954
0.5359999999880001,-0.000020458639600096085
0.5364999999870002,-0.000020528472400638265
0.5369999999860001,-0.00002059957283206959
0.5374999999850001,-0.000020671889537360322
0.537999999984,-0.00002074487417225157
0.5384999999830001,-0.000020818887426221622
0.5389999999820001,-0.000020894271418048227
0.5394999999810001,-0.000020970607488512982
0.5399999999800001,-0.00002104795457569253
0.5404999999990001,-0.000021126392653059156
0.5409999999980001,-0.000021205862801854103
0.5414999999970002,-0.000021286486530658344
0.5419999999960001,-0.000021368351202810665
0.5424999999950001,-0.000021450832993097357
0.5429999999940001,-0.000021534684239155055
0.5434999999930001,-0.00002161959842195138
0.5439999999920001,-0.00002170511955990051
0.5444999999910001,-0.000021792100639239642
0.5449999999900002,-0.00002188010767278925
0.5454999999890001,-0.00002196890743966229
0.5459999999880001,-0.00002205894113715967
0.5464999999870002,-0.000022149963172402032
0.5469999999860001,-0.00002224177247567294
0.5474999999850001,-0.000022334582258198843
0.5479999999840001,-0.000022428687565967387
0.5484999999830001,-0.00002252343691144798
0.5489999999820001,-0.000022619261019096726
0.5494999999810001,-0.00002271599074976649
0.5499999999800002,-0.00002281361322886699
0.5504999999990001,-0.00002291244615038046
0.5509999999980001,-0.00002301292455952897
0.5514999999970002,-0.000023114619621122934
0.5519999999960001,-0.00002321808172511819
0.5524999999950001,-0.000023322321208496533
0.5529999999940001,-0.000023428561211624732
0.5534999999930001,-0.00002353554198830654
0.5539999999920001,-0.000023644414097190314
0.5544999999910001,-0.000023754103004924865
0.5549999999900002,-0.0000238652318587107
0.5554999999890001,-0.0000239773188056569
0.5559999999880001,-0.000024090797357656513
0.5564999999870002,-0.000024205194315896073
0.5569999999860001,-0.000024320928139087705
0.5574999999850001,-0.000024437574355995473
0.5579999999840001,-0.000024555632101241898
0.5584999999830002,-0.000024674334438312684
0.5589999999820001,-0.000024794456176868707
0.5594999999810001,-0.00002491544534810597
0.5599999999800002,-0.000025037535165139957
0.560499999999,-0.000025160646096922257
0.560999999998,-0.000025284701759997752
0.5614999999970001,-0.000025409735719073012
0.561999999996,-0.000025535996385883664
0.562499999995,-0.00002566294311057149
0.562999999994,-0.000025791184401491307
0.563499999993,-0.000025920324375316994
0.563999999992,-0.000026050501898966516
0.564499999991,-0.00002618154382005855
0.5649999999900001,-0.000026313623730400693
0.565499999989,-0.000026446749147313042
0.565999999988,-0.000026580924040953136
0.5664999999870001,-0.00002671598139136755
0.566999999986,-0.000026852414570899263
0.567499999985,-0.000026989306987079686
0.567999999984,-0.00002712769466772791
0.568499999983,-0.000027266912396295417
0.568999999982,-0.000027407241774302094
0.569499999981,-0.000027548715911263066
0.5699999999800001,-0.00002769121704604416
0.570499999999,-0.000027834815995664286
0.570999999998,-0.00002797958556111091
0.5714999999970001,-0.000028125279675217385
0.571999999996,-0.00002827228121393688
0.572499999995,-0.00002842048980000733
0.572999999994,-0.000028569925214383396
0.573499999993,-0.00002872010319032725
0.573999999992,-0.000028871832092769445
0.574499999991,-0.0000290250022468852
0.5749999999900001,-0.000029178902172355414
0.575499999989,-0.000029334449847762123
0.575999999988,-0.00002949111264149984
0.5764999999870001,-0.000029648914556923422
0.576999999986,-0.000029808056474123212
0.577499999985,-0.00002996868359339544
0.577999999984,-0.000030130160340480217
0.5784999999830001,-0.000030293596220420937
0.578999999982,-0.00003045809156310142
0.579499999981,-0.000030623958779729676
0.5799999999800001,-0.000030791303722299546
0.580499999999,-0.0000309599830145002
0.580999999998,-0.000031130150675129364
0.5814999999970001,-0.00003130174817589371
0.581999999996,-0.000031474827403954464
0.582499999995,-0.00003164914969011612
0.582999999994,-0.00003182508538812634
0.5834999999930001,-0.000032002714426049295
0.583999999992,-0.00003218172818364451
0.584499999991,-0.00003236211108159637
0.5849999999900001,-0.0000325440459963966
0.585499999989,-0.00003272754365435393
0.585999999988,-0.00003291243562220103
0.5864999999870001,-0.00003309907760717934
0.586999999986,-0.00003328728650098256
0.587499999985,-0.00003347690899513367
0.587999999984,-0.00003366799006565557
0.5884999999830001,-0.00003386076866140897
0.588999999982,-0.000034055096118978945
0.589499999981,-0.000034250905607047244
0.5899999999800001,-0.00003444827322429678
0.590499999999,-0.000034647120670472376
0.590999999998,-0.00003484755703675457
0.5914999999970001,-0.000035049559083288884
0.5919999999960001,-0.000035253107447563714
0.592499999995,-0.00003545800661541865
0.592999999994,-0.00003566456548897978
0.5934999999930001,-0.00003587260647541779
0.593999999992,-0.00003608188409354174
0.594499999991,-0.000036292350261146744
0.5949999999900001,-0.00003650466587112877
0.595499999989,-0.00003671836259055983
0.595999999988,-0.00003693340461097261
0.5964999999870001,-0.00003714975750912508
0.5969999999860001,-0.00003736719596292293
0.597499999985,-0.000037586081595875065
0.597999999984,-0.00003780616892246069
0.5984999999830001,-0.000038027293656650585
0.598999999982,-0.00003824960589282611
0.599499999981,-0.000038473109347014756
0.5999999999800001,-0.00003869764325103997
0.6004999999990001,-0.000038923908331711665
0.600999999998,-0.00003915255283915009
0.6014999999970001,-0.0000393833653736797
0.6019999999960001,-0.00003961662653373388
0.602499999995,-0.00003985207750067943
0.602999999994,-0.000040089832094025724
0.6034999999930001,-0.00004032902839989916
0.603999999992,-0.00004057034859905606
0.604499999991,-0.00004081400300404159
0.6049999999900001,-0.00004105880955218577
0.6054999999890001,-0.00004130584408335025
0.605999999988,-0.00004155460081445295
0.6064999999870001,-0.00004180523634866873
0.6069999999860001,-0.0000420567000590788
0.607499999985,-0.00004231054773395915
0.607999999984,-0.00004256575138128493
0.6084999999830001,-0.00004282223929286122
0.608999999982,-0.000043080519012028695
0.609499999981,-0.00004334032086616979
0.6099999999800001,-0.000043601482209498776
0.6104999999990001,-0.00004386410185974743
0.610999999998,-0.00004412815112875279
0.6114999999970001,-0.000044393555078570124
0.6119999999960001,-0.000044660362268356124
0.612499999995,-0.000044928725820847504
0.612999999994,-0.00004519840445282863
0.6134999999930001,-0.00004546969488328223
0.6139999999920001,-0.000045742277967497635
0.614499999991,-0.0000460161330478881
0.6149999999900001,-0.00004629162412372878
0.6154999999890001,-0.00004656839490835285
0.615999999988,-0.00004684663490295282
0.6164999999870001,-0.00004712601653966697
0.6169999999860001,-0.00004740708187489506
0.617499999985,-0.00004768966852020107
0.617999999984,-0.000047973778736665196
0.6184999999830001,-0.00004825952134335232
0.6189999999820001,-0.000048546612860578264
0.619499999981,-0.000048835300991090236
0.6199999999800001,-0.00004912560051473225
0.6204999999990001,-0.000049417538211971035
0.620999999998,-0.00004971104705209228
0.6214999999970001,-0.000050006193390239595
0.6219999999960001,-0.00005030302911634976
0.622499999995,-0.000050602018509815494
0.622999999994,-0.00005090228529458507
0.6234999999930001,-0.00005120452090068284
0.6239999999920001,-0.000051508447206138896
0.624499999991,-0.0000518146267454167
0.6249999999900001,-0.00005212219766492776
0.6254999999890001,-0.000052431914024708703
0.625999999988,-0.000052743626252627074
0.6264999999870001,-0.00005305719328296821
0.6269999999860001,-0.00005337283274808868
0.6274999999850001,-0.000053690843256459786
0.627999999984,-0.00005401054509157621
0.6284999999830001,-0.00005433242966401686
0.6289999999820001,-0.00005465651920033565
0.629499999981,-0.00005498290924943472
0.6299999999800001,-0.000055311401193858245
0.6304999999990001,-0.00005564217945230876
0.630999999998,-0.00005597529823564429
0.6314999999970001,-0.00005631062184474622
0.6319999999960001,-0.00005664815486983166
0.6324999999950001,-0.000056988295652926624
0.632999999994,-0.000057330893639129243
0.6334999999930001,-0.0000576758052635018
0.6339999999920001,-0.00005802319463610317
0.634499999991,-0.00005837290297416864
0.6349999999900001,-0.0000587251234799302
0.6354999999890001,-0.000059079875013301475
0.635999999988,-0.000059437167132303514
0.6364999999870001,-0.000059797009186013383
0.6369999999860001,-0.00006015908844303475
0.6374999999850001,-0.000060524044184329107
0.637999999984,-0.00006089141400500431
0.6384999999830001,-0.00006126133420114588
0.6389999999820001,-0.00006163365940614618
0.639499999981,-0.00006200869113937024
0.6399999999800001,-0.00006238620531717753
0.6404999999990001,-0.0000627662320533684
0.6409999999980001,-0.00006314881090996316
0.6414999999970001,-0.0000635338177288336
0.6419999999960001,-0.0000639212627472352
0.6424999999950001,-0.00006431114288907303
0.642999999994,-0.0000647040048878944
0.6434999999930001,-0.00006509830418444107
0.6439999999920001,-0.00006549577283887498
0.644499999991,-0.00006589512673738085
0.6449999999900001,-0.00006629697617310804
0.6454999999890001,-0.00006670081941695383
0.6459999999880001,-0.00006710705575019293
0.6464999999870001,-0.00006751538988558625
0.6469999999860001,-0.00006792537358302209
0.6474999999850001,-0.00006833774667203141
0.647999999984,-0.00006875215543789004
0.6484999999830001,-0.00006916797962297494
0.6489999999820001,-0.00006958599354189854
0.649499999981,-0.00007000536718604344
0.6499999999800001,-0.00007042638804832801
0.6504999999990001,-0.00007085027496456231
0.6509999999980001,-0.00007127837249476521
0.6514999999970001,-0.00007171040102893489
0.6519999999960001,-0.00007214625052553991
0.6524999999950001,-0.00007258596048231869
0.652999999994,-0.00007302907645434509
0.6534999999930001,-0.00007347583434125227
0.6539999999920001,-0.00007392592946753318
0.6544999999910001,-0.0000743790194014382
0.6549999999900001,-0.0000748354437364318
0.6554999999890001,-0.00007529465246391975
0.6559999999880001,-0.00007575700663475793
0.6564999999870001,-0.00007622219151104392
0.6569999999860001,-0.00007669012607325332
0.6574999999850001,-0.00007716074052577238
0.657999999984,-0.00007763382820058506
0.6584999999830001,-0.00007810940641927999
0.6589999999820001,-0.00007858780920577679
0.6594999999810001,-0.00007906869344798118
0.6599999999800001,-0.0000795520285218343
0.6604999999990001,-0.00008003779062726313
0.6609999999980001,-0.00008052601478558685
0.6614999999970002,-0.00008101651655956221
0.6619999999960001,-0.00008150913959903416
0.6624999999950001,-0.00008200460735485748
0.662999999994,-0.00008250222792205442
0.6634999999930001,-0.0000830022535002195
0.6639999999920001,-0.0000835046912773807
0.6644999999910001,-0.00008400919480233693
0.6649999999900001,-0.00008451612865600922
0.6654999999890001,-0.00008502588642911313
0.6659999999880001,-0.00008553811738309935
0.6664999999870002,-0.00008605249306947726
0.6669999999860001,-0.00008656941121321093
0.6674999999850001,-0.0000870891659527917
0.6679999999840001,-0.00008761073991847557
0.6684999999830001,-0.00008813549721675695
0.6689999999820001,-0.00008866303155830035
0.6694999999810001,-0.00008919299476517484
0.6699999999800001,-0.00008972579085375632
0.6704999999990001,-0.00009026138787804339
0.6709999999980001,-0.00009079976690840041
0.6714999999970002,-0.00009134120789666689
0.6719999999960001,-0.00009188546885152693
0.6724999999950001,-0.00009243276894166375
0.6729999999940001,-0.00009298349610209478
0.6734999999930001,-0.00009353680207546677
0.6739999999920001,-0.00009409367606971752
0.6744999999910001,-0.00009465387915719159
0.6749999999900002,-0.00009521710662219185
0.6754999999890001,-0.00009578414992883477
0.6759999999880001,-0.00009635469807800501
0.6764999999870002,-0.00009692813675288292
0.6769999999860001,-0.00009750588664936277
0.6774999999850001,-0.0000980870155122826
0.6779999999840001,-0.00009867191248291718
0.6784999999830001,-0.00009926043789931782
0.6789999999820001,-0.0000998530750796478
0.6794999999810001,-0.00010044962591249096
0.6799999999800002,-0.00010105013198247192
0.680499999999,-0.00010165477056156558
0.680999999998,-0.00010226359434228893
0.6814999999970001,-0.00010287629503402673
0.681999999996,-0.00010349336682458077
0.682499999995,-0.00010411474429727896
0.682999999994,-0.00010474050507935928
0.683499999993,-0.00010537104061814073
0.683999999992,-0.00010600575539299051
0.684499999991,-0.00010664499965107321
0.68499999999,-0.00010728844473084642
0.685499999989,-0.00010793649109985815
0.685999999988,-0.00010858917819389635
0.6864999999870001,-0.00010924720294314128
0.686999999986,-0.00010990920677755867
0.687499999985,-0.00011057590845031662
0.687999999984,-0.00011124707865695083
0.688499999983,-0.00011192322753150741
0.688999999982,-0.00011260394271339624
0.689499999981,-0.00011328953210054671
0.6899999999800001,-0.00011397977571614426
0.690499999999,-0.00011467466136760862
0.690999999998,-0.00011537417815277173
0.6914999999970001,-0.00011607843424310538
0.691999999996,-0.0001167873436189737
0.692499999995,-0.00011750070453553363
0.692999999994,-0.00011821878152240561
0.693499999993,-0.00011894116428645685
0.693999999992,-0.00011966797149365327
0.694499999991,-0.00012039914187056411
0.6949999999900001,-0.00012113530035395836
0.695499999989,-0.00012187475810543358
0.695999999988,-0.00012261857808104626
0.6964999999870001,-0.0001233666437888692
0.696999999986,-0.00012411862078853808
0.697499999985,-0.00012487421735773996
0.697999999984,-0.00012563381928487605
0.698499999983,-0.00012639677353665224
0.698999999982,-0.00012716303354665115
0.699499999981,-0.00012793268843336314
0.6999999999800001,-0.0001287053355508716
0.700499999999,-0.00012948358777553626
0.700999999998,-0.00013026985958386472
0.7014999999970001,-0.00013106386528072278
0.701999999996,-0.0001318651673360982
0.702499999995,-0.00013267359746294005
0.702999999994,-0.0001334889177876386
0.7034999999930001,-0.0001343111083419446
0.703999999992,-0.00013513933316677829
0.704499999991,-0.00013597470003534617
0.7049999999900001,-0.00013681546892985175
0.705499999989,-0.0001376623548277056
0.705999999988,-0.000138514527573963
0.7064999999870001,-0.00013937274022723933
0.706999999986,-0.00014023620404812753
0.707499999985,-0.000141105374881767
0.707999999984,-0.00014197942415183906
0.7084999999830001,-0.00014285877088904275
0.708999999982,-0.0001437431714668147
0.709499999981,-0.00014463246177554012
0.7099999999800001,-0.0001455268628042239
0.710499999999,-0.0001464260457276767
0.710999999998,-0.00014733028617519572
0.7114999999970001,-0.00014823899667726348
0.711999999996,-0.00014915289113648367
0.712499999995,-0.000150071160328058
0.712999999994,-0.00015099514910199563
0.7134999999930001,-0.00015192313762901755
0.713999999992,-0.0001528559996948342
0.714499999991,-0.00015379451883335005
0.7149999999900001,-0.00015473694564815954
0.715499999989,-0.0001556851424203698
0.715999999988,-0.00015663842844548803
0.7164999999870001,-0.00015759618127908492
0.7169999999860001,-0.00015856014387727324
0.717499999985,-0.0001595281945085958
0.717999999984,-0.00016050272111245434
0.7184999999830001,-0.00016148215706068836
0.718999999982,-0.00016246687233922863
0.719499999981,-0.000163457677713863
0.7199999999800001,-0.00016445407541398893
0.720499999999,-0.0001654564193348529
0.720999999998,-0.0001664646913108747
0.7214999999970001,-0.00016747924084525856
0.7219999999960001,-0.00016849989840683754
0.722499999995,-0.0001695266823945607
0.722999999994,-0.00017056087905753525
0.7234999999930001,-0.00017160089065881845
0.723999999992,-0.0001726477055612463
0.724499999991,-0.00017370221598744795
0.7249999999900001,-0.00017476350551814956
0.725499999989,-0.0001758320593765461
0.725999999988,-0.0001769069545793922
0.7264999999870001,-0.00017799048073519064
0.7269999999860001,-0.0001790813695183857
0.727499999985,-0.00018018038569711514
0.727999999984,-0.00018128661125482726
0.7284999999830001,-0.00018240170255179322
0.728999999982,-0.00018352481957661926
0.729499999981,-0.00018465631610375954
0.7299999999800001,-0.000185796321984677
0.7304999999990001,-0.00018694507827676787
0.730999999998,-0.0001881027105773425
0.7314999999970001,-0.0001892690093306948
0.7319999999960001,-0.0001904447569808232
0.732499999995,-0.00019162955556228933
0.732999999994,-0.0001928240374644563
0.7334999999930001,-0.00019402774841903447
0.733999999992,-0.00019524037589113696
0.734499999991,-0.0001964634117059827
0.7349999999900001,-0.00019769628820487384
0.7354999999890001,-0.00019893872497955822
0.735999999988,-0.0002001915351439454
0.7364999999870001,-0.00020145407616856126
0.7369999999860001,-0.00020272678682176082
0.737499999985,-0.00020401000174286033
0.737999999984,-0.00020530318432865347
0.7384999999830001,-0.000206606671560694
0.738999999982,-0.000207920364436176
0.739499999981,-0.00020924453236104146
0.7399999999800001,-0.00021057920162959043
0.7404999999990001,-0.00021192425865967923
0.740999999998,-0.00021327976446827712
0.7414999999970001,-0.00021464547374794307
0.7419999999960001,-0.00021602172884294113
0.742499999995,-0.00021740844272211124
0.742999999994,-0.00021880534948781616
0.7434999999930001,-0.00022021207922862107
0.7439999999920001,-0.00022163013111808905
0.744499999991,-0.00022305728931748536
0.7449999999900001,-0.00022449422198889124
0.7454999999890001,-0.0002259416752762311
0.745999999988,-0.00022739892372924952
0.7464999999870001,-0.00022886499433372176
0.7469999999860001,-0.00023034081554274
0.747499999985,-0.0002318256847158029
0.747999999984,-0.0002333198258723801
0.7484999999830001,-0.0002348224288641898
0.7489999999820001,-0.00023633366565734004
0.749499999981,-0.0002378532959718127
0.7499999999800001,-0.00023938083600016924
0.7504999999990001,-0.0002409220349379737
0.750999999998,-0.00024248236719381921
0.7514999999970001,-0.00024406110027519468
0.7519999999960001,-0.00024565754700534015
0.7524999999950001,-0.0002472715188704955
0.752999999994,-0.0002489018711870905
0.7534999999930001,-0.00025054851208405893
0.7539999999920001,-0.00025221154516874567
0.754499999991,-0.00025388918896607215
0.7549999999900001,-0.00025558183845897364
0.7554999999890001,-0.0002572896923059842
0.755999999988,-0.00025901098117830923
0.7564999999870001,-0.0002607462511734493
0.7569999999860001,-0.0002624952119016921
0.7574999999850001,-0.0002642575915174916
0.757999999984,-0.0002660325917740458
0.7584999999830001,-0.000267821182502348
0.7589999999820001,-0.0002696224061883301
0.759499999981,-0.00027143610479041236
0.7599999999800001,-0.0002732626110184544
0.7604999999990001,-0.00027510148724774197
0.760999999998,-0.00027695299042540533
0.7614999999970001,-0.00027881673371010773
0.7619999999960001,-0.00028069265721808456
0.7624999999950001,-0.000282581530473891
0.762999999994,-0.00028448271760450616
0.7634999999930001,-0.00028639687463649643
0.7639999999920001,-0.00028832309918469523
0.764499999991,-0.0002902617888439485
0.7649999999900001,-0.000292214914783151
0.7654999999890001,-0.0002941800877062084
0.7659999999880001,-0.0002961582265295082
0.7664999999870001,-0.0002981509196195997
0.7669999999860001,-0.00030015632943591886
0.7674999999850001,-0.0003021760335646384
0.767999999984,-0.0003042099471127768
0.7684999999830001,-0.0003062583225519333
0.7689999999820001,-0.00030832131479641145
0.769499999981,-0.00031039952353140166
0.7699999999800001,-0.0003124930929582215
0.7704999999990001,-0.0003146022785451841
0.7709999999980001,-0.0003167276916552497
0.7714999999970001,-0.0003188691339751637
0.7719999999960001,-0.0003210274729676943
0.7724999999950001,-0.000323203270555128
0.772999999994,-0.0003253964160929712
0.7734999999930001,-0.00032760689019517564
0.7739999999920001,-0.0003298370999882394
0.774499999991,-0.0003320847384460368
0.7749999999900001,-0.0003343526927792606
0.7754999999890001,-0.00033664030042590554
0.7759999999880001,-0.0003389465502732225
0.7764999999870001,-0.0003412747185077558
0.7769999999860001,-0.00034362283044164776
0.7774999999850001,-0.0003459929534520567
0.777999999984,-0.00034838435991579875
0.7784999999830001,-0.00035079851919461724
0.7789999999820001,-0.00035323502530071327
0.7794999999810001,-0.00035569495438092513
0.7799999999800001,-0.00035817836369356204
0.7804999999990001,-0.0003606858431728366
0.7809999999980001,-0.00036321805568850785
0.7814999999970001,-0.00036577526199921273
0.7819999999960001,-0.00036835752633013197
0.7824999999950001,-0.00037096587561180616
0.782999999994,-0.0003736008883662434
0.7834999999930001,-0.0003762620771177172
0.7839999999920001,-0.0003789507824469851
0.7844999999910001,-0.0003816674672086906
0.7849999999900001,-0.00038441106514608414
0.7854999999890001,-0.0003871837731478367
0.7859999999880001,-0.00038998522033684146
0.7864999999870002,-0.00039281508126598474
0.7869999999860001,-0.0003956753726849227
0.7874999999850001,-0.0003985645007037464
0.787999999984,-0.00040148403758977214
0.7884999999830001,-0.000404433977055918
0.7889999999820001,-0.00040741458546311726
0.7894999999810001,-0.0004104260125421533
0.7899999999800001,-0.00041346890760474153
0.7904999999990001,-0.000416543092138566
0.7909999999980001,-0.0004196488758374528
0.7914999999970002,-0.00042278660764816234
0.7919999999960001,-0.00042595685721091847
0.7924999999950001,-0.0004291582763347179
0.7929999999940001,-0.0004323920494220257
0.7934999999930001,-0.0004356591964801426
0.7939999999920001,-0.00043895910232494284
0.7944999999910001,-0.0004422899689514592
0.7949999999900002,-0.0004456544378613758
0.7954999999890001,-0.00044905068437683937
0.7959999999880001,-0.00045248043576862074
0.7964999999870002,-0.0004559409434589101
0.7969999999860001,-0.00045943506060752703
0.7974999999850001,-0.0004629598353523834
0.7979999999840001,-0.00046651761345051224
0.7984999999830001,-0.00047010595643415254
0.7989999999820001,-0.00047372660322719806
0.7994999999810001,-0.00047737748855569695
0.7999999999800002,-0.00048105938156461914
0.8004999999990001,-0.0004847812851639377
0.8009999999980001,-0.000488552371089912
0.8014999999970002,-0.0004923718905993635
0.8019999999960001,-0.0004962400364916242
0.8024999999950001,-0.0005001549583819598
0.8029999999940001,-0.0005041165903457712
0.8034999999930001,-0.0005081257460348709
0.8039999999920001,-0.0005121800691070266
0.8044999999910001,-0.0005162813951383738
0.8049999999900002,-0.0005204277108638022
0.8054999999890001,-0.0005246202002663347
0.8059999999880001,-0.0005288569189155767
0.8064999999870002,-0.0005331400166995737
0.8069999999860001,-0.0005374677626900359
0.8074999999850001,-0.0005418403660079063
0.8079999999840001,-0.0005462596200724867
0.8084999999830002,-0.0005507237300049761
0.8089999999820001,-0.0005552340604014772
0.8094999999810001,-0.0005597903169496377
0.8099999999800002,-0.0005643932168762911
0.810499999999,-0.0005690428907109135
0.810999999998,-0.0005737396554265084
0.8114999999970001,-0.0005784841835282384
0.811999999996,-0.0005832764748774366
0.812499999995,-0.0005881179022387828
0.812999999994,-0.0005930080506546531
0.813499999993,-0.0005979486774128073
0.813999999992,-0.0006029391323976174
0.814499999991,-0.0006079814254253968
0.8149999999900001,-0.0006130751757126296
0.815499999989,-0.00061822106469267
0.815999999988,-0.0006234201914522286
0.8164999999870001,-0.0006286729793827384
0.816999999986,-0.0006339812142929224
0.817499999985,-0.0006393446975997419
0.817999999984,-0.0006447645925768963
0.818499999983,-0.0006502419262758297
0.818999999982,-0.0006557770222512804
0.819499999981,-0.0006613713277096034
0.8199999999800001,-0.000667025565208812
0.820499999999,-0.0006727407111309924
0.820999999998,-0.0006785174837551367
0.8214999999970001,-0.0006843568982906056
0.821999999996,-0.0006902604162735138
0.822499999995,-0.0006962278860058735
0.822999999994,-0.0007022611661590128
0.823499999993,-0.0007083609674730651
0.823999999992,-0.0007145282177698498
0.824499999991,-0.0007207638326056642
0.8249999999900001,-0.0007270683463489469
0.825499999989,-0.0007334426501799385
0.825999999988,-0.0007398890682523973
0.8264999999870001,-0.0007464066648765755
0.826999999986,-0.0007529970231930916
0.827499999985,-0.0007596609764631834
0.827999999984,-0.0007663995824364056
0.8284999999830001,-0.0007732131299843514
0.828999999982,-0.000780102559979734
0.829499999981,-0.0007870689588822533
0.8299999999800001,-0.0007941129025900162
0.830499999999,-0.0008012351310565657
0.830999999998,-0.0008084359593729662
0.8314999999970001,-0.0008157167085870443
0.831999999996,-0.0008230770750738969
0.832499999995,-0.0008305183562091756
0.832999999994,-0.0008380412018105243
0.8334999999930001,-0.0008456451665496134
0.833999999992,-0.0008533322695973844
0.834499999991,-0.0008611004460681304
0.8349999999900001,-0.0008689524387783809
0.835499999989,-0.0008768866622379523
0.835999999988,-0.0008849036593284731
0.8364999999870001,-0.0008930045843986711
0.836999999986,-0.0009011884308652851
0.837499999985,-0.0009094557929094638
0.837999999984,-0.0009178057621768154
0.8384999999830001,-0.0009262390052475755
0.838999999982,-0.000934755039078583
0.839499999981,-0.0009433534999705451
0.8399999999800001,-0.0009520342543941629
0.840499999999,-0.000960796640503081
0.840999999998,-0.0009696399799349331
0.8414999999970001,-0.0009785633476144806
0.8419999999960001,-0.0009875669673353737
0.842499999995,-0.0009966494297795059
0.842999999994,-0.0010058101039225331
0.8434999999930001,-0.0010150475722406904
0.843999999992,-0.0010243606089561652
0.844499999991,-0.0010337483566551509
0.8449999999900001,-0.0010432085261419255
0.845499999989,-0.0010527409589015102
0.845999999988,-0.0010623431168984565
0.8464999999870001,-0.00107201409704194
0.8469999999860001,-0.0010817511295954096
0.847499999985,-0.001091552245941818
0.847999999984,-0.0011014153939142846
0.8484999999830001,-0.0011113384175220897
0.848999999982,-0.0011213192503195524
0.849499999981,-0.0011313553277866317
0.8499999999800001,-0.001141443942987319
0.8504999999990001,-0.0011518958118282852
0.850999999998,-0.0011629917435882486
0.8514999999970001,-0.001174684601259579
0.8519999999960001,-0.0011869299175691905
0.852499999995,-0.0011996840262197273
0.852999999994,-0.001212907039016442
0.8534999999930001,-0.0012265599390244297
0.853999999992,-0.0012406056028381185
0.854499999991,-0.0012550088970474382
0.8549999999900001,-0.0012697381287546383
0.8554999999890001,-0.001284762804795947
0.855999999988,-0.001300054483083568
0.8564999999870001,-0.0013155859285212124
0.8569999999860001,-0.0013313337232746525
0.857499999985,-0.0013472755975661999
0.857999999984,-0.0013633913220374438
0.8584999999830001,-0.001379662237545265
0.858999999982,-0.0013960730887274675
0.859499999981,-0.0014126093330660838
0.8599999999800001,-0.0014292594493781063
0.8604999999990001,-0.0014460130310799402
0.860999999998,-0.0014628621763327354
0.8614999999970001,-0.0014798006807942299
0.8619999999960001,-0.001496824836447641
0.862499999995,-0.0015139324940909304
0.862999999994,-0.0015311242332649577
0.8634999999930001,-0.0015484018476922268
0.8639999999920001,-0.001565769665770378
0.864499999991,-0.0015832329433596026
0.8649999999900001,-0.0016007999065507095
0.8654999999890001,-0.001618480051469362
0.865999999988,-0.001636285573643037
0.8664999999870001,-0.0016542299385102766
0.8669999999860001,-0.0016723298977786571
0.867499999985,-0.0016906021753885225
0.867999999984,-0.0017090667779466884
0.8684999999830001,-0.0017277453481852056
0.8689999999820001,-0.0017466614948253856
0.869499999981,-0.001765840778993777
0.8699999999800001,-0.0017853107394382173
0.8704999999990001,-0.0018051005564551081
0.870999999998,-0.0018252409867166586
0.8714999999970001,-0.001845765795219445
0.8719999999960001,-0.0018667100186883223
0.872499999995,-0.001888110133234644
0.872999999994,-0.0019100057009986404
0.8734999999930001,-0.0019324375228961799
0.8739999999920001,-0.001955447137261035
0.874499999991,-0.0019790795555498786
0.8749999999900001,-0.0020033817377728136
0.8754999999890001,-0.0020284002935214707
0.875999999988,-0.0020541862104414
0.8764999999870001,-0.002080790196684723
0.8769999999860001,-0.0021082672151766513
0.8774999999850001,-0.0021366714526031005
0.877999999984,-0.0021660613683200935
0.8784999999830001,-0.002196495294062628
0.8789999999820001,-0.002228034394063161
0.879499999981,-0.0022607418659360556
0.8799999999800001,-0.0022946822637881503
0.8804999999990001,-0.002329921461591833
0.880999999998,-0.0023665271430722834
0.8814999999970001,-0.0024045696507979386
0.8819999999960001,-0.002444121177515468
0.8824999999950001,-0.0024852548960558885
0.882999999994,-0.0025280459337647665
0.8834999999930001,-0.002572572095814185
0.8839999999920001,-0.002618910657149476
0.884499999991,-0.002667143171536712
0.8849999999900001,-0.0027173504583013486
0.8854999999890001,-0.0027696160418823057
0.885999999988,-0.0028240255203176856
0.8864999999870001,-0.0028806658118205597
0.8869999999860001,-0.0029396252280444735
0.8874999999850001,-0.0030009952743264012
0.887999999984,-0.0030648664772888745
0.8884999999830001,-0.0031313331845479464
0.8889999999820001,-0.0032004906138324296
0.889499999981,-0.0032724366232617097
0.8899999999800001,-0.0033472698039617166
0.8904999999990001,-0.0034250891166824893
0.8909999999980001,-0.0035059957125299634
0.8914999999970001,-0.0035900935921459043
0.8919999999960001,-0.003677487744947028
0.8924999999950001,-0.003768285642265501
0.892999999994,-0.0038625950971246104
0.8934999999930001,-0.0039605254147042634
0.8939999999920001,-0.004062185440829036
0.894499999991,-0.004167690078964115
0.8949999999900001,-0.004277150425501253
0.8954999999890001,-0.004390682459922246
0.8959999999880001,-0.004508399954215814
0.8964999999870001,-0.004630423009327145
0.8969999999860001,-0.004756869904929628
0.8974999999850001,-0.004887859346989876
0.897999999984,-0.005023514260097728
0.8984999999830001,-0.005163957787220785
0.8989999999820001,-0.005309314681649968
0.899499999981,-0.005459710370202542
0.8999999999800001,-0.005615272830233664
0.9004999999990001,-0.0057597285819069866
0.9009999999980001,-0.0058790080279669255
0.9014999999970001,-0.005975863613499444
0.9019999999960001,-0.006052980473263303
0.9024999999950001,-0.006112978380018341
0.902999999994,-0.00615840691092695
0.9034999999930001,-0.006191744110420672
0.9039999999920001,-0.00621540002290677
0.9044999999910001,-0.006231707625000693
0.9049999999900001,-0.0062429286500116365
0.9054999999890001,-0.006251252973610177
0.9059999999880001,-0.006258793223040904
0.9064999999870001,-0.006267588379688216
0.9069999999860001,-0.006279606208523636
0.9074999999850001,-0.0062967369838057285
0.907999999984,-0.006320798466941002
0.9084999999830001,-0.00635353520729387
0.9089999999820001,-0.0063966181004911915
0.9094999999810001,-0.006451645893085445
0.9099999999800001,-0.0065201448927947325
0.9104999999990001,-0.006603567230496377
0.9109999999980001,-0.006703296104446643
0.9114999999970002,-0.0068206463921033356
0.9119999999960001,-0.006956863992057083
0.9124999999950001,-0.007113123272226463
0.912999999994,-0.007290529835141668
0.9134999999930001,-0.007490120544533796
0.9139999999920001,-0.00771286470193
0.9144999999910001,-0.007959663184815668
0.9149999999900001,-0.008231347918414067
0.9154999999890001,-0.008528687342797658
0.9159999999880001,-0.00885237941748429
0.9164999999870002,-0.009203056261802733
0.9169999999860001,-0.00958128615172471
0.9174999999850001,-0.009987567980950907
0.9179999999840001,-0.01042233283134375
0.9184999999830001,-0.01088595099113443
0.9189999999820001,-0.011378718014434686
0.9194999999810001,-0.011900868573373247
0.9199999999800001,-0.01245256541390194
0.9204999999990001,-0.013033892286153259
0.9209999999980001,-0.013644864706490956
0.9214999999970002,-0.014285440136592276
0.9219999999960001,-0.014955500134389066
0.9224999999950001,-0.015654851328003594
0.9229999999940001,-0.016383221823517147
0.9234999999930001,-0.017140264425729468
0.9239999999920001,-0.017925548649909806
0.9244999999910001,-0.018738567716945598
0.9249999999900002,-0.019578726528194146
0.9254999999890001,-0.02044534853970781
0.9259999999880001,-0.02133767274533549
0.9264999999870002,-0.022254848753732848
0.9269999999860001,-0.02319593696197675
0.9274999999850001,-0.024159903438137564
0.9279999999840001,-0.025145623682661267
0.9284999999830001,-0.026151874717401213
0.9289999999820001,-0.027177339301554415
0.9294999999810001,-0.02822059538265198
0.9299999999800002,-0.029280121653650126
0.930499999999,-0.03035426695605159
0.930999999998,-0.03144127049850409
0.9314999999970001,-0.032539280222362854
0.931999999996,-0.033646326871343946
0.932499999995,-0.03476031965153126
0.932999999994,-0.0358790420377485
0.933499999993,-0.03700015788735733
0.933999999992,-0.03812119708669748
0.934499999991,-0.03923956880427282
0.93499999999,-0.04035254893276852
0.935499999989,-0.04145727977026492
0.935999999988,-0.04255077543928043
0.9364999999870001,-0.04362991422620088
0.936999999986,-0.044691444984417905
0.937499999985,-0.04573197968041376
0.937999999984,-0.04674799955666664
0.938499999983,-0.04773585306844952
0.938999999982,-0.048691757314746176
0.939499999981,-0.049611802078374234
0.9399999999800001,-0.05049194947208102
0.940499999999,-0.051328018423377086
0.940999999998,-0.05211569677436989
0.9414999999970001,-0.052850566569343504
0.941999999996,-0.05352809249129875
0.942499999995,-0.05414362997678468
0.942999999994,-0.05469242512207684
0.943499999993,-0.05516963225197169
0.943999999992,-0.05557031322615813
0.944499999991,-0.0558894498184509
0.9449999999900001,-0.05612195625742533
0.945499999989,-0.056262688038801745
0.945999999988,-0.0563064526315632
0.9464999999870001,-0.05624802701817766
0.946999999986,-0.056082170914014906
0.947499999985,-0.05580363786940923
0.947999999984,-0.05540719924656101
0.948499999983,-0.05488765694570885
0.948999999982,-0.05423986375047163
0.949499999981,-0.053458743104491724
0.9499999999800001,-0.05253937542965803
0.950499999999,-0.051602848006352287
0.950999999998,-0.05072623790396391
0.9514999999970001,-0.049857024182864196
0.951999999996,-0.04894420301442115
0.952499999995,-0.04793830110287445
0.952999999994,-0.04679145483901437
0.9534999999930001,-0.04545756097252329
0.953999999992,-0.043892479257487516
0.954499999991,-0.042054286620520354
0.9549999999900001,-0.03990357188806315
0.955499999989,-0.037403770799090075
0.955999999988,-0.03452152032784683
0.9564999999870001,-0.03122703070032562
0.956999999986,-0.02749445858347277
0.957499999985,-0.02330228469824336
0.957999999984,-0.018633663953603774
0.9584999999830001,-0.013476751698797584
0.958999999982,-0.007824989422793749
0.959499999981,-0.0016773433620894673
0.9599999999800001,0.0049615208472305605
0.960499999999,0.012080997343393518
0.960999999998,0.019664702379991295
0.9614999999970001,0.027690573723419987
0.961999999996,0.036130862917537976
0.962499999995,0.044952372927264506
0.962999999994,0.05411678008084253
0.9634999999930001,0.0635810425338707
0.963999999992,0.07329789423403105
0.964499999991,0.08321640919742901
0.9649999999900001,0.093282631405958
0.965499999989,0.10344025506372273
0.965999999988,0.1136313494944855
0.9664999999870001,0.12379709957084561
0.9669999999860001,0.1338785741305098
0.967499999985,0.14381746676311807
0.967999999984,0.15355683861854158
0.9684999999830001,0.1630418125186311
0.968999999982,0.17222022497459738
0.969499999981,0.18104322057514805
0.9699999999800001,0.18946577311195123
0.970499999999,0.19744707007457613
0.970999999998,0.2049509583077098
0.9714999999970001,0.21194623714942448
0.9719999999960001,0.2184068097628707
0.972499999995,0.22431178699164886
0.972999999994,0.2296455051381252
0.9734999999930001,0.23439746390382296
0.973999999992,0.2385621864128556
0.974499999991,0.24213901633949747
0.9749999999900001,0.245131852195821
0.975499999989,0.2475488357059489
0.975999999988,0.249401997934746
0.9764999999870001,0.25070687758425425
0.9769999999860001,0.25148211791654185
0.977499999985,0.2517490522985308
0.977999999984,0.2515312873929577
0.9784999999830001,0.2508542907632014
0.978999999982,0.2497449901681984
0.979499999981,0.24823139006582007
0.9799999999800001,0.24634221011375024
0.9804999999990001,0.24410654866828665
0.980999999998,0.2415535795430373
0.9814999999970001,0.2387122728249818
0.9819999999960001,0.235611148071738
0.982499999995,0.232278060324213
0.982999999994,0.22874001613633105
0.9834999999930001,0.22502302120311296
0.983999999992,0.2211519564850277
0.984499999991,0.2171504808261941
0.9849999999900001,0.2130409599586307
0.9854999999890001,0.2088444174591621
0.985999999988,0.20458050601775668
0.9864999999870001,0.20026749787259893
0.9869999999860001,0.19592229093719638
0.987499999985,0.1915604276017139
0.987999999984,0.187196126481146
0.9884999999830001,0.1828423226081548
0.988999999982,0.17851071613231184
0.989499999981,0.1742118260439202
0.9899999999800001,0.1699550491937386
0.9904999999990001,0.16574871273472655
0.990999999998,0.1616001532042436
0.9914999999970001,0.15751577510957263
0.9919999999960001,0.15350111379218323
0.992499999995,0.14956089942584266
0.992999999994,0.14569911931047638
0.9934999999930001,0.14191907844021973
0.9939999999920001,0.13822345838157954
0.994499999991,0.1346143720217806
0.9949999999900001,0.131093417533675
0.9954999999890001,0.12766172829014696
0.995999999988,0.12432001986111323
0.9964999999870001,0.12106863388861586
0.9969999999860001,0.1179075796085141
0.997499999985,0.1148365719189065
0.997999999984,0.11185506642020053
0.9984999999830001,0.10896229231263967
0.9989999999820001,0.10615728194276454
0.999499999981,0.10343889823435667
0.9999999999800001,0.10080585973815172


==> data/ipFPeelEB105ES104IP1IP881M100x20P2.csv <==
0,6.203574255193571e-7
0.000499999999,6.2451644597212e-7
0.000999999998,6.287091888985269e-7
0.001499999997,6.329359661618325e-7
0.001999999996,6.371970928433448e-7
0.002499999995,6.414928872789335e-7
0.002999999994,6.458236710959931e-7
0.003499999993,6.501897692508407e-7
0.003999999992,6.545915100666024e-7
0.004499999991,6.590292252715511e-7
0.00499999999,6.635032500379372e-7
0.005499999989,6.680139230212685e-7
0.005999999988,6.725615864001206e-7
0.006499999987,6.771465859164067e-7
0.006999999986,6.81769270916176e-7
0.007499999985,6.864299943908912e-7
0.007999999984,6.911291130192494e-7
0.008499999983,6.958669872095106e-7
0.008999999982,7.006439811423519e-7
0.009499999981,7.054604628142638e-7
0.00999999998,7.103168040814951e-7
0.010499999999,7.152133809011779e-7
0.010999999998,7.201505725913455e-7
0.011499999997,7.251287630517246e-7
0.011999999996,7.301483400280668e-7
0.012499999995,7.352096953539873e-7
0.012999999994,7.403132249982863e-7
0.013499999993,7.454593291129456e-7
0.013999999992,7.506484120816587e-7
0.014499999991,7.558808825689959e-7
0.01499999999,7.61157153570249e-7
0.015499999989,7.664776424617659e-7
0.015999999988000002,7.718427710521051e-7
0.016499999987,7.772529656337044e-7
0.016999999986,7.827086570352489e-7
0.017499999985,7.882102806746959e-7
0.017999999984000002,7.937582766130161e-7
0.018499999983,7.993530896085392e-7
0.018999999982,8.049951691720911e-7
0.019499999981,8.106849696227335e-7
0.019999999980000002,8.164229501442907e-7
0.020499999999,8.222095750749861e-7
0.020999999998,8.28045313037613e-7
0.021499999997,8.339306383870245e-7
0.021999999995999997,8.398660303456821e-7
0.022499999995,8.458519732943138e-7
0.022999999994,8.518889568329713e-7
0.023499999993,8.579774758427008e-7
0.023999999991999997,8.641180305482579e-7
0.024499999991,8.70311126581313e-7
0.02499999999,8.765572750447975e-7
0.025499999989,8.828569925778078e-7
0.025999999987999997,8.8921080142157e-7
0.026499999987,8.956192294860442e-7
0.026999999986,9.020828104176903e-7
0.027499999985,9.086020836676041e-7
0.027999999983999997,9.151775945612464e-7
0.028499999983,9.218098943684719e-7
0.028999999982,9.284995403746058e-7
0.029499999981,9.352470959528446e-7
0.029999999979999997,9.420531306369422e-7
0.030499999999,9.489182204711794e-7
0.030999999998000002,9.558429469844424e-7
0.031499999997,9.628278989139016e-7
0.031999999996,9.6987367118571e-7
0.032499999995,9.769808652665004e-7
0.032999999994,9.841500892422943e-7
0.033499999993000004,9.913819578983916e-7
0.033999999992,9.986770928005948e-7
0.034499999991,0.000001006036122377241
0.03499999999,0.0000010134596820022152
0.035499999989,0.0000010209484140796079
0.035999999988,0.000001028502968128899
0.036499999987,0.0000010361240008712949
0.036999999986,0.0000010438121763178874
0.037499999985000004,0.000001051568165858012
0.037999999984,0.0000010593926483496552
0.038499999983,0.0000010672863102103454
0.038999999982,0.0000010752498455097486
0.039499999981,0.0000010832839560633395
0.03999999998,0.000001091389351527241
0.040499999999,0.0000010995667498228358
0.040999999998000004,0.000001107816875923146
0.041499999997000006,0.0000011161404639139908
0.041999999996,0.0000011245382557887602
0.042499999995,0.0000011330110018752033
0.042999999994000004,0.0000011415594609382824
0.043499999993,0.0000011501844002846786
0.043999999992,0.0000011588865958677023
0.044499999991,0.0000011676668323875788
0.044999999990000004,0.0000011765259034242506
0.045499999989000006,0.000001185464611556056
0.045999999988,0.0000011944837684125063
0.046499999987,0.0000012035841948204152
0.046999999986000005,0.000001212766720917604
0.047499999985,0.0000012220321862687277
0.047999999984,0.0000012313814399838674
0.048499999983,0.0000012408153408362451
0.048999999982000005,0.0000012503347573838136
0.049499999981000006,0.0000012599405680913222
0.04999999998,0.0000012696336614545904
0.050499999999,0.000001279414936518784
0.050999999998,0.0000012892853014377642
0.051499999997,0.0000012992456759507176
0.051999999995999996,0.000001309296989951198
0.052499999995,0.0000013194401840101736
0.052999999994,0.0000013296762095094147
0.053499999992999994,0.0000013400060287791462
0.053999999991999996,0.0000013504306152354972
0.054499999991,0.00000136095095352074
0.05499999999,0.0000013715680396459225
0.055499999989,0.000001382282881133874
0.055999999987999996,0.0000013930964971669692
0.056499999987,0.0000014040099187330204
0.056999999986,0.0000014150241887771602
0.057499999984999994,0.000001426140362353679
0.057999999983999996,0.000001437359506779104
0.058499999983,0.0000014486827017903752
0.058999999982,0.0000014601110397019683
0.059499999981,0.00000147164562556805
0.059999999979999996,0.000001483287577344172
0.060499999999000006,0.0000014950380265258283
0.06099999999800001,0.0000015068981164310966
0.06149999999700001,0.0000015188690051908885
0.061999999996000005,0.0000015309518640457382
0.062499999995000007,0.000001543147877987829
0.06299999999400001,0.000001555458245938986
0.063499999993,0.0000015678841809297079
0.06399999999200001,0.0000015804269102814529
0.064499999991,0.0000015930876757918936
0.06499999999,0.0000016058677339221604
0.06549999998900001,0.0000016187683559855492
0.065999999988,0.0000016317908283423537
0.06649999998700001,0.0000016449364525938612
0.06699999998600001,0.0000016582065457808915
0.067499999985,0.000001671602440584422
0.06799999998400001,0.0000016851254855306757
0.068499999983,0.0000016987770451960305
0.068999999982,0.0000017125585004177856
0.06949999998100001,0.0000017264712485062826
0.06999999998,0.0000017405167034613081
0.070499999999,0.0000017546962967599436
0.070999999998,0.000001769011475304673
0.071499999997,0.0000017834637050512448
0.071999999996,0.000001798054468973697
0.07249999999500001,0.000001812785267860737
0.072999999994,0.0000018276576205494496
0.073499999993,0.0000018426730641650298
0.073999999992,0.0000018578331543609432
0.074499999991,0.0000018731394655652804
0.07499999999,0.0000018885935912280123
0.075499999989,0.0000019041971440747813
0.075999999988,0.0000019199517563605787
0.076499999987,0.000001935859080132838
0.076999999986,0.000001951920787490262
0.077499999985,0.000001968138570853322
0.077999999984,0.000001984514143233674
0.078499999983,0.0000020010492385102133
0.078999999982,0.000002017745611705968
0.079499999981,0.0000020346050392739247
0.07999999998,0.0000020516293193812937
0.080499999999,0.0000020688202728938343
0.08099999999799999,0.000002086179740913085
0.081499999997,0.000002103709589202455
0.081999999996,0.000002121411705747051
0.08249999999499999,0.0000021392880017483528
0.082999999994,0.000002157340411934091
0.083499999993,0.000002175570894881421
0.083999999992,0.000002193981433333138
0.084499999991,0.000002212574034529158
0.08499999998999999,0.0000022313507305387597
0.085499999989,0.0000022503135785953187
0.085999999988,0.000002269464661437233
0.086499999987,0.0000022888060876618
0.086999999986,0.0000023083399920684786
0.087499999985,0.0000023280685360229986
0.087999999984,0.000002347993907815681
0.088499999983,0.0000023681183230329334
0.08899999998199999,0.000002388444024928772
0.089499999981,0.000002408973284804524
0.08999999998,0.0000024297084023941282
0.090499999999,0.000002450651707095241
0.090999999998,0.0000024718055550082083
0.09149999999700001,0.0000024931723343638666
0.091999999996,0.0000025147544625886636
0.092499999995,0.000002536554387554407
0.09299999999400001,0.000002558574587998379
0.093499999993,0.000002580817573948151
0.09399999999200001,0.0000026032858871595677
0.094499999991,0.00000262598210155347
0.09499999999,0.000002648908823665113
0.09549999998900001,0.00000267206869321438
0.095999999988,0.0000026954643829900515
0.09649999998700001,0.000002719098600041213
0.09699999998600001,0.0000027429740859713267
0.097499999985,0.0000027670936173398895
0.09799999998400001,0.0000027914600061406497
0.098499999983,0.0000028160761003021986
0.098999999982,0.000002840944784193576
0.09949999998100001,0.0000028660689791307906
0.09999999998,0.0000028914516439039483
0.100499999999,0.00000291709577632698
0.100999999998,0.0000029430044096661917
0.101499999997,0.0000029691806193357626
0.101999999996,0.0000029956275193595343
0.10249999999500001,0.000003022348263947036
0.102999999994,0.0000030493460480693194
0.103499999993,0.000003076624108031293
0.103999999992,0.000003104185722066834
0.104499999991,0.0000031320342109225955
0.10499999999,0.0000031601729384728614
0.105499999989,0.000003188605312330555
0.105999999988,0.0000032173347844774336
0.106499999987,0.000003246364851887313
0.106999999986,0.0000032756990571764
0.107499999985,0.000003305340989257747
0.107999999984,0.000003335294284007107
0.108499999983,0.000003365562624926069
0.108999999982,0.0000033961497438428678
0.109499999981,0.0000034270594215975727
0.10999999998,0.0000034582954887533555
0.110499999999,0.000003489861827580373
0.11099999999799999,0.0000035217623677238657
0.111499999997,0.000003554001094518864
0.111999999996,0.0000035865820447071304
0.11249999999499999,0.000003619509308453666
0.112999999994,0.000003652787030125955
0.11349999999299999,0.0000036864194090857294
0.113999999992,0.0000037204107004798038
0.114499999991,0.000003754765216065681
0.11499999998999999,0.0000037894873250310886
0.115499999989,0.0000038245814548316615
0.115999999988,0.000003860052092057624
0.116499999987,0.000003895903783280225
0.116999999986,0.000003932141135953204
0.11749999998499999,0.000003968768819294181
0.117999999984,0.000004005791565196559
0.118499999983,0.000004043214169157972
0.11899999998199999,0.000004081041491212882
0.119499999981,0.0000041192784568906554
0.11999999998,0.0000041579300581855815
0.120499999999,0.000004197001356106268
0.120999999998,0.000004236497475416448
0.12149999999700001,0.000004276423615024805
0.121999999996,0.000004316785042783864
0.122499999995,0.000004357587098091928
0.122999999994,0.000004398835192975988
0.123499999993,0.000004440534813142616
0.12399999999200001,0.000004482691519123453
0.124499999991,0.000004525310947365929
0.12499999999,0.000004568398811375032
0.125499999989,0.0000046119609028748435
0.12599999998800002,0.000004656003093001467
0.126499999987,0.000004700531333464821
0.126999999986,0.000004745551657788274
0.127499999985,0.0000047910701825398
0.127999999984,0.000004837093108580575
0.128499999983,0.000004883626722348157
0.128999999982,0.00000493067739715504
0.129499999981,0.000004978251594495863
0.12999999998,0.000005026355865404047
0.130499999999,0.000005074996853759309
0.130999999998,0.0000051241812898755206
0.131499999997,0.000005173916003579699
0.131999999996,0.000005224207917888409
0.132499999995,0.000005275064052387083
0.132999999994,0.0000053264915247270235
0.133499999993,0.000005378497552118819
0.133999999992,0.000005431089452866612
0.13449999999099999,0.000005484274647918344
0.13499999999,0.000005538060662468413
0.135499999989,0.00000559245512752586
0.135999999988,0.000005647465781608857
0.136499999987,0.000005703100472348423
0.136999999986,0.00000575936715822751
0.137499999985,0.000005816273910267917
0.137999999984,0.000005873828913800108
0.138499999983,0.000005932040470238629
0.138999999982,0.000005990916998884995
0.139499999981,0.000006050467038775008
0.13999999998,0.000006110699250553841
0.14049999999899998,0.000006171622420819377
0.14099999999799998,0.000006233245454288557
0.14149999999699997,0.000006295577390392586
0.141999999996,0.000006358627395561397
0.142499999995,0.000006422404767669063
0.14299999999399998,0.0000064869189381362516
0.14349999999299998,0.000006552179473998262
0.14399999999199997,0.000006618196080100361
0.144499999991,0.000006684978601216713
0.14499999999,0.000006752537024350562
0.14549999998899998,0.000006820881480909128
0.14599999998799998,0.000006890022249711311
0.14649999998699997,0.000006959969758647957
0.14699999998599997,0.0000070307345803288
0.147499999985,0.000007102327447390113
0.14799999998399999,0.000007174759248816584
0.14849999998299998,0.000007248041032375955
0.14899999998199998,0.000007322184007251977
0.14949999998099997,0.000007397199546555072
0.14999999998,0.000007473099190023825
0.150499999999,0.000007549894649751585
0.15099999999799998,0.000007627597800627416
0.15149999999699998,0.000007706220701532278
0.151999999996,0.000007785775585918064
0.152499999995,0.00000786627486774221
0.152999999994,0.000007947731144396568
0.15349999999299999,0.000008030157199699786
0.15399999999199998,0.000008113566006899792
0.154499999991,0.000008197970731823493
0.15499999999,0.000008283384735944169
0.155499999989,0.000008369821579645215
0.155999999988,0.000008457295025455557
0.15649999998699998,0.00000854581904135359
0.15699999998599998,0.000008635407804166552
0.157499999985,0.000008726075702982688
0.157999999984,0.00000881783734267259
0.158499999983,0.000008910707547425905
0.15899999998199998,0.00000900470136440909
0.15949999998099998,0.000009099834067425432
0.15999999998,0.000009196121160695227
0.160499999999,0.000009293578386582261
0.160999999998,0.00000939222171387703
0.161499999997,0.000009492067365133901
0.161999999996,0.000009593131805166637
0.162499999995,0.000009695431749041734
0.162999999994,0.000009798984166271419
0.163499999993,0.000009903806285068711
0.163999999992,0.000010009915596684416
0.164499999991,0.000010117329859836678
0.16499999999,0.000010226067105238031
0.165499999989,0.00001033614564016901
0.165999999988,0.000010447584053125245
0.166499999987,0.000010560401218609247
0.166999999986,0.000010674616301978052
0.167499999985,0.000010790248764336784
0.167999999984,0.000010907318367646267
0.168499999983,0.000011025845179767962
0.168999999982,0.000011145849579749238
0.169499999981,0.000011267352263035354
0.16999999998,0.00001139037424703652
0.17049999999899998,0.000011514936881539778
0.17099999999799997,0.000011641061834386292
0.17149999999699997,0.000011768771127085275
0.171999999996,0.000011898087120769996
0.172499999995,0.000012029032527111336
0.17299999999399998,0.00001216163041438503
0.17349999999299998,0.00001229590421357765
0.17399999999199997,0.00001243187772479693
0.17449999999099997,0.000012569575123526193
0.17499999999,0.000012709020967347761
0.17549999998899998,0.00001285024020234956
0.17599999998799998,0.000012993258170224821
0.17649999998699997,0.000013138100614814039
0.17699999998599997,0.000013284793689530213
0.177499999985,0.000013433363964185942
0.17799999998399998,0.000013583838432662926
0.17849999998299998,0.000013736244520002992
0.17899999998199997,0.000013890610090358162
0.17949999998099997,0.000014046963454488391
0.17999999998,0.000014205333377816993
0.180499999999,0.000014365749094842395
0.18099999999799998,0.000014528240291676148
0.18149999999699998,0.000014692837152879063
0.181999999996,0.000014859570344412538
0.182499999995,0.000015028471028731114
0.182999999994,0.000015199570873634502
0.18349999999299998,0.00001537290206132878
0.18399999999199998,0.000015548497297650407
0.18449999999099997,0.000015726389821488228
0.18499999999,0.000015906613414328182
0.185499999989,0.000016089202410042806
0.185999999988,0.00001627419170501759
0.18649999998699998,0.00001646161676801631
0.18699999998599998,0.00001665151365091943
0.187499999985,0.000016843918998941583
0.187999999984,0.000017038870061770713
0.188499999983,0.000017236404704290983
0.18899999998199998,0.000017436561418019743
0.18949999998099998,0.000017639379332431828
0.18999999998,0.000017844898226708338
0.190499999999,0.000018053158550020956
0.190999999998,0.000018264201400289065
0.191499999997,0.000018478068586527037
0.191999999996,0.000018694802608318342
0.192499999995,0.000018914446676974158
0.192999999994,0.000019137044728796523
0.193499999993,0.000019362641438333877
0.193999999992,0.000019591282232433028
0.19449999999099998,0.000019823013303840935
0.19499999999,0.000020057881625848566
0.195499999989,0.00002029593496649497
0.195999999988,0.00002053722190397633
0.196499999987,0.000020781791841206547
0.19699999998599999,0.000021029695054242234
0.197499999985,0.000021280982579365744
0.197999999984,0.000021535706357740768
0.198499999983,0.000021793919250758158
0.198999999982,0.000022055675025481243
0.199499999981,0.000022321028371418264
0.19999999998,0.000022590034918506087
0.20049999999899998,0.000022862751265569393
0.20099999999799997,0.0000231392349550578
0.20149999999699997,0.000023419544556949657
0.201999999996,0.00002370373964441471
0.20249999999499999,0.00002399188082400203
0.20299999999399998,0.000024284029755488194
0.20349999999299997,0.000024580249172213297
0.20399999999199997,0.000024880602901609265
0.204499999991,0.00002518515588658881
0.20499999999,0.000025493974206658115
0.20549999998899998,0.000025807125100456143
0.20599999998799998,0.000026124676988010507
0.20649999998699997,0.00002644669949370496
0.20699999998599997,0.00002677326346970826
0.207499999985,0.000027104441020165466
0.20799999998399998,0.00002744030552558911
0.20849999998299998,0.000027780931667682708
0.20899999998199997,0.000028126395455198706
0.20949999998099997,0.00002847677424997179
0.20999999998,0.000028832146793603993
0.210499999999,0.000029192593248980845
0.21099999999799998,0.00002955819517074076
0.21149999999699998,0.000029929035619897322
0.211999999996,0.000030305199135565648
0.212499999995,0.00003068677177896456
0.212999999994,0.00003107384116386185
0.21349999999299998,0.000031466496487633476
0.21399999999199998,0.00003186482856285671
0.214499999991,0.000032268929849803014
0.21499999999,0.000032678894489835806
0.215499999989,0.00003309481833884279
0.21599999998799999,0.00003351679900243657
0.21649999998699998,0.000033944935870510644
0.21699999998599998,0.00003437933015453089
0.217499999985,0.000034820084923800124
0.217999999984,0.00003526730514342091
0.218499999983,0.00003572109771325209
0.21899999998199998,0.00003618157150724093
0.21949999998099998,0.00003664883741382289
0.21999999998,0.000037123008377559677
0.220499999999,0.00003760419946066103
0.220999999998,0.000038092527809113615
0.22149999999699999,0.000038588112812279934
0.221999999996,0.000039091076071507914
0.222499999995,0.000039601541465708115
0.222999999994,0.00004011963519838492
0.223499999993,0.00004064548584649723
0.223999999992,0.00004117922440977953
0.224499999991,0.00004172098436132361
0.22499999999,0.00004227090170013769
0.225499999989,0.000042829115003471955
0.225999999988,0.00004339576548114343
0.226499999987,0.000043970997032172454
0.22699999998599998,0.000044554956300325475
0.227499999985,0.000045147792733361004
0.227999999984,0.000045749658641825425
0.228499999983,0.000046360709260978586
0.228999999982,0.00004698110281195975
0.22949999998099999,0.000047611000567035604
0.22999999998,0.0000482505669142928
0.23049999999899998,0.000048899969450507536
0.23099999999799997,0.00004955937894617757
0.23149999999699997,0.000050228969570973666
0.231999999996,0.00005090891886232191
0.23249999999499998,0.000051599407824658204
0.23299999999399998,0.000052300621005262144
0.23349999999299997,0.000053012746570245796
0.23399999999199997,0.00005373597638545225
0.23449999999099996,0.0000544705060953082
0.23499999998999999,0.00005521653520697365
0.23549999998899998,0.00005597426717592566
0.23599999998799998,0.00005674390949090691
0.23649999998699997,0.00005752567376424926
0.23699999998599997,0.000058319775824194095
0.237499999985,0.0000591264358057031
0.23799999998399998,0.000059945878249004476
0.23849999998299998,0.00006077833219645636
0.23899999998199997,0.00006162403129294602
0.23949999998099997,0.0000624832138899194
0.23999999998,0.00006335612315020669
0.24049999999899999,0.00006424300719212068
0.24099999999799998,0.00006514411905905223
0.24149999999699998,0.00006605971704464471
0.241999999996,0.00006699006466888508
0.242499999995,0.00006793543083262226
0.242999999994,0.00006889608994050681
0.24349999999299998,0.00006987232202567002
0.24399999999199998,0.00007086441288035782
0.24449999999099997,0.00007187265418556196
0.24499999999,0.00007289734364930551
0.245499999989,0.00007393878514320834
0.24599999998799998,0.00007499728884602703
0.24649999998699998,0.0000760731713903938
0.24699999998599997,0.0000771667560106431
0.247499999985,0.00007827837301814433
0.247999999984,0.00007940835918391533
0.248499999983,0.00008055705717762678
0.24899999998199998,0.0000817248182209377
0.24949999998099998,0.00008291200094328577
0.24999999998,0.00008411897155694333
0.250499999999,0.00008534610408424359
0.25099999999800005,0.00008659378034525355
0.251499999997,0.00008786239044007612
0.25199999999600003,0.00008915233274645228
0.252499999995,0.00009046401416742535
0.252999999994,0.0000917978503340369
0.25349999999300005,0.00009315426581626828
0.253999999992,0.00009453369433521061
0.25449999999100004,0.00009593657898486073
0.25499999999,0.00009736337245921185
0.255499999989,0.00009881453728202138
0.25599999998800005,0.00010029054604756135
0.256499999987,0.0001017918816650195
0.25699999998600004,0.00010331903760848117
0.257499999985,0.00010487251817728798
0.25799999998400003,0.00010645283876111155
0.258499999983,0.00010806052611112556
0.258999999982,0.00010969611862164578
0.25949999998100004,0.00011136016661688016
0.25999999998,0.0001130532326468347
0.26049999999900003,0.00011477589185972335
0.26099999999800005,0.00011652873203905338
0.261499999997,0.00011831235433603309
0.26199999999600004,0.00012012737332498668
0.262499999995,0.0001219744174113841
0.26299999999400003,0.00012385412917884068
0.26349999999300006,0.00012576716574749937
0.263999999992,0.00012771419914295177
0.26449999999100005,0.0001296959166722322
0.26499999999,0.00013171302131716853
0.26549999998900004,0.00013376623212862568
0.26599999998800006,0.00013585628464081283
0.266499999987,0.00013798393129653668
0.26699999998600005,0.00014014994187912724
0.267499999985,0.000142355103957606
0.26799999998400004,0.00014460022335667736
0.268499999983,0.0001468861246180565
0.268999999982,0.00014921365149596529
0.26949999998100005,0.00015158366745718818
0.26999999998,0.0001539970561938946
0.27049999999900004,0.00015645472225660326
0.27099999999800006,0.00015895759120656113
0.27149999999700003,0.00016150661076490936
0.27199999999600005,0.00016410275100142685
0.272499999995,0.00016674700502834576
0.27299999999400004,0.00016944038961412626
0.27349999999300006,0.00017218394581336758
0.27399999999200003,0.00017497873962101266
0.27449999999100005,0.00017782586263974682
0.27499999999,0.00018072643276787886
0.27549999998900004,0.00018368159491432764
0.27599999998800007,0.00018669252172807371
0.27649999998700003,0.0001897604143533894
0.27699999998600006,0.0001928865032031715
0.277499999985,0.00019607204876705408
0.27799999998400005,0.00019931834242640218
0.278499999983,0.00020262670731262513
0.27899999998200004,0.00020599849917751057
0.27949999998100006,0.0002094351072981972
0.27999999998,0.00021293795541184275
0.280499999999,0.00021650850280725026
0.280999999998,0.00022014824475831226
0.281499999997,0.0002238587143846471
0.281999999996,0.00022764148314220078
0.282499999995,0.00023149816204871718
0.282999999994,0.0002354304028008926
0.283499999993,0.00023943989893143226
0.283999999992,0.00024352838699468344
0.284499999991,0.0002476976478029173
0.28499999999,0.00025194950768320815
0.285499999989,0.0002562858397956448
0.285999999988,0.00026070856547194136
0.286499999987,0.0002652196556178076
0.286999999986,0.00026982113214587584
0.287499999985,0.0002745150694618835
0.287999999984,0.0002793035959927215
0.288499999983,0.0002841888957749882
0.288999999982,0.0002891732100861055
0.289499999981,0.0002942588391270558
0.28999999998,0.00029944814376999435
0.290499999999,0.00030474354757232804
0.290999999998,0.00031014753778812353
0.291499999997,0.00031566266855120005
0.291999999996,0.00032129156202311666
0.292499999995,0.00032703691065423383
0.292999999994,0.00033290147930266806
0.293499999993,0.0003388881074307211
0.293999999992,0.00034499971136605126
0.294499999991,0.00035123928664205166
0.29499999999,0.0003576099104274173
0.295499999989,0.0003641147440236732
0.29599999998800003,0.0003707570354662313
0.296499999987,0.0003775401221843701
0.296999999986,0.00038446743379455767
0.297499999985,0.0003915424949515645
0.297999999984,0.00039876893292216706
0.29849999998300003,0.0004061504859907882
0.298999999982,0.0004136909230380213
0.299499999981,0.0004213941792350567
0.29999999998,0.000429264300558615
0.300499999999,0.00043730544762552565
0.30099999999800003,0.0004455218980432185
0.301499999997,0.00045391805207196294
0.301999999996,0.0004624984352413698
0.302499999995,0.0004712677027090866
0.302999999994,0.0004802306434112505
0.30349999999300004,0.0004893921844064122
0.303999999992,0.0004987573953454644
0.304499999991,0.0005083314930825664
0.30499999999,0.000518119846524019
0.305499999989,0.0005281279815710631
0.30599999998800004,0.0005383615863008238
0.306499999987,0.0005488265162850222
0.306999999986,0.0005595288001726285
0.307499999985,0.0005704746454184546
0.307999999984,0.0005816704442217315
0.30849999998300004,0.0005931227797493835
0.308999999982,0.0006048384325122513
0.30949999998100003,0.0006168243870155838
0.30999999998,0.0006290878386807654
0.310499999999,0.0006416362014671092
0.31099999999800004,0.0006544771133544216
0.311499999997,0.000667618446973309
0.31199999999600003,0.0006810683156492455
0.312499999995,0.0006948350822022255
0.312999999994,0.0007089273675693886
0.31349999999300004,0.0007233540597371446
0.313999999992,0.0007381243230783985
0.31449999999100003,0.000753247607966102
0.31499999999,0.0007687336608297404
0.315499999989,0.0007845925345504666
0.31599999998800005,0.000800834599328845
0.316499999987,0.000817470553896351
0.31699999998600004,0.0008345114372297521
0.317499999985,0.0008519686407082414
0.317999999984,0.0008698539207375995
0.31849999998300005,0.0008881794119014251
0.318999999982,0.0009069576406352072
0.31949999998100004,0.0009262015394347459
0.31999999998,0.0009459244616121311
0.32049999999900003,0.0009661401975071234
0.32099999999800005,0.0009868629873788027
0.321499999997,0.00100810754269885
0.32199999999600004,0.0010298890603637773
0.322499999995,0.0010522232415654175
0.32299999999400003,0.0010751263105707298
0.32349999999300005,0.0010986150343009749
0.323999999992,0.0011227067426600125
0.32449999999100004,0.0011474193498383597
0.32499999999,0.0011727713764025105
0.32549999998900003,0.0011987819723323766
0.32599999998800006,0.0012254709409715541
0.326499999987,0.001252858764189681
0.32699999998600005,0.001280966628352661
0.327499999985,0.0013098164516342778
0.32799999998400003,0.0013394309121868735
0.32849999998300006,0.0013698334779817995
0.328999999982,0.0014010484374877537
0.32949999998100005,0.0014331009319197051
0.32999999998,0.0014660169887700544
0.33049999999900004,0.0014998235582561886
0.33099999999800006,0.0015345485448229048
0.331499999997,0.001570220852847578
0.33199999999600005,0.0016068704214692601
0.332499999995,0.0016445282675623962
0.33299999999400004,0.0016832265291801568
0.33349999999300006,0.0017229985110918872
0.33399999999200003,0.001763878732259432
0.33449999999100005,0.0018059029753723086
0.33499999999,0.0018491083386970178
0.33549999998900004,0.0018935332905314593
0.33599999998800006,0.0019392177255611288
0.33649999998700003,0.001986203024395874
0.33699999998600005,0.002034532115334949
0.337499999985,0.0020842495394288495
0.33799999998400004,0.0021354015180969402
0.33849999998300007,0.0021880360246029546
0.33899999998200003,0.0022422028577302323
0.33949999998100006,0.0022979537200415725
0.33999999998,0.0023553422991543574
0.340499999999,0.0024144243551963104
0.340999999998,0.0024752578020825013
0.341499999997,0.0025379028132967102
0.341999999996,0.002602421911484222
0.34249999999499997,0.002668880073613738
0.342999999994,0.002737344838736592
0.343499999993,0.0028078864208328225
0.343999999992,0.0028805778273937404
0.344499999991,0.0029554949835742693
0.34499999999,0.003032716862508033
0.345499999989,0.0031123256220584716
0.345999999988,0.00319440674809637
0.346499999987,0.003279049205466128
0.346999999986,0.0033663455956131844
0.347499999985,0.003456392322650247
0.347999999984,0.003549289767941304
0.34849999998299996,0.0036451429846303942
0.348999999982,0.0037440616881109657
0.349499999981,0.003846153436036321
0.34999999998,0.003951536158728331
0.350499999999,0.004060332741777023
0.350999999998,0.004172671243143384
0.351499999997,0.004288685152898813
0.351999999996,0.0044085136324424744
0.352499999995,0.0045323017846122795
0.352999999994,0.0046602009327646335
0.353499999993,0.004792368914312515
0.353999999992,0.004928970388714603
0.354499999991,0.005070177161277876
0.35499999999,0.005216168523404138
0.355499999989,0.0053671316107403505
0.355999999988,0.0055232617781674495
0.356499999987,0.005684762995683852
0.356999999986,0.0058518482634056035
0.357499999985,0.0060247400484837645
0.357999999984,0.006203670743627299
0.358499999983,0.0063888831505276135
0.358999999982,0.006580630987363874
0.359499999981,0.006779179422019849
0.35999999998,0.006984805633833151
0.360499999999,0.0071977994087444866
0.36099999999800003,0.007418463745757804
0.361499999997,0.0076471155321516104
0.361999999996,0.007884086210214466
0.362499999995,0.008129722507689074
0.362999999994,0.008384387197103054
0.36349999999300003,0.008648459895512056
0.363999999992,0.008922337903206401
0.364499999991,0.009206437086980424
0.36499999999,0.009501192810099743
0.365499999989,0.009807060906334486
0.36599999998800004,0.010124518706080422
0.366499999987,0.010454066117518129
0.366999999986,0.010796226755195277
0.367499999985,0.011151549131552013
0.367999999984,0.011520607910875238
0.368499999983,0.011904005214713936
0.368999999982,0.012302372006308163
0.369499999981,0.012716369532292576
0.36999999998,0.013146690839890179
0.370499999999,0.01359406237200922
0.37099999999800004,0.014059245650387476
0.371499999997,0.014543038996385418
0.37199999999600003,0.015046279353118731
0.372499999995,0.015569844216759596
0.372999999994,0.01611465363934565
0.37349999999300004,0.01668167231541828
0.373999999992,0.01727191176997264
0.37449999999100003,0.01788643263413122
0.37499999999,0.01852634700772713
0.375499999989,0.019192820940341835
0.37599999998800004,0.019887076982295325
0.376499999987,0.020610396856264618
0.37699999998600003,0.02136412419450213
0.377499999985,0.022149667406068718
0.377999999984,0.022968502605207934
0.378499999983,0.023822176632980842
0.378999999982,0.02471231016201281
0.37949999998100004,0.025640600870655124
0.37999999998,0.026608826678826723
0.380499999999,0.02761884900286651
0.38099999999800005,0.028672616379568784
0.381499999997,0.029772167316499155
0.38199999999600004,0.030919633815636883
0.382499999995,0.032117244715183506
0.38299999999400003,0.03336732890721203
0.38349999999300005,0.03467231846610165
0.383999999992,0.03603475161186133
0.38449999999100004,0.03745727548017363
0.38499999999,0.0389426486058462
0.38549999998900003,0.04049374308623139
0.38599999998800005,0.042113546304563286
0.386499999987,0.0438051621463066
0.38699999998600004,0.04557181155031531
0.387499999985,0.04741683232254829
0.38799999998400003,0.049343678017531714
0.388499999983,0.051355915756022365
0.388999999982,0.05345722272544766
0.38949999998100004,0.05565138121569422
0.38999999998,0.05794227188319745
0.39049999999900004,0.06033386486549388
0.39099999999800006,0.06283021079133999
0.391499999997,0.06543542329679246
0.39199999999600005,0.06815366393104358
0.392499999995,0.07098912181968708
0.39299999999400004,0.07394598915933556
0.39349999999300006,0.07702843213420552
0.393999999992,0.08024055661995626
0.39449999999100005,0.0835863680290008
0.39499999999,0.08706972458581243
0.39549999998900004,0.09069428325958719
0.39599999998800006,0.09446343762194953
0.39649999998700003,0.09838024649641679
0.39699999998600005,0.10244735306981738
0.397499999985,0.10666689299747938
0.39799999998400004,0.11104039087206974
0.398499999983,0.11556864437538213
0.39899999998200003,0.12025252410957876
0.39949999998100005,0.12508648592843474
0.39999999998,0.13005392509740113
0.400499999999,0.1351501494517073
0.400999999998,0.1403691663211629
0.401499999997,0.14570352952980914
0.401999999996,0.1511442080032832
0.40249999999499997,0.15668044165301562
0.402999999994,0.16229959521431825
0.403499999993,0.16798701199146374
0.403999999992,0.17372587037326964
0.404499999991,0.17949704590438192
0.40499999998999997,0.1852789822874999
0.405499999989,0.1910475756478773
0.405999999988,0.1967760757571155
0.406499999987,0.20243500979721413
0.406999999986,0.207992133224463
0.40749999998499997,0.2134124140675133
0.407999999984,0.21865805569324787
0.408499999983,0.22368856423521633
0.408999999982,0.22846086681232639
0.409499999981,0.23292948572097302
0.40999999998,0.23704677395520524
0.410499999999,0.24076321793341626
0.410999999998,0.2440278112811687
0.411499999997,0.24678848719225518
0.411999999996,0.24899263266932883
0.412499999995,0.25058767119375097
0.412999999994,0.25152171249065425
0.413499999993,0.25174426442983006
0.413999999992,0.25120699915010436
0.414499999991,0.2498645632387001
0.41499999999,0.24767541939813398
0.415499999989,0.2446027043306759
0.415999999988,0.24061508603947845
0.416499999987,0.23568760136398167
0.416999999986,0.22980245259992813
0.417499999985,0.22294974365906564
0.417999999984,0.21512813176390122
0.418499999983,0.2063453751309405
0.418999999982,0.19661875652308297
0.419499999981,0.18597536346759835
0.41999999998,0.17445221039759734
0.420499999999,0.16209625546521766
0.42099999999800003,0.14896417026397107
0.421499999997,0.13512177823414312
0.421999999996,0.12064359846506972
0.422499999995,0.10561210151196426
0.422999999994,0.09011680466310906
0.42349999999300003,0.07425322017367547
0.423999999992,0.058121678422377476
0.424499999991,0.04182605130845429
0.42499999999,0.025472393727778098
0.425499999989,0.00916754741758774
0.42599999998800003,-0.006982280126858753
0.426499999987,-0.02287291398438962
0.426999999986,-0.03840357472063538
0.427499999985,-0.05347816020579821
0.427999999984,-0.06800643359593073
0.42849999998300004,-0.08190508995383339
0.428999999982,-0.09509867992838561
0.429499999981,-0.10752037980734219
0.42999999998,-0.11911259729436874
0.430499999999,-0.12982708688135058
0.43099999999800004,-0.13962525611452203
0.431499999997,-0.14847869635311728
0.43199999999600003,-0.1563688329195284
0.432499999995,-0.16328670898011877
0.432999999994,-0.16923263695950286
0.43349999999300004,-0.17421573320563466
0.433999999992,-0.17825334534695958
0.43449999999100003,-0.1813704097063049
0.43499999999,-0.18359873641658264
0.435499999989,-0.18497625423988295
0.43599999998800004,-0.18554622707147472
0.436499999987,-0.18535646714119203
0.43699999998600003,-0.18445854265061223
0.437499999985,-0.18290701735123793
0.437999999984,-0.18075871620665418
0.43849999998300004,-0.17807203506812985
0.438999999982,-0.17490630159954457
0.43949999998100003,-0.17132119147639613
0.43999999998,-0.1673762106912451
0.440499999999,-0.16313028724169898
0.44099999999800005,-0.15864128108764275
0.441499999997,-0.1539656712097096
0.44199999999600004,-0.14915838032711304
0.442499999995,-0.14427258062809278
0.442999999994,-0.1393595689705257
0.44349999999300005,-0.13446869084902902
0.443999999992,-0.12964733510884308
0.44449999999100004,-0.12494096081645845
0.44499999999,-0.12039320005610377
0.44549999998900003,-0.11604597823487506
0.44599999998800005,-0.1119397057471403
0.446499999987,-0.10811348858752057
0.44699999998600004,-0.10460539389470258
0.447499999985,-0.10145274597372389
0.44799999998400003,-0.09869246364430906
0.44849999998300005,-0.09636143423105714
0.448999999982,-0.0944969324173841
0.44949999998100004,-0.09305339480492547
0.44999999998,-0.09165763718957842
0.45049999999900003,-0.09026119528560295
0.45099999999800006,-0.08886559594927357
0.451499999997,-0.08747223591579156
0.45199999999600005,-0.0860824550684709
0.452499999995,-0.08469753356146592
0.45299999999400004,-0.0833186976844209
0.45349999999300006,-0.08194711635626217
0.453999999992,-0.08058390525281567
0.45449999999100005,-0.07923012592174006
0.45499999999,-0.07788678489268785
0.45549999998900004,-0.07655483881594227
0.45599999998800006,-0.07523519343283347
0.456499999987,-0.07392870475460156
0.45699999998600005,-0.0726361784499675
0.457499999985,-0.07135837146076762
0.45799999998400004,-0.07009599546720735
0.45849999998300006,-0.06884971510884863
0.45899999998200003,-0.06762015013204148
0.45949999998100005,-0.06640787478989751
0.45999999998,-0.06521342115923023
0.460499999999,-0.06403731142065483
0.460999999998,-0.06288003309241474
0.461499999997,-0.06174201050635175
0.461999999996,-0.06062363829154327
0.46249999999499997,-0.05952528073449348
0.462999999994,-0.05844727001699079
0.463499999993,-0.05738991506728086
0.463999999992,-0.05635349347914109
0.464499999991,-0.0553382544934804
0.46499999998999997,-0.054344420972223806
0.465499999989,-0.05337219266100468
0.465999999988,-0.052421739072050055
0.466499999987,-0.05149320581429795
0.466999999986,-0.050586716568019274
0.46749999998499997,-0.04970236615567192
0.467999999984,-0.04884022966691759
0.46849999998299996,-0.04800035503193645
0.468999999982,-0.047182770001531926
0.469499999981,-0.046387477949771605
0.46999999997999997,-0.045614460754136
0.470499999999,-0.04486369890369846
0.470999999998,-0.04413515797839129
0.471499999997,-0.04342876698337894
0.471999999996,-0.042744442264549765
0.472499999995,-0.042082082720211744
0.472999999994,-0.04144157352733402
0.473499999993,-0.04082278466542111
0.473999999992,-0.04022557199462573
0.474499999991,-0.039649774444700636
0.47499999999,-0.03909521933755644
0.475499999989,-0.038561718481796126
0.475999999988,-0.038049069347853015
0.476499999987,-0.03755705458660741
0.476999999986,-0.037085443772198357
0.477499999985,-0.03663399213573626
0.477999999984,-0.03620243926809574
0.47849999998299997,-0.03579051143259526
0.478999999982,-0.03539792258779895
0.479499999981,-0.03502436868310688
0.47999999998,-0.0346695342612825
0.480499999999,-0.034333098690336405
0.480999999998,-0.03401473041164649
0.481499999997,-0.03371407836602547
0.481999999996,-0.03343077835039154
0.482499999995,-0.03316445634571208
0.482999999994,-0.03291472420113517
0.48349999999300003,-0.032681180981181224
0.483999999992,-0.032463415921373584
0.484499999991,-0.032261003739372573
0.48499999999,-0.0320735069406376
0.485499999989,-0.03190047345409319
0.48599999998800003,-0.03174144405571844
0.486499999987,-0.031595938318902284
0.486999999986,-0.03146346779925735
0.487499999985,-0.031343530833305766
0.487999999984,-0.031235608824836558
0.488499999983,-0.031139172866928355
0.488999999982,-0.031053677150095216
0.489499999981,-0.03097856380748909
0.48999999998,-0.03091326037438047
0.490499999999,-0.030857181887875562
0.49099999999800004,-0.0308097308724935
0.491499999997,-0.030770294049785374
0.491999999996,-0.03073824290852656
0.492499999995,-0.030712936287391912
0.492999999994,-0.030693716940691007
0.49349999999300004,-0.03067991344297183
0.493999999992,-0.030670840016390644
0.494499999991,-0.030665794729257012
0.49499999999,-0.030664062850042972
0.495499999989,-0.030664912362967867
0.49599999998800004,-0.03066759571080102
0.496499999987,-0.030671354148087193
0.49699999998600003,-0.030675409728681435
0.497499999985,-0.03067897097608341
0.497999999984,-0.030681230117881153
0.498499999983,-0.030681365561758378
0.498999999982,-0.030678539557393303
0.49949999998100003,-0.030672261695193437
0.49999999998,-0.03066355874068427
0.5004999999990001,-0.03065322974350282
0.500999999998,-0.030642007375437208
0.5014999999970001,-0.03063061185850613
0.5019999999960001,-0.030619748859017415
0.5024999999950001,-0.030610113383835347
0.502999999994,-0.030602385838489177
0.5034999999930001,-0.03059723459721797
0.5039999999920001,-0.030595313519900524
0.504499999991,-0.030597266592177763
0.5049999999900001,-0.0306037234563179
0.5054999999890001,-0.030615297878390568
0.505999999988,-0.030632598243577114
0.5064999999870001,-0.030656215032370815
0.5069999999860001,-0.030686726915731488
0.5074999999850001,-0.030724700923844273
0.507999999984,-0.030770693922809733
0.5084999999830001,-0.030825248133112382
0.5089999999820001,-0.03088889411938245
0.509499999981,-0.030962152055492687
0.5099999999800001,-0.03104552959285023
0.5104999999990001,-0.031139520772483942
0.510999999998,-0.03124460932774431
0.5114999999970001,-0.03136126979254794
0.5119999999960001,-0.031489966425580995
0.5124999999950001,-0.03163115040019515
0.512999999994,-0.03178526075540833
0.5134999999930001,-0.03195272794420023
0.5139999999920001,-0.032133967848904654
0.514499999991,-0.03232938715455014
0.5149999999900001,-0.03253937930166584
0.5154999999890001,-0.0327643314514644
0.5159999999880001,-0.033004616540214915
0.5164999999870001,-0.03326059578987939
0.5169999999860001,-0.03353262364285903
0.5174999999850001,-0.03382103954647475
0.517999999984,-0.03412617704032217
0.5184999999830001,-0.03444835634588861
0.5189999999820001,-0.034787889998247556
0.519499999981,-0.03514507830210989
0.5199999999800001,-0.03552021233678715
0.5204999999990001,-0.035913564085413574
0.5209999999980001,-0.036325396675881305
0.5214999999970001,-0.036755971413996225
0.5219999999960001,-0.03720553639820423
0.5224999999950001,-0.03767432761481537
0.522999999994,-0.038162568534322094
0.5234999999930001,-0.03867046898024795
0.5239999999920001,-0.03919822463773415
0.524499999991,-0.03974602218126333
0.5249999999900001,-0.04031403277106682
0.5254999999890001,-0.040902415139654424
0.5259999999880001,-0.04151131553466314
0.5264999999870001,-0.042140865352453316
0.5269999999860001,-0.04279118397292814
0.5274999999850001,-0.04346237750138304
0.527999999984,-0.04415453933683733
0.5284999999830001,-0.044867747785368506
0.5289999999820001,-0.04560206785107379
0.5294999999810001,-0.04635755052574497
0.5299999999800001,-0.04713423258180849
0.5304999999990001,-0.04793211696637689
0.5309999999980001,-0.048751191569475716
0.5314999999970001,-0.049591444299675436
0.5319999999960001,-0.05045284253471438
0.5324999999950001,-0.05133533210883212
0.532999999994,-0.0522388349659213
0.5334999999930001,-0.053163254246542335
0.5339999999920001,-0.054108463470613044
0.5344999999910001,-0.05507432204574547
0.5349999999900001,-0.05606065714116115
0.5354999999890001,-0.05706727682508228
0.5359999999880001,-0.05809396023840685
0.5364999999870002,-0.05914046601195244
0.5369999999860001,-0.06020652446113095
0.5374999999850001,-0.061291839429789885
0.537999999984,-0.062396086152778585
0.5384999999830001,-0.0635189153712844
0.5389999999820001,-0.06465994965372468
0.5394999999810001,-0.06581878027106514
0.5399999999800001,-0.0669949707307188
0.5404999999990001,-0.06818802303860394
0.5409999999980001,-0.06939740482900203
0.5414999999970002,-0.07062257672714023
0.5419999999960001,-0.07186295722026603
0.5424999999950001,-0.07311791953252444
0.5429999999940001,-0.07438679790523373
0.5434999999930001,-0.07566887840329672
0.5439999999920001,-0.07696340113098643
0.5444999999910001,-0.07826956440201782
0.5449999999900002,-0.07958651489701163
0.5454999999890001,-0.0809133519102101
0.5459999999880001,-0.08224912814395513
0.5464999999870002,-0.08359284410123746
0.5469999999860001,-0.0849434497743834
0.5474999999850001,-0.08629984511599176
0.5479999999840001,-0.08766087807087863
0.5484999999830001,-0.08902534013447894
0.5489999999820001,-0.09039197277427391
0.5494999999810001,-0.09191505705351877
0.5499999999800002,-0.0939018074568222
0.5504999999990001,-0.09632851897979677
0.5509999999980001,-0.0991615570770199
0.5514999999970002,-0.10236760105882825
0.5519999999960001,-0.10591318912627867
0.5524999999950001,-0.10976437820229601
0.5529999999940001,-0.11388645792455898
0.5534999999930001,-0.11824366480335835
0.5539999999920001,-0.12279896351184805
0.5544999999910001,-0.12751382557518398
0.5549999999900002,-0.13234807482200228
0.5554999999890001,-0.1372597442643082
0.5559999999880001,-0.14220499091446903
0.5564999999870002,-0.14713803814275384
0.5569999999860001,-0.1520111778030102
0.5574999999850001,-0.15677480711774328
0.5579999999840001,-0.16137753151365397
0.5584999999830002,-0.16576630621747412
0.5589999999820001,-0.16988665583214735
0.5594999999810001,-0.17368292989007994
0.5599999999800002,-0.17709863997109632
0.560499999999,-0.18007678623236534
0.560999999998,-0.18256025834693623
0.5614999999970001,-0.18449244337134474
0.561999999996,-0.185817780101447
0.562499999995,-0.18648237311039983
0.562999999994,-0.18643466486769844
0.563499999993,-0.18562612747014362
0.563999999992,-0.18401199807324276
0.564499999991,-0.18155202009828408
0.5649999999900001,-0.17821119405346197
0.565499999989,-0.1739605117723051
0.565999999988,-0.16877766632576796
0.5664999999870001,-0.1626477165660163
0.566999999986,-0.15556369462388664
0.567499999985,-0.1475271228037911
0.567999999984,-0.13854845735351684
0.568499999983,-0.12864739193524233
0.568999999982,-0.11785306061709999
0.569499999981,-0.1062040866987698
0.5699999999800001,-0.09374848829395643
0.570499999999,-0.08054373050274044
0.570999999998,-0.06665586524465728
0.5714999999970001,-0.05215889361947812
0.571999999996,-0.0371343542520004
0.572499999995,-0.021670434639824987
0.572999999994,-0.005860955562399739
0.573499999993,0.010195764084694026
0.573999999992,0.026398130282901944
0.574499999991,0.04264257846296238
0.5749999999900001,0.05882491420909475
0.575499999989,0.07484166593290226
0.575999999988,0.09059143675346093
0.5764999999870001,0.10597620275140274
0.576999999986,0.12090254771810094
0.577499999985,0.13528280257070113
0.577999999984,0.14903606769097355
0.5784999999830001,0.16208909387412757
0.578999999982,0.17437701991222349
0.579499999981,0.18584393739344746
0.5799999999800001,0.19644329232587426
0.580499999999,0.20613803237496042
0.580999999998,0.21490078631814188
0.5814999999970001,0.22271377679463875
0.581999999996,0.22956852763626745
0.582499999995,0.23546547764563389
0.582999999994,0.24041347073409078
0.5834999999930001,0.24442914301758092
0.583999999992,0.2475362253837879
0.584499999991,0.24976478253364987
0.5849999999900001,0.2511504093140593
0.585499999989,0.25173340370354624
0.585999999988,0.2515579349020496
0.5864999999870001,0.25067122353517723
0.586999999986,0.24912274876232426
0.587499999985,0.24696349500016804
0.587999999984,0.24424524869804343
0.5884999999830001,0.24101995313488572
0.588999999982,0.23733912689232073
0.589499999981,0.23325334986690135
0.5899999999800001,0.22881181823935096
0.590499999999,0.2240619624006332
0.590999999998,0.21904915138290204
0.5914999999970001,0.2138164404379649
0.5919999999960001,0.20840438514205595
0.592499999995,0.20285091216033202
0.592999999994,0.1971912410069903
0.5934999999930001,0.1914578504253335
0.593999999992,0.18568048444155008
0.594499999991,0.17988619207205694
0.5949999999900001,0.17409939531633958
0.595499999989,0.168341979717693
0.595999999988,0.1626334039452795
0.5964999999870001,0.15699082280753626
0.5969999999860001,0.15142922026010072
0.597499999985,0.14596154903648847
0.597999999984,0.1405988733285377
0.5984999999830001,0.13535051265317471
0.598999999982,0.13022418428032825
0.599499999981,0.12522882885950543
0.5999999999800001,0.12038620666483754
0.6004999999990001,0.11569726213841378
0.600999999998,0.11116308989381578
0.6014999999970001,0.10678377862765984
0.6019999999960001,0.10255855550656104
0.602499999995,0.09848591566794833
0.602999999994,0.09456373890756274
0.6034999999930001,0.09078939355417205
0.603999999992,0.0871598291037399
0.604499999991,0.08367165751540974
0.6049999999900001,0.08032122476244344
0.6054999999890001,0.07710467375834604
0.605999999988,0.07401799838257991
0.6064999999870001,0.07105709070844905
0.6069999999860001,0.06821778126655721
0.607499999985,0.06549587384293827
0.607999999984,0.06288717438650283
0.6084999999830001,0.06038751592801302
0.608999999982,0.05799277911982474
0.609499999981,0.05569890916375026
0.6099999999800001,0.053501929747018104
0.6104999999990001,0.05139795230304818
0.610999999998,0.04938318871832398
0.6114999999970001,0.04745395549046964
0.6119999999960001,0.04560667930694295
0.612499999995,0.04383790047985679
0.612999999994,0.042144275159582696
0.6134999999930001,0.04052257651837821
0.6139999999920001,0.038969694922144034
0.614499999991,0.037482637417946066
0.6149999999900001,0.03605852654160913
0.6154999999890001,0.03469459856160794
0.615999999988,0.033388201374350314
0.6164999999870001,0.03213679197914267
0.6169999999860001,0.030937933755832838
0.617499999985,0.02978929345085262
0.617999999984,0.028688638079098317
0.6184999999830001,0.027633831690420115
0.6189999999820001,0.026622832059549642
0.619499999981,0.02565368736913319
0.6199999999800001,0.024724532849549948
0.6204999999990001,0.0238335871199427
0.620999999998,0.022979149647751912
0.6214999999970001,0.02215959690032743
0.6219999999960001,0.021373379363075484
0.622499999995,0.020619018402068715
0.622999999994,0.01989510320521088
0.6234999999930001,0.01920028788762727
0.6239999999920001,0.018533288595127446
0.624499999991,0.017892880771370287
0.6249999999900001,0.017277896461009818
0.6254999999890001,0.016687221781209464
0.625999999988,0.016119794415475668
0.6264999999870001,0.015574601249716852
0.6269999999860001,0.015050676094349624
0.6274999999850001,0.014547097493034995
0.627999999984,0.014062986617539698
0.6284999999830001,0.013597505282334256
0.6289999999820001,0.01314985401033106
0.629499999981,0.012719270204545545
0.6299999999800001,0.012305026395176574
0.6304999999990001,0.011906428500791445
0.630999999998,0.011522814411264105
0.6314999999970001,0.011153552290450962
0.6319999999960001,0.01079803920972384
0.6324999999950001,0.01045569975190562
0.632999999994,0.010125984689132714
0.6334999999930001,0.009808369734818911
0.6339999999920001,0.009502354352672925
0.634499999991,0.009207460617463714
0.6349999999900001,0.008923232138680877
0.6354999999890001,0.008649233029403286
0.635999999988,0.008385046929312733
0.6364999999870001,0.008130276074428363
0.6369999999860001,0.007884540410831564
0.6374999999850001,0.007647476758691441
0.637999999984,0.007418738002948819
0.6384999999830001,0.0071979923396984285
0.6389999999820001,0.006984922548909336
0.639499999981,0.0067792253088050855
0.6399999999800001,0.006580610538462716
0.6404999999990001,0.0063888007589678626
0.6409999999980001,0.006203530556854109
0.6414999999970001,0.006024545957056194
0.6419999999960001,0.005851603924043448
0.6424999999950001,0.005684471844762033
0.642999999994,0.005522927046840267
0.6434999999930001,0.005366756330776236
0.6439999999920001,0.0052157555485481755
0.644499999991,0.00506972916910275
0.6449999999900001,0.004928489896624047
0.6454999999890001,0.004791858285811012
0.6459999999880001,0.004659662388835939
0.6464999999870001,0.004531737410608277
0.6469999999860001,0.004407925385927309
0.6474999999850001,0.0042880748735126244
0.647999999984,0.0041720406574256765
0.6484999999830001,0.004059683469466167
0.6489999999820001,0.003950869725730855
0.649499999981,0.00384547126802603
0.6499999999800001,0.003743366427397019
0.6504999999990001,0.003644442418346649
0.6509999999980001,0.00354858351531299
0.6514999999970001,0.0034556807682564607
0.6519999999960001,0.003365629586194757
0.6524999999950001,0.0032783295406216217
0.652999999994,0.003193684181385614
0.6534999999930001,0.003111600864189554
0.6539999999920001,0.0030319905826554786
0.6544999999910001,0.002954767811015984
0.6549999999900001,0.0028798503543744428
0.6554999999890001,0.0028071592031184084
0.6559999999880001,0.0027366183984329157
0.6564999999870001,0.0026681548999651114
0.6569999999860001,0.0026016984626566655
0.6574999999850001,0.0025371815179589343
0.657999999984,0.002474539060671504
0.6584999999830001,0.002413708541498273
0.6589999999820001,0.0023546297642108153
0.6594999999810001,0.0022972447866505077
0.6599999999800001,0.002241497827965623
0.6604999999990001,0.0021873351759816185
0.6609999999980001,0.002134705112263451
0.6614999999970002,0.002083557816005397
0.6619999999960001,0.0020338452955130197
0.6624999999950001,0.001985521312301526
0.662999999994,0.0019385413080731937
0.6634999999930001,0.0018928623388795984
0.6639999999920001,0.0018484430091954224
0.6644999999910001,0.0018052434098507488
0.6649999999900001,0.0017632250594839449
0.6654999999890001,0.0017223508472881271
0.6659999999880001,0.0016825849782840234
0.6664999999870002,0.0016438929219766238
0.6669999999860001,0.0016062413631043756
0.6674999999850001,0.0015695981535821222
0.6679999999840001,0.0015339322664144482
0.6684999999830001,0.001499213754155669
0.6689999999820001,0.0014654137049759741
0.6694999999810001,0.0014325042038191452
0.6699999999800001,0.001400458294404968
0.6704999999990001,0.0013692499406515145
0.6709999999980001,0.0013388539972361796
0.6714999999970002,0.0013092461683057166
0.6719999999960001,0.0012804029799028324
0.6724999999950001,0.0012523017483724403
0.6729999999940001,0.0012249205505683635
0.6734999999930001,0.0011982381948640467
0.6739999999920001,0.0011722341953009962
0.6744999999910001,0.00114688874412198
0.6749999999900002,0.0011221826872669122
0.6754999999890001,0.0010980975007767583
0.6759999999880001,0.0010746152668811015
0.6764999999870002,0.0010517186522185779
0.6769999999860001,0.0010293908873839567
0.6774999999850001,0.00100761574501758
0.6779999999840001,0.0009863775214920083
0.6784999999830001,0.0009656610174886067
0.6789999999820001,0.0009454515202855114
0.6794999999810001,0.0009257347860309577
0.6799999999800002,0.0009064970233563577
0.680499999999,0.0008877248764788247
0.680999999998,0.0008694054129298239
0.6814999999970001,0.000851526104028435
0.681999999996,0.0008340748140831174
0.682499999995,0.0008170397855214523
0.682999999994,0.0008004096259713248
0.683499999993,0.0007841732956486933
0.683999999992,0.000768320094864503
0.684499999991,0.0007528396528210621
0.68499999999,0.0007377219159448974
0.685499999989,0.0007229571373906805
0.685999999988,0.0007085358663563459
0.6864999999870001,0.0006944489382712732
0.686999999986,0.0006806874645739298
0.687499999985,0.0006672428242756085
0.687999999984,0.0006541066543729483
0.688499999983,0.0006412708415538154
0.688999999982,0.0006287275135851149
0.689499999981,0.0006164690316021723
0.6899999999800001,0.0006044879821824885
0.690499999999,0.0005927771695743253
0.690999999998,0.00058132961037973
0.6914999999970001,0.0005701385238622829
0.691999999996,0.0005591973271094138
0.692499999995,0.0005484996281739971
0.692999999994,0.0005380392199873448
0.693499999993,0.0005278100742057616
0.693999999992,0.0005178063356605524
0.694499999991,0.0005080223166951538
0.6949999999900001,0.0004984524919418525
0.695499999989,0.0004890914927356911
0.695999999988,0.000479934102854268
0.6964999999870001,0.00047097525314907033
0.696999999986,0.0004622100170512837
0.697499999985,0.00045363360613024154
0.697999999984,0.0004452413658432898
0.698499999983,0.00043702877115806926
0.698999999982,0.00042899142272134684
0.699499999981,0.00042112504290297436
0.6999999999800001,0.00041342547198049075
0.700499999999,0.00040588867942680987
0.700999999998,0.00039851078342792543
0.7014999999970001,0.0003912879309679977
0.701999999996,0.0003842163990226125
0.702499999995,0.000377292565668934
0.702999999994,0.00037051290697547853
0.7034999999930001,0.00036387399406585076
0.703999999992,0.0003573724901495217
0.704499999991,0.0003510051480185313
0.7049999999900001,0.00034476880690955156
0.705499999989,0.000338660390416492
0.705999999988,0.00033267690361361895
0.7064999999870001,0.0003268154309118446
0.706999999986,0.0003210731334463975
0.707499999985,0.0003154472470467687
0.707999999984,0.000309935079840164
0.7084999999830001,0.000304534010330348
0.708999999982,0.0002992414851975393
0.709499999981,0.0002940550173727257
0.7099999999800001,0.00028897218412841116
0.710499999999,0.0002839906249687155
0.710999999998,0.0002791080407006112
0.7114999999970001,0.00027432219037811325
0.711999999996,0.0002696308905923489
0.712499999995,0.0002650320134171538
0.712999999994,0.0002605234850944856
0.7134999999930001,0.00025610328414089596
0.713999999992,0.0002517694402491818
0.714499999991,0.0002475200326623243
0.7149999999900001,0.00024335318863752056
0.715499999989,0.00023926708247242042
0.715999999988,0.00023525993382263627
0.7164999999870001,0.00023133000659698695
0.7169999999860001,0.00022747560785138662
0.717499999985,0.00022369508625922108
0.717999999984,0.00021998683140539665
0.7184999999830001,0.00021634927222404402
0.718999999982,0.00021278087622045
0.719499999981,0.00020928014833329546
0.7199999999800001,0.00020584562984135
0.720499999999,0.0002024758973378428
0.720999999998,0.0001991695622483407
0.7214999999970001,0.0001959252691340432
0.7219999999960001,0.00019274169527972625
0.722499999995,0.0001896175497218747
0.722999999994,0.00018655157244429793
0.7234999999930001,0.00018354253336563177
0.723999999992,0.00018058923178767883
0.724499999991,0.00017769049549284073
0.7249999999900001,0.00017484517992268092
0.725499999989,0.0001720521675807597
0.725999999988,0.00016931036720794218
0.7264999999870001,0.00016661871327078125
0.7269999999860001,0.00016397616503166046
0.727499999985,0.00016138170611197392
0.727999999984,0.00015883434372407232
0.7284999999830001,0.00015633310820601463
0.728999999982,0.00015387705225152214
0.729499999981,0.00015146525045711353
0.7299999999800001,0.00014909679871231724
0.7304999999990001,0.0001467708135701752
0.730999999998,0.0001444864320825256
0.7314999999970001,0.00014224281071545419
0.7319999999960001,0.00014003912526886354
0.732499999995,0.00013787457022037733
0.732999999994,0.00013574835832640562
0.7334999999930001,0.00013365972009374505
0.733999999992,0.00013160790337218568
0.734499999991,0.00012959217296563692
0.7349999999900001,0.00012761181009633566
0.7354999999890001,0.0001256661120638641
0.735999999988,0.00012375439186535867
0.7364999999870001,0.0001218759777375919
0.7369999999860001,0.00012003021284687833
0.737499999985,0.0001182164548887189
0.737999999984,0.0001164340757121238
0.7384999999830001,0.00011468246101438742
0.738999999982,0.00011296100997045635
0.739499999981,0.00011126913492191378
0.7399999999800001,0.00010960626104244227
0.7404999999990001,0.00010797182596294423
0.740999999998,0.00010636527973880573
0.7414999999970001,0.00010478608414560929
0.7419999999960001,0.00010323371267878393
0.742499999995,0.00010170765018223036
0.742999999994,0.00010020739258304788
0.7434999999930001,0.00009873244662801998
0.7439999999920001,0.0000972823296655088
0.744499999991,0.00009585656927871825
0.7449999999900001,0.00009445470317740762
0.7454999999890001,0.00009307627889956549
0.745999999988,0.00009172085355039963
0.7464999999870001,0.00009038799360143979
0.7469999999860001,0.00008907727470870762
0.747499999985,0.0000877882814331549
0.747999999984,0.00008652060707804783
0.7484999999830001,0.00008527385345133718
0.7489999999820001,0.00008404763070142836
0.749499999981,0.00008284155710006107
0.7499999999800001,0.00008165525885764564
0.7504999999990001,0.00008048836990306568
0.750999999998,0.00007934053204817284
0.7514999999970001,0.0000782113960156635
0.7519999999960001,0.00007710061720357605
0.7524999999950001,0.00007600785888984589
0.752999999994,0.0000749327912483937
0.7534999999930001,0.00007387509122310202
0.7539999999920001,0.00007283444235980761
0.754499999991,0.00007181053462683817
0.7549999999900001,0.00007080306432816024
0.7554999999890001,0.00006981173392546295
0.755999999988,0.00006883625187617144
0.7564999999870001,0.0000678763325564853
0.7569999999860001,0.0000669316960860228
0.7574999999850001,0.00006600206821087228
0.757999999984,0.00006508718017146299
0.7584999999830001,0.00006418676860774278
0.7589999999820001,0.00006330057539488218
0.759499999981,0.00006242834756019966
0.7599999999800001,0.00006156983716385416
0.7604999999990001,0.00006072480114285492
0.760999999998,0.00005989300135177503
0.7614999999970001,0.00005907420423872752
0.7619999999960001,0.0000582681808911072
0.7624999999950001,0.00005747470690548439
0.762999999994,0.00005669356226406001
0.7634999999930001,0.00005592453126969516
0.7639999999920001,0.00005516740242095639
0.764499999991,0.00005442196835196238
0.7649999999900001,0.000053688025744649513
0.7654999999890001,0.00005296537518185338
0.7659999999880001,0.00005225382114083263
0.7664999999870001,0.000051553171882136934
0.7669999999860001,0.00005086323933022687
0.7674999999850001,0.000050183839059758905
0.767999999984,0.000049514790170171306
0.7684999999830001,0.000048855915229301856
0.7689999999820001,0.0000482070401959128
0.769499999981,0.000047567994352228364
0.7699999999800001,0.000046938610226507336
0.7704999999990001,0.000046318723504311176
0.7709999999980001,0.00004570817306371865
0.7714999999970001,0.00004510680074865385
0.7719999999960001,0.000044514451423059396
0.7724999999950001,0.00004393097287039025
0.772999999994,0.00004335621573032763
0.7734999999930001,0.00004279003344575793
0.7739999999920001,0.00004223228222238538
0.774499999991,0.00004168282091621018
0.7749999999900001,0.000041141511054725954
0.7754999999890001,0.000040608216715436315
0.7759999999880001,0.0000400828044980953
0.7764999999870001,0.00003956514350535711
0.7769999999860001,0.00003905510522397512
0.7774999999850001,0.00003855256354105344
0.777999999984,0.00003805739464805027
0.7784999999830001,0.00003756947702730842
0.7789999999820001,0.000037088691378843846
0.7794999999810001,0.00003661492059670331
0.7799999999800001,0.000036148049709303073
0.7804999999990001,0.00003568796582688589
0.7809999999980001,0.000035234558171042
0.7814999999970001,0.00003478771791790587
0.7819999999960001,0.00003434733823448914
0.7824999999950001,0.00003391331422744742
0.782999999994,0.00003348554289533213
0.7834999999930001,0.00003306392308753327
0.7839999999920001,0.00003264835548440142
0.7844999999910001,0.000032238742544853986
0.7849999999900001,0.0000318349884678837
0.7854999999890001,0.000031436999184581274
0.7859999999880001,0.00003104468229169271
0.7864999999870002,0.000030657947033366754
0.7869999999860001,0.00003027670428042142
0.7874999999850001,0.000029900866467678722
0.787999999984,0.00002953034759794223
0.7884999999830001,0.00002916506318726773
0.7889999999820001,0.000028804930244728518
0.7894999999810001,0.00002844986724150045
0.7899999999800001,0.000028099794084885314
0.7904999999990001,0.00002775463207151575
0.7909999999980001,0.00002741430392054806
0.7914999999970002,0.000027078733661835155
0.7919999999960001,0.000026747846666446378
0.7924999999950001,0.00002642156959733464
0.7929999999940001,0.000026099830405084165
0.7934999999930001,0.00002578255829039458
0.7939999999920001,0.000025469683673940976
0.7944999999910001,0.00002516113817545877
0.7949999999900002,0.000024856854614473492
0.7954999999890001,0.00002455676694988991
0.7959999999880001,0.0000242608102916755
0.7964999999870002,0.000023968920846463004
0.7969999999860001,0.000023681035936904073
0.7974999999850001,0.000023397093935798918
0.7979999999840001,0.00002311703428913233
0.7984999999830001,0.000022840797457683572
0.7989999999820001,0.000022568324931139793
0.7994999999810001,0.000022299559180005574
0.7999999999800002,0.00002203444366053319
0.8004999999990001,0.000021772922771307697
0.8009999999980001,0.000021514941882627987
0.8014999999970002,0.000021260447255332518
0.8019999999960001,0.000021009386143571005
0.8024999999950001,0.000020761706614779537
0.8029999999940001,0.00002051735759170283
0.8034999999930001,0.000020276288871674957
0.8039999999920001,0.00002003845108119411
0.8044999999910001,0.000019803795684984067
0.8049999999900002,0.000019572274944286896
0.8054999999890001,0.000019343841924917083
0.8059999999880001,0.00001911845046255064
0.8064999999870002,0.000018896055170946696
0.8069999999860001,0.000018676611403396954
0.8074999999850001,0.00001846007525689507
0.8079999999840001,0.000018246403557177273
0.8084999999830002,0.0000180355538307638
0.8089999999820001,0.000017827484311415022
0.8094999999810001,0.00001762215391382373
0.8099999999800002,0.0000174195222285104
0.810499999999,0.000017219549497997335
0.810999999998,0.00001702219663805595
0.8114999999970001,0.000016827425178835143
0.811999999996,0.000016635197282652575
0.812499999995,0.00001644547573042443
0.812999999994,0.000016258223902079907
0.813499999993,0.000016073405776323956
0.813999999992,0.000015890985908094583
0.814499999991,0.00001571092943120685
0.8149999999900001,0.00001553320203539193
0.815499999989,0.000015357769965055048
0.815999999988,0.000015184600007778199
0.8164999999870001,0.000015013659482133606
0.816999999986,0.000014844916233050983
0.817499999985,0.00001467833861486095
0.817999999984,0.000014513895489991545
0.818499999983,0.000014351556216604386
0.818999999982,0.000014191290638751388
0.819499999981,0.000014033069081738576
0.8199999999800001,0.000013876862339821042
0.820499999999,0.000013722641664259948
0.820999999998,0.00001357037877838182
0.8214999999970001,0.000013420045833844812
0.821999999996,0.000013271615428073937
0.822499999995,0.000013125060586192144
0.822999999994,0.000012980354761144016
0.823499999993,0.000012837471819773451
0.823999999992,0.00001269638603850174
0.824499999991,0.000012557072095806667
0.8249999999900001,0.000012419505064620319
0.825499999989,0.000012283660406971785
0.825999999988,0.000012149513969246373
0.8264999999870001,0.000012017041967018555
0.826999999986,0.000011886220989331927
0.827499999985,0.00001175702798636344
0.827999999984,0.000011629440265027126
0.8284999999830001,0.000011503435481218175
0.828999999982,0.000011378991636331898
0.829499999981,0.000011256087070496225
0.8299999999800001,0.000011134700455817364
0.830499999999,0.000011014810787327623
0.830999999998,0.000010896397395405511
0.8314999999970001,0.000010779439913796383
0.831999999996,0.000010663918289345019
0.832499999995,0.000010549812777387204
0.832999999994,0.000010437103932838539
0.8334999999930001,0.000010325772604574769
0.833999999992,0.000010215799936021567
0.834499999991,0.000010107167350222391
0.8349999999900001,0.000009999856558638895
0.835499999989,0.000009893849542678255
0.835999999988,0.00000978912855880969
0.8364999999870001,0.000009685676131689255
0.836999999986,0.000009583475045818759
0.837499999985,0.000009482508346570918
0.837999999984,0.000009382759331576369
0.8384999999830001,0.000009284211550762512
0.838999999982,0.000009186848798523566
0.839499999981,0.000009090655111428603
0.8399999999800001,0.000008995614764359015
0.840499999999,0.000008901712262193409
0.840999999998,0.000008808932351345354
0.8414999999970001,0.000008717259993007361
0.8419999999960001,0.000008626680376588435
0.842499999995,0.00000853717890867824
0.842999999994,0.000008448741212639064
0.8434999999930001,0.00000836135312311167
0.843999999992,0.000008275000683813721
0.844499999991,0.000008189670144345416
0.8449999999900001,0.000008105347954741947
0.845499999989,0.000008022020766411737
0.845999999988,0.000007939675423655803
0.8464999999870001,0.00000785829896518218
0.8469999999860001,0.000007777878617031937
0.847499999985,0.00000769840179257363
0.847999999984,0.000007619856088506489
0.8484999999830001,0.0000075422292819084295
0.848999999982,0.000007465509327555135
0.849499999981,0.000007389684354479254
0.8499999999800001,0.000007314742663586817
0.8504999999990001,0.000007240672722013383
0.850999999998,0.000007167463172425389
0.8514999999970001,0.000007095102812200444
0.8519999999960001,0.0000070235806035707046
0.852499999995,0.000006952885667596596
0.852999999994,0.000006883007288028616
0.8534999999930001,0.000006813934892565704
0.853999999992,0.000006745658062605932
0.854499999991,0.000006678166528459338
0.8549999999900001,0.000006611450168357254
0.8554999999890001,0.000006545499004025093
0.855999999988,0.00000648030319924675
0.8564999999870001,0.00000641585305689716
0.8569999999860001,0.00000635213901909883
0.857499999985,0.000006289151662667044
0.857999999984,0.000006226881697817351
0.8584999999830001,0.000006165319965703622
0.858999999982,0.0000061044574379190894
0.859499999981,0.000006044285212237435
0.8599999999800001,0.000005984794512550933
0.8604999999990001,0.00000592597668335456
0.860999999998,0.000005867823198081951
0.8614999999970001,0.000005810325642185025
0.8619999999960001,0.000005753475721742221
0.862499999995,0.000005697265258488402
0.862999999994,0.000005641686188979901
0.8634999999930001,0.000005586730561635355
0.8639999999920001,0.000005532390536061013
0.864499999991,0.000005478658380124384
0.8649999999900001,0.000005425526469854887
0.8654999999890001,0.000005372987286516162
0.865999999988,0.000005321033416062569
0.8664999999870001,0.000005269657546504653
0.8669999999860001,0.0000052188524678031555
0.867499999985,0.000005168611067980418
0.867999999984,0.00000511892633397235
0.8684999999830001,0.000005069791348976506
0.8689999999820001,0.00000502119929123165
0.869499999981,0.0000049731434325768005
0.8699999999800001,0.000004925617137060511
0.8704999999990001,0.000004878613857779925
0.870999999998,0.000004832127142648749
0.8714999999970001,0.000004786150622524331
0.8719999999960001,0.000004740678016560167
0.872499999995,0.000004695703129169126
0.872999999994,0.000004651219849794828
0.8734999999930001,0.000004607222150456071
0.8739999999920001,0.000004563704084232337
0.874499999991,0.000004520659785744072
0.8749999999900001,0.000004478083468983881
0.8754999999890001,0.00000443596942478213
0.875999999988,0.000004394312022483115
0.8764999999870001,0.000004353105706035624
0.8769999999860001,0.000004312344995523264
0.8774999999850001,0.000004272024483155884
0.877999999984,0.000004232138835070774
0.8784999999830001,0.000004192682787777511
0.8789999999820001,0.000004153651148772106
0.879499999981,0.000004115038795040206
0.8799999999800001,0.00000407684067168283
0.8804999999990001,0.000004039051789832302
0.880999999998,0.000004001667231481427
0.8814999999970001,0.0000039646821395861545
0.8819999999960001,0.000003928091723215136
0.8824999999950001,0.000003891891254634726
0.882999999994,0.000003856076068903417
0.8834999999930001,0.0000038206415633118856
0.8839999999920001,0.0000037855831948626353
0.884499999991,0.0000037508964818116407
0.8849999999900001,0.0000037165770002928376
0.8854999999890001,0.0000036826203851789245
0.885999999988,0.000003649022328909836
0.8864999999870001,0.000003615778580300411
0.8869999999860001,0.000003582884943768409
0.8874999999850001,0.0000035503372793580403
0.887999999984,0.000003518131500030865
0.8884999999830001,0.0000034862635730923633
0.8889999999820001,0.0000034547295180735384
0.889499999981,0.000003423525406759341
0.8899999999800001,0.0000033926473616136424
0.8904999999990001,0.000003362091554430962
0.8909999999980001,0.000003331854210477564
0.8914999999970001,0.0000033019316001393945
0.8919999999960001,0.0000032723200432015735
0.8924999999950001,0.0000032430159075560436
0.892999999994,0.000003214015607602583
0.8934999999930001,0.0000031853156040773524
0.8939999999920001,0.000003156912402599957
0.894499999991,0.0000031288025556672634
0.8949999999900001,0.00000310098265801095
0.8954999999890001,0.0000030734493494760506
0.8959999999880001,0.000003046199311587305
0.8964999999870001,0.000003019229270268637
0.8969999999860001,0.000002992535992063556
0.8974999999850001,0.0000029661162844509337
0.897999999984,0.000002939966996673628
0.8984999999830001,0.000002914085017650406
0.8989999999820001,0.000002888467275933872
0.899499999981,0.0000028631107388235735
0.8999999999800001,0.0000028380124127107414
0.9004999999990001,0.0000028131693405458265
0.9009999999980001,0.000002788578605635232
0.9014999999970001,0.000002764237325682106
0.9019999999960001,0.000002740142655104182
0.9024999999950001,0.000002716291784933867
0.902999999994,0.0000026926819412145912
0.9034999999930001,0.000002669310384843235
0.9039999999920001,0.0000026461744122591642
0.9044999999910001,0.00000262327135212814
0.9049999999900001,0.0000026005985673752743
0.9054999999890001,0.0000025781534545625536
0.9059999999880001,0.000002555933441801283
0.9064999999870001,0.0000025339359895302473
0.9069999999860001,0.0000025121585908145698
0.9074999999850001,0.0000024905987689106643
0.907999999984,0.000002469254078326366
0.9084999999830001,0.0000024481221040702843
0.9089999999820001,0.0000024272004609819854
0.9094999999810001,0.000002406486793631663
0.9099999999800001,0.000002385978775674489
0.9104999999990001,0.0000023656741087719703
0.9109999999980001,0.000002345570525552857
0.9114999999970002,0.000002325665783959821
0.9119999999960001,0.000002305957670836448
0.9124999999950001,0.0000022864439998191985
0.912999999994,0.000002267122611612894
0.9134999999930001,0.0000022479913734764745
0.9139999999920001,0.0000022290481790496896
0.9144999999910001,0.0000022102909476366026
0.9149999999900001,0.0000021917176236218575
0.9154999999890001,0.000002173326177503222
0.9159999999880001,0.0000021551146036110018
0.9164999999870002,0.0000021370809209761314
0.9169999999860001,0.0000021192231734712553
0.9174999999850001,0.000002101539428050388
0.9179999999840001,0.0000020840277748816995
0.9184999999830001,0.000002066686328811242
0.9189999999820001,0.000002049513225656922
0.9194999999810001,0.0000020325066254091697
0.9199999999800001,0.00000201566470934677
0.9204999999990001,0.0000019989856805194866
0.9209999999980001,0.0000019824677654314213
0.9214999999970002,0.000001966109210279154
0.9219999999960001,0.000001949908282783901
0.9224999999950001,0.000001933863271724219
0.9229999999940001,0.000001917972486090847
0.9234999999930001,0.0000019022342558428982
0.9239999999920001,0.000001886646930132372
0.9244999999910001,0.000001871208878943287
0.9249999999900002,0.0000018559184905092689
0.9254999999890001,0.000001840774172955627
0.9259999999880001,0.0000018257743537425417
0.9264999999870002,0.0000018109174787548048
0.9269999999860001,0.0000017962020125053758
0.9274999999850001,0.000001781626437252804
0.9279999999840001,0.0000017671892539560595
0.9284999999830001,0.000001752888980852455
0.9289999999820001,0.0000017387241544906723
0.9294999999810001,0.000001724693327853106
0.9299999999800002,0.0000017107950716441175
0.930499999999,0.0000016970279727119675
0.930999999998,0.000001683390636192514
0.9314999999970001,0.0000016698816819672793
0.931999999996,0.0000016564997470241906
0.932499999995,0.0000016432434842651342
0.932999999994,0.0000016301115619249913
0.933499999993,0.0000016171026648342966
0.933999999992,0.0000016042154919543427
0.934499999991,0.0000015914487588428312
0.93499999999,0.000001578801195473991
0.935499999989,0.0000015662715462404805
0.935999999988,0.0000015538585708551955
0.9364999999870001,0.0000015415610429785606
0.936999999986,0.0000015293777511646045
0.937499999985,0.0000015173074974518036
0.937999999984,0.000001505349098135612
0.938499999983,0.000001493501383123564
0.938999999982,0.000001481763195793713
0.939499999981,0.0000014701333931680736
0.9399999999800001,0.0000014586108453264477
0.940499999999,0.0000014471944350016364
0.940999999998,0.0000014358830591822867
0.9414999999970001,0.0000014246756261695002
0.941999999996,0.0000014135710572505056
0.942499999995,0.0000014025682864252885
0.942999999994,0.000001391666259282213
0.943499999993,0.0000013808639343190773
0.943999999992,0.0000013701602814845577
0.944499999991,0.0000013595542824865173
0.9449999999900001,0.0000013490449309583228
0.945499999989,0.0000013386312319663995
0.945999999988,0.0000013283122016554404
0.9464999999870001,0.0000013180868676703332
0.946999999986,0.0000013079542688371935
0.947499999985,0.0000012979134544400116
0.947999999984,0.000001287963485042032
0.948499999983,0.0000012781034316824453
0.948999999982,0.0000012683323759326165
0.949499999981,0.0000012586494097365677
0.9499999999800001,0.000001249053635408005
0.950499999999,0.0000012395441649682578
0.950999999998,0.0000012301201215854583
0.9514999999970001,0.0000012207806371888424
0.951999999996,0.000001211524853867688
0.952499999995,0.0000012023519235095036
0.952999999994,0.00000119326100724135
0.9534999999930001,0.0000011842512758043584
0.953999999992,0.0000011753219092603114
0.954499999991,0.0000011664720968333807
0.9549999999900001,0.0000011577010366365663
0.955499999989,0.0000011490079359676333
0.955999999988,0.0000011403920109809477
0.9564999999870001,0.0000011318524866182893
0.956999999986,0.0000011233885960847285
0.957499999985,0.0000011149995815102014
0.957999999984,0.0000011066846933812677
0.9584999999830001,0.000001098443190483916
0.958999999982,0.0000010902743397126024
0.959499999981,0.0000010821774162323808
0.9599999999800001,0.0000010741517032025917
0.960499999999,0.0000010661964913431302
0.960999999998,0.0000010583110802368436
0.9614999999970001,0.000001050494776138127
0.961999999996,0.000001042746893446513
0.962499999995,0.0000010350667539191392
0.962999999994,0.0000010274536867731971
0.9634999999930001,0.0000010199070288053342
0.963999999992,0.0000010124261239798285
0.964499999991,0.0000010050103234504847
0.9649999999900001,9.97658985393748e-7
0.965499999989,9.903714751671546e-7
0.965999999988,9.831471647566953e-7
0.9664999999870001,9.759854336921069e-7
0.9669999999860001,9.688856673110931e-7
0.967499999985,9.618472585673363e-7
0.967999999984,9.548696064082458e-7
0.9684999999830001,9.479521164913157e-7
0.968999999982,9.41094201090038e-7
0.969499999981,9.342952786277554e-7
0.9699999999800001,9.275547739896723e-7
0.970499999999,9.208721179401913e-7
0.970999999998,9.142467482188474e-7
0.9714999999970001,9.076781078690282e-7
0.9719999999960001,9.011656461604288e-7
0.972499999995,8.94708818321421e-7
0.972999999994,8.883070855699793e-7
0.9734999999930001,8.819599145807494e-7
0.973999999992,8.756667782970164e-7
0.974499999991,8.694271547647448e-7
0.9749999999900001,8.632405280791526e-7
0.975499999989,8.571063873957779e-7
0.975999999988,8.510242278140371e-7
0.9764999999870001,8.449935496863744e-7
0.9769999999860001,8.390138584589308e-7
0.977499999985,8.330846652102164e-7
0.977999999984,8.27205485947341e-7
0.9784999999830001,8.213758419530633e-7
0.978999999982,8.15595259607529e-7
0.979499999981,8.098632703266661e-7
0.9799999999800001,8.04179410503726e-7
0.9804999999990001,7.98543221177893e-7
0.980999999998,7.929542489833482e-7
0.9814999999970001,7.874120446647344e-7
0.9819999999960001,7.819161637793309e-7
0.982499999995,7.764661669267077e-7
0.982999999994,7.710616190382422e-7
0.9834999999930001,7.657020897271253e-7
0.983999999992,7.603871532551214e-7
0.984499999991,7.551163880871706e-7
0.9849999999900001,7.498893773358676e-7
0.9854999999890001,7.447057085531328e-7
0.985999999988,7.395649733838415e-7
0.9864999999870001,7.344667678166255e-7
0.9869999999860001,7.294106922762605e-7
0.987499999985,7.243963511024951e-7
0.987999999984,7.194233529136084e-7
0.9884999999830001,7.144913103005395e-7
0.988999999982,7.095998400527761e-7
0.989499999981,7.047485627963663e-7
0.9899999999800001,6.999371031756088e-7
0.9904999999990001,6.951650895260444e-7
0.990999999998,6.904321546330155e-7
0.9914999999970001,6.857379345290023e-7
0.9919999999960001,6.81082069121547e-7
0.992499999995,6.764642021398993e-7
0.992999999994,6.718839809646733e-7
0.9934999999930001,6.673410565450638e-7
0.9939999999920001,6.628350837193596e-7
0.994499999991,6.58365720450373e-7
0.9949999999900001,6.539326284312012e-7
0.9954999999890001,6.495354729196627e-7
0.995999999988,6.451739226102611e-7
0.9964999999870001,6.408476494086596e-7
0.9969999999860001,6.365563287041737e-7
0.997499999985,6.322996392703718e-7
0.997999999984,6.280772630203522e-7
0.9984999999830001,6.238888852844327e-7
0.9989999999820001,6.197341945091453e-7
0.999499999981,6.156128822944753e-7
0.9999999999800001,6.115246434607521e-7


==> data/ipFPeelEB105ES104IP1IP881M100x20P23.csv <==
0,0.000047866930861090234
0.000499999999,0.00004833692523128711
0.000999999998,0.000048812711759228697
0.001499999997,0.00004929437370663158
0.001999999996,0.00004978199570184541
0.002499999995,0.000050275663765082987
0.002999999994,0.00005077546533416694
0.003499999993,0.000051281489290806946
0.003999999992,0.000051793825987421035
0.004499999991,0.000052312567274509806
0.00499999999,0.000052837806528600574
0.005499999989,0.00005336963868076899
0.005999999988,0.00005390816024575875
0.006499999987,0.00005445346935170452
0.006999999986,0.000055005665770480046
0.007499999985,0.00005556485094868018
0.007999999984,0.00005613112803925464
0.008499999983,0.000056704601933807246
0.008999999982,0.000057285379295576505
0.009499999981,0.000057873568593113707
0.00999999998,0.00005846928013467401
0.010499999999,0.00005907262612759757
0.010999999998,0.00005968372061744351
0.011499999997,0.000060302679669295325
0.011999999996,0.00006092962130900635
0.012499999995,0.0000615646655854004
0.012999999994,0.00006220793460930803
0.013499999993,0.00006285955259344948
0.013999999992,0.00006351964589317307
0.014499999991,0.00006418834304807208
0.01499999999,0.00006486577482451409
0.015499999989,0.00006555207425907453
0.015999999988000002,0.0000662473767029371
0.016499999987,0.00006695181986724757
0.016999999986,0.00006766554386946414
0.017499999985,0.00006838869128072084
0.017999999984000002,0.00006912140717423673
0.018499999983,0.00006986383917478158
0.018999999982,0.00007061613750924392
0.019499999981,0.00007137845505830478
0.019999999980000002,0.00007215094740926664
0.020499999999,0.00007293377294152665
0.020999999998,0.00007372709275629269
0.021499999997,0.00007453107092066244
0.021999999995999997,0.0000753458744005864
0.022499999995,0.00007617167315095718
0.022999999994,0.00007700864017593218
0.023499999993,0.0000778569515905955
0.023999999991999997,0.00007871678668404066
0.024499999991,0.0000795883279838456
0.02499999999,0.00008047176132204494
0.025499999989,0.00008136727590257482
0.025999999987999997,0.00008227506437027877
0.026499999987,0.0000831953228814642
0.026999999986,0.00008412825117611405
0.027499999985,0.00008507405265168987
0.027999999983999997,0.00008603293443872553
0.028499999983,0.00008700510747808581
0.028999999982,0.0000879907866000311
0.029499999981,0.00008899019060516551
0.029999999979999997,0.00009000354234718042
0.030499999999,0.00009103106885891178
0.030999999998000002,0.00009207300127436826
0.031499999997,0.00009312957516366204
0.031999999996,0.00009420103046014916
0.032499999995,0.0000952876115942103
0.032999999994,0.00009638956758838303
0.033499999993000004,0.00009750715215473601
0.033999999992,0.00009864062379459084
0.034499999991,0.0000997902459005756
0.03499999999,0.00010095628686110263
0.035499999989,0.00010213902016740782
0.035999999988,0.00010333872452307835
0.036499999987,0.00010455568395621457
0.036999999986,0.00010579018793437848
0.037499999985000004,0.00010704253148218988
0.037999999984,0.00010831301530188235
0.038499999983,0.00010960194589668926
0.038999999982,0.00011090963569729319
0.039499999981,0.00011223640319134278
0.03999999998,0.00011358257305612128
0.040499999999,0.00011494847634936251
0.040999999998000004,0.00011633445042979259
0.041499999997000006,0.0001177408394268534
0.041999999996,0.00011916799416955269
0.042499999995,0.0001206162723905135
0.042999999994000004,0.00012208603887955304
0.043499999993,0.00012357766564112605
0.043999999992,0.00012509153205555388
0.044499999991,0.0001266280250444713
0.044999999990000004,0.00012818753924022274
0.045499999989000006,0.0001297704771598352
0.045999999988,0.00013137724938293296
0.046499999987,0.000133008274734597
0.046999999986000005,0.0001346639804725619
0.047499999985,0.00013634480247925844
0.047999999984,0.0001380511854589507
0.048499999983,0.00013978358313951745
0.048999999982000005,0.00014154246005905542
0.049499999981000006,0.00014332828434346945
0.04999999998,0.00014514153736540036
0.050499999999,0.00014698271110265062
0.050999999998,0.0001488523074088169
0.051499999997,0.00015075083868765291
0.051999999995999996,0.0001526788278402079
0.052499999995,0.00015463680858427244
0.052999999994,0.00015662532570683447
0.053499999992999994,0.00015864493532351647
0.053999999991999996,0.00016069620514445494
0.054499999991,0.0001627797147473011
0.05499999999,0.00016489605585748762
0.055499999989,0.00016704583263560643
0.055999999987999996,0.00016922966197287746
0.056499999987,0.0001714481737937676
0.056999999986,0.00017370201136735085
0.057499999984999994,0.00017599183162660728
0.057999999983999996,0.00017831830549608333
0.058499999983,0.00018068211822889872
0.058999999982,0.00018308396975220338
0.059499999981,0.0001855245750224946
0.059999999979999996,0.00018800466439002102
0.060499999999000006,0.00019052498407469878
0.06099999999800001,0.00019308629614797607
0.06149999999700001,0.00019568937953016205
0.061999999996000005,0.00019833502999615015
0.062499999995000007,0.00020102406069251623
0.06299999999400001,0.00020375730256632117
0.063499999993,0.000206535604805484
0.06399999999200001,0.0002093598352914735
0.064499999991,0.00021223088106463642
0.06499999999,0.00021514964880236452
0.06549999998900001,0.00021811706531036078
0.065999999988,0.00022113407802835746
0.06649999998700001,0.00022420165554930152
0.06699999998600001,0.00022732078815353109
0.067499999985,0.00023049248835787796
0.06799999998400001,0.00023371779148066677
0.068499999983,0.00023699775622210563
0.068999999982,0.00024033346526184662
0.06949999998100001,0.0002437260258732491
0.06999999998,0.0002471765705555561
0.070499999999,0.0002506862578245468
0.070999999998,0.00025425627232182385
0.071499999997,0.0002578878263396646
0.071999999996,0.00026158215997270783
0.07249999999500001,0.00026534054198607346
0.072999999994,0.00026916427056524546
0.073499999993,0.0002730546740884744
0.073999999992,0.00027701311192120944
0.074499999991,0.00028104097523454067
0.07499999999,0.0002851396878472083
0.075499999989,0.00028931070709327063
0.075999999988,0.0002935555247146662
0.076499999987,0.00029787566778178296
0.076999999986,0.00030227269963959476
0.077499999985,0.00030674822088414504
0.077999999984,0.0003113038703671694
0.078499999983,0.000315941326231772
0.078999999982,0.0003206623069786324
0.079499999981,0.0003254685725659144
0.07999999998,0.000330361925541175
0.080499999999,0.00033534421240846
0.08099999999799999,0.000340417324039148
0.081499999997,0.0003455831980961868
0.081999999996,0.0003508438195242701
0.08249999999499999,0.00035620122206588163
0.082999999994,0.0003616574896195465
0.083499999993,0.0003672147576427206
0.083999999992,0.00037287521459545533
0.084499999991,0.0003786411034322278
0.08499999998999999,0.00038451472313967295
0.085499999989,0.00039049843032221187
0.085999999988,0.0003965946408382571
0.086499999987,0.0004028058314908264
0.086999999986,0.00040913454176743497
0.087499999985,0.0004155833756403736
0.087999999984,0.000422155003421477
0.088499999983,0.00042885216367908045
0.08899999998199999,0.00043567766521530155
0.089499999981,0.0004426343891083074
0.08999999998,0.0004497252908211058
0.090499999999,0.0004569534026664457
0.090999999998,0.0004643218349135013
0.09149999999700001,0.00047183377981942947
0.091999999996,0.00047949251288981236
0.092499999995,0.00048730139564481117
0.09299999999400001,0.0004952638781807604
0.093499999993,0.0005033835018166761
0.09399999999200001,0.0005116639018315834
0.094499999991,0.0005201088102913014
0.09499999999,0.0005287220589725472
0.09549999998900001,0.0005375075823825269
0.095999999988,0.0005464694208878597
0.09649999998700001,0.000555611723943456
0.09699999998600001,0.0005649387534327735
0.097499999985,0.0005744548871287469
0.09799999998400001,0.000584164622265582
0.098499999983,0.0005940725792396231
0.098999999982,0.0006041835225141795
0.09949999998100001,0.0006145023212002607
0.09999999998,0.0006250338966256251
0.100499999999,0.0006357834012923617
0.100999999998,0.0006467561298015511
0.101499999997,0.000657957525880524
0.101999999996,0.0006693931853658513
0.10249999999500001,0.0006810688614570883
0.102999999994,0.0006929904697199542
0.103499999993,0.0007051640932618035
0.103999999992,0.0007175959880967326
0.104499999991,0.0007302925886933377
0.10499999999,0.0007432605137303495
0.105499999989,0.000756506572053249
0.105999999988,0.0007700377688498274
0.106499999987,0.0007838613120414805
0.106999999986,0.0007979846189142965
0.107499999985,0.0008124153229889809
0.107999999984,0.0008271612811424032
0.108499999983,0.0008422305809839908
0.108999999982,0.0008576315485168376
0.109499999981,0.0008733727560688769
0.10999999998,0.0008894630305256006
0.110499999999,0.0009059114625081175
0.11099999999799999,0.000922727412689728
0.111499999997,0.0009399205247859785
0.111999999996,0.00095750073253808
0.11249999999499999,0.0009754782702550563
0.112999999994,0.0009938636830835095
0.11349999999299999,0.0010126678376680693
0.113999999992,0.0010319019332111722
0.114499999991,0.0010515775129688312
0.11499999998999999,0.0010717064761775537
0.115499999989,0.001092301090444219
0.115999999988,0.0011133740046250361
0.116499999987,0.001134938262184883
0.116999999986,0.001157007315102675
0.11749999998499999,0.0011795950383004313
0.117999999984,0.0012027157446492876
0.118499999983,0.0012263842005689628
0.11899999998199999,0.0012506156422378947
0.119499999981,0.00127542579245453
0.11999999998,0.0013008308781690837
0.120499999999,0.001326847649708922
0.120999999998,0.0013534933958362233
0.12149999999700001,0.0013807859693468517
0.121999999996,0.0014087438036375032
0.122499999995,0.0014373859350996518
0.122999999994,0.0014667320253708089
0.123499999993,0.001496802384460838
0.12399999999200001,0.0015276179948869653
0.124499999991,0.001559200536750525
0.12499999999,0.0015915724138775068
0.125499999989,0.0016247567810478902
0.12599999998800002,0.001658777572372541
0.126499999987,0.001693659530818636
0.126999999986,0.0017294282390255518
0.127499999985,0.001766110151399405
0.127999999984,0.0018037326275662476
0.128499999983,0.0018423239672617558
0.128999999982,0.0018819134467075692
0.129499999981,0.0019225313565370864
0.12999999998,0.001964209041380232
0.130499999999,0.0020069789427145514
0.130999999998,0.0020508746358198346
0.131499999997,0.0020959308839418925
0.131999999996,0.002142183678912803
0.132499999995,0.0021896702918165712
0.132999999994,0.0022384293241570837
0.133499999993,0.002288500761261996
0.133999999992,0.002339926028078631
0.13449999999099999,0.00239274804745026
0.13499999999,0.002447011301033896
0.135499999989,0.002502761892890646
0.135999999988,0.0025600476160627062
0.136499999987,0.0026189180220334927
0.136999999986,0.0026794244934769985
0.137499999985,0.002741620320237445
0.137999999984,0.002805560778862164
0.138499999983,0.0028713032157709254
0.138999999982,0.002938907134270453
0.139499999981,0.003008434285629167
0.13999999998,0.0030799487643957857
0.14049999999899998,0.0031535171106955398
0.14099999999799998,0.0032292084051729446
0.14149999999699997,0.003307094392817019
0.141999999996,0.0033872495874045193
0.142499999995,0.0034697513944446363
0.14299999999399998,0.0035546802370345996
0.14349999999299998,0.003642119687640739
0.14399999999199997,0.003732156606377577
0.144499999991,0.0038248812857884147
0.14499999999,0.003920387602897904
0.14549999998899998,0.004018773178401139
0.14599999998799998,0.0041201395439091236
0.14649999998699997,0.00422459231718662
0.14699999998599997,0.004332241386263549
0.147499999985,0.004443201102431373
0.14799999998399999,0.004557590483066117
0.14849999998299998,0.004675533424338957
0.14899999998199998,0.004797158924884453
0.14949999998099997,0.004922603445738694
0.14999999998,0.005052001827598921
0.150499999999,0.0051854964934075175
0.15099999999799998,0.005323238827156991
0.15149999999699998,0.005465386551450295
0.151999999996,0.0056121040027420745
0.152499999995,0.0057635624421633735
0.152999999994,0.005919940376192669
0.15349999999299999,0.006081423893248309
0.15399999999199998,0.006248207016877744
0.154499999991,0.006420492076756683
0.15499999999,0.0065984900977886845
0.155499999989,0.006782421208990568
0.155999999988,0.006972515072552622
0.15649999998699998,0.007169011334366346
0.15699999998599998,0.0073721600971900295
0.157499999985,0.007582222417356081
0.157999999984,0.007799470826492733
0.158499999983,0.008024189879235973
0.15899999998199998,0.008256676728554607
0.15949999998099998,0.008497241729697683
0.15999999998,0.008746209074548643
0.160499999999,0.009003917462964457
0.160999999998,0.009270720790365828
0.161499999997,0.009546988900402394
0.161999999996,0.009833108336186924
0.162499999995,0.010129483160181765
0.162999999994,0.010436535804209958
0.163499999993,0.010754707961535794
0.163999999992,0.011084461523054612
0.164499999991,0.011426279559645052
0.16499999999,0.011780667352781733
0.165499999989,0.012148153475281923
0.165999999988,0.012529290924469699
0.166499999987,0.01292465831032212
0.166999999986,0.013334861100405462
0.167499999985,0.013760532923797378
0.167999999984,0.014202336937146285
0.168499999983,0.014660967253687485
0.168999999982,0.015137150439048104
0.169499999981,0.015631647074386933
0.16999999998,0.016145253391259287
0.17049999999899998,0.01667880297978805
0.17099999999799997,0.017233168612506206
0.17149999999699997,0.01780926403430296
0.171999999996,0.01840804590979964
0.172499999995,0.01903051586051298
0.17299999999399998,0.019677722560789805
0.17349999999299998,0.020350763913669405
0.17399999999199997,0.021050789308904753
0.17449999999099997,0.02177900195836884
0.17499999999,0.022536661313132363
0.17549999998899998,0.02332508555278607
0.17599999998799998,0.024145654153180367
0.17649999998699997,0.02499981051630364
0.17699999998599997,0.02588906467037419
0.177499999985,0.026814996018232486
0.17799999998399998,0.027779256139090998
0.17849999998299998,0.028783571617766398
0.17899999998199997,0.029829746902187017
0.17949999998099997,0.030919667158739013
0.17999999998,0.032055301115695
0.180499999999,0.03323870383949858
0.18099999999799998,0.034472019907457546
0.18149999999699998,0.03575748531662382
0.181999999996,0.037097430310250736
0.182499999995,0.03849428174710073
0.182999999994,0.039950565187218165
0.18349999999299998,0.04146890668082169
0.18399999999199998,0.04305203418864176
0.18449999999099997,0.04470277855309308
0.18499999999,0.04642407392515856
0.185499999989,0.04821895754222813
0.185999999988,0.050090568736389306
0.18649999998699998,0.052042147020976905
0.18699999998599998,0.05407702912032487
0.187499999985,0.05619864473313202
0.187999999984,0.05841051085675226
0.188499999983,0.060716224413752615
0.18899999998199998,0.06311945294741922
0.18949999998099998,0.06562392307886379
0.18999999998,0.06823340641487986
0.190499999999,0.07095170249172775
0.190999999998,0.07378262116477186
0.191499999997,0.07672995371136539
0.191999999996,0.07979744711096085
0.192499999995,0.08298877124150417
0.192999999994,0.08630748067741953
0.193499999993,0.08975697057436631
0.193999999992,0.09334042603387814
0.19449999999099998,0.09706076421257431
0.19499999999,0.10092056854249305
0.195499999989,0.10492201427713307
0.195999999988,0.10906678472482874
0.196499999987,0.11335597737955042
0.19699999998599999,0.11778999941647922
0.197499999985,0.12236845188186846
0.197999999984,0.12709000222919029
0.198499999983,0.1319522448658717
0.198999999982,0.13695154973725132
0.199499999981,0.14208289917108294
0.19999999998,0.14734090480848017
0.20049999999899998,0.15269766070584598
0.20099999999799997,0.1581384907184265
0.20149999999699997,0.16365084021072734
0.201999999996,0.16922032917948296
0.20249999999499999,0.17483064080524058
0.20299999999399998,0.18046341703357952
0.20349999999299997,0.1860981643532244
0.20399999999199997,0.19171217302727867
0.204499999991,0.19728045343322675
0.20499999999,0.20277569328175227
0.20549999998899998,0.20816823995720385
0.20599999998799998,0.21342611208669174
0.20649999998699997,0.21851504474731157
0.20699999998599997,0.22339857257680304
0.207499999985,0.22803815493080082
0.20799999998399998,0.23239334686148116
0.20849999998299998,0.2364220192903339
0.20899999998199997,0.24008063110744765
0.20949999998099997,0.24332455502962574
0.20999999998,0.24610845811717114
0.210499999999,0.24838673728005406
0.21099999999799998,0.2501140078309504
0.21149999999699998,0.2512456344731542
0.211999999996,0.2517383101152262
0.212499999995,0.25155067293890876
0.212999999994,0.25064395285218044
0.21349999999299998,0.24898263752037483
0.21399999999199998,0.24653514652933275
0.214499999991,0.243274500807632
0.21499999999,0.2391789732655058
0.215499999989,0.23423270585952796
0.21599999998799999,0.22842627758665568
0.21649999998699998,0.22175720824420886
0.21699999998599998,0.21423038256797736
0.217499999985,0.20585838111978244
0.217999999984,0.1966617049118924
0.218499999983,0.18666888302079576
0.21899999998199998,0.17591645486576984
0.21949999998099998,0.16444882129684085
0.21999999998,0.15231796179360269
0.220499999999,0.1395831023488422
0.220999999998,0.12631016035674447
0.22149999999699999,0.11257090350278309
0.221999999996,0.09844232465794711
0.222499999995,0.08400578347057353
0.222999999994,0.06934606802795718
0.223499999993,0.05455039294265196
0.223999999992,0.03970735442866091
0.224499999991,0.024905862367629816
0.22499999999,0.01023406999579446
0.225499999989,-0.004221676398168062
0.225999999988,-0.018377849064809326
0.226499999987,-0.032154692968376586
0.22699999998599998,-0.0454771032907999
0.227499999985,-0.05827541450650964
0.227999999984,-0.07048608617879226
0.228499999983,-0.08205227820201111
0.228999999982,-0.0929243068286274
0.22949999998099999,-0.1030599806382172
0.22999999998,-0.11242481337810839
0.23049999999899998,-0.1209918467010127
0.23099999999799997,-0.12874167313459384
0.23149999999699997,-0.13566266832260565
0.231999999996,-0.14175053386332837
0.23249999999499998,-0.14700798284288397
0.23299999999399998,-0.15144435044199145
0.23349999999299997,-0.15507514045767423
0.23399999999199997,-0.1579215250870365
0.23449999999099996,-0.16000980318615243
0.23499999998999999,-0.1613708365966059
0.23549999998899998,-0.1620394719917463
0.23599999998799998,-0.16205395791302357
0.23649999998699997,-0.16145537151993794
0.23699999998599997,-0.1602870607980008
0.237499999985,-0.15859410794880824
0.23799999998399998,-0.15642282624456005
0.23849999998299998,-0.15382028948669968
0.23899999998199997,-0.1508339016020841
0.23949999998099997,-0.14751100889451962
0.23999999998,-0.1438985557212049
0.24049999999899999,-0.14004283764476366
0.24099999999799998,-0.13598915446248427
0.24149999999699998,-0.13178159581095739
0.241999999996,-0.12746295119240902
0.242499999995,-0.12307458598571652
0.242999999994,-0.1186563575657279
0.24349999999299998,-0.11424656846493475
0.24399999999199998,-0.1098819571642281
0.24449999999099997,-0.10559771931792805
0.24499999999,-0.10142756324971713
0.245499999989,-0.09740379118432274
0.24599999998799998,-0.09355740913829469
0.24649999998699998,-0.08991826128466318
0.24699999998599997,-0.08651518657615853
0.247499999985,-0.08337619955336528
0.247999999984,-0.08052868997581153
0.248499999983,-0.07799964502982282
0.24899999998199998,-0.07581589172223835
0.24949999998099998,-0.07400436050143278
0.24999999998,-0.07258660407999507
0.250499999999,-0.07131568486977602
0.25099999999800005,-0.07004920363501399
0.251499999997,-0.0687881243547499
0.25199999999600003,-0.06753336818804434
0.252499999995,-0.06628581412089818
0.252999999994,-0.06504629913073534
0.25349999999300005,-0.0638156198207338
0.253999999992,-0.06259453196772957
0.25449999999100004,-0.06138375192457057
0.25499999999,-0.06018395751931749
0.255499999989,-0.05899578793840843
0.25599999998800005,-0.0578198451595221
0.256499999987,-0.056656694435604726
0.25699999998600004,-0.055506864606464035
0.257499999985,-0.05437084931473746
0.25799999998400003,-0.05324910755956813
0.258499999983,-0.05214206407649391
0.258999999982,-0.05105011032799034
0.25949999998100004,-0.04997360495140257
0.25999999998,-0.04891287443229431
0.26049999999900003,-0.04786824205712037
0.26099999999800005,-0.04684000615574668
0.261499999997,-0.045828415710692405
0.26199999999600004,-0.044833697920388715
0.262499999995,-0.04385605877125254
0.26299999999400003,-0.042895683014285146
0.26349999999300006,-0.04195273483864814
0.263999999992,-0.041027358468209596
0.26449999999100005,-0.04011967795939697
0.26499999999,-0.03922979856238629
0.26549999998900004,-0.03835780580720871
0.26599999998800006,-0.03750376655877663
0.266499999987,-0.03666772966721121
0.26699999998600005,-0.03584972568245659
0.267499999985,-0.03504976687850436
0.26799999998400004,-0.03426784889643164
0.268499999983,-0.03350394927911071
0.268999999982,-0.03275802887994317
0.26949999998100005,-0.032030031809074044
0.26999999998,-0.031319885432036676
0.27049999999900004,-0.030627519327087738
0.27099999999800006,-0.029952851885408083
0.27149999999700003,-0.029295773455466523
0.27199999999600005,-0.028656163747318164
0.272499999995,-0.0280338918361549
0.27299999999400004,-0.027428816334579387
0.27349999999300006,-0.026840785137145162
0.27399999999200003,-0.026269636157176812
0.27449999999100005,-0.02571519688691437
0.27499999999,-0.02517728423686849
0.27549999998900004,-0.024655705202275113
0.27599999998800007,-0.0241502565226156
0.27649999998700003,-0.023660724857781812
0.27699999998600006,-0.0231868864451662
0.277499999985,-0.022728507889212435
0.27799999998400005,-0.022285345197778805
0.278499999983,-0.021857144568881437
0.27899999998200004,-0.021443641879906772
0.27949999998100006,-0.021044562900312203
0.27999999998,-0.020659623323474707
0.280499999999,-0.020288538526319733
0.280999999998,-0.019931017033506082
0.281499999997,-0.01958675073997629
0.281999999996,-0.01925542407477321
0.282499999995,-0.018936713770211888
0.282999999994,-0.018630288695922204
0.283499999993,-0.018335810154776255
0.283999999992,-0.018052931260476468
0.284499999991,-0.01778129768071479
0.28499999999,-0.017520546566064943
0.285499999989,-0.01727030741792246
0.285999999988,-0.0170302011166813
0.286499999987,-0.016799840598375804
0.286999999986,-0.016578830400537536
0.287499999985,-0.01636676670927384
0.287999999984,-0.016163237052870483
0.288499999983,-0.01596782059127322
0.288999999982,-0.015780087837227952
0.289499999981,-0.015599600435877825
0.28999999998,-0.01542591135217486
0.290499999999,-0.015258569537991429
0.290999999998,-0.015097116455439208
0.291499999997,-0.01494108163805552
0.291999999996,-0.014789986785614051
0.292499999995,-0.01464334582480209
0.292999999994,-0.014500664733807733
0.293499999993,-0.01436144182134369
0.293999999992,-0.014225167321908705
0.294499999991,-0.014091323307345416
0.29499999999,-0.013959384104443195
0.295499999989,-0.01382881585930229
0.29599999998800003,-0.013699077049989294
0.296499999987,-0.013569617586555616
0.296999999986,-0.01343987980985839
0.297499999985,-0.013309297802533315
0.297999999984,-0.013177297759953355
0.29849999998300003,-0.013043297962174072
0.298999999982,-0.012906708808310796
0.299499999981,-0.01276693290058517
0.29999999998,-0.0126235399373823
0.300499999999,-0.012480539841735139
0.30099999999800003,-0.012339810783046579
0.301499999997,-0.012201330510494435
0.301999999996,-0.01206507612827068
0.302499999995,-0.01193102458899542
0.302999999994,-0.011799151462799973
0.30349999999300004,-0.011669432328989537
0.303999999992,-0.011541842249451761
0.304499999991,-0.011416354904269066
0.30499999999,-0.01129294423185323
0.305499999989,-0.011171583125492046
0.30599999998800004,-0.011052244145548396
0.306499999987,-0.010934898710234564
0.306999999986,-0.010819518170221976
0.307499999985,-0.010706073231847135
0.307999999984,-0.01059453356524176
0.30849999998300004,-0.010484868717337226
0.308999999982,-0.010377047404981354
0.30949999998100003,-0.010271037650089077
0.30999999998,-0.010166807085753904
0.310499999999,-0.010064325125353601
0.31099999999800004,-0.009963561146930644
0.311499999997,-0.009864482395592566
0.31199999999600003,-0.009767055991759421
0.312499999995,-0.009671249398875648
0.312999999994,-0.00957703018098821
0.31349999999300004,-0.00948436560960264
0.313999999992,-0.0093932236778137
0.31449999999100003,-0.009303572046489461
0.31499999999,-0.009215378673430252
0.315499999989,-0.009128611326758684
0.31599999998800005,-0.009043238309666135
0.316499999987,-0.008959227733223107
0.31699999998600004,-0.00887654787482306
0.317499999985,-0.008795167159728057
0.317999999984,-0.008715053984152954
0.31849999998300005,-0.008636176863602518
0.318999999982,-0.008558504501209874
0.31949999998100004,-0.008482005669960824
0.31999999998,-0.008406649075833661
0.32049999999900003,-0.00833240548928349
0.32099999999800005,-0.008259246200306158
0.321499999997,-0.008187141237442463
0.32199999999600004,-0.008116061159542554
0.322499999995,-0.008045977396159198
0.32299999999400003,-0.007976861871086927
0.32349999999300005,-0.007908687227984434
0.323999999992,-0.007841426173811561
0.32449999999100004,-0.007775052508793956
0.32499999999,-0.007709540663705994
0.32549999998900003,-0.0076448656626117995
0.32599999998800006,-0.007581002544550075
0.326499999987,-0.007517927658772683
0.32699999998600005,-0.007455617523580704
0.327499999985,-0.0073940497269531225
0.32799999998400003,-0.0073332015195226585
0.32849999998300006,-0.007273051663533314
0.328999999982,-0.007213579134418002
0.32949999998100005,-0.007154763508229189
0.32999999998,-0.007096584829146546
0.33049999999900004,-0.007039025359759532
0.33099999999800006,-0.0069820680683414515
0.331499999997,-0.006925695474675253
0.33199999999600005,-0.006869891395317906
0.332499999995,-0.006814640513843284
0.33299999999400004,-0.006759928098270196
0.33349999999300006,-0.006705740791863368
0.33399999999200003,-0.006652066390962386
0.33449999999100005,-0.006598893288077279
0.33499999999,-0.006546210533878383
0.33549999998900004,-0.006494009157818836
0.33599999998800006,-0.00644228030665106
0.33649999998700003,-0.006391016657776416
0.33699999998600005,-0.00634021129772
0.337499999985,-0.006289858694340955
0.33799999998400004,-0.0062399537576671715
0.33849999998300007,-0.006190493472372771
0.33899999998200003,-0.006141474675107728
0.33949999998100006,-0.006092895633274975
0.33999999998,-0.006044755481875552
0.340499999999,-0.0059970555059949415
0.340999999998,-0.005949798191675515
0.341499999997,-0.005902986180512548
0.341999999996,-0.0058566233470142
0.34249999999499997,-0.0058107149643084055
0.342999999994,-0.0057652676987483
0.343499999993,-0.0057202891630001584
0.343999999992,-0.005675788514817093
0.344499999991,-0.005631776137711042
0.34499999999,-0.0055882636990040035
0.345499999989,-0.005545264244211867
0.345999999988,-0.005502791745111368
0.346499999987,-0.005460862076566153
0.346999999986,-0.0054194919339005665
0.347499999985,-0.005378699179891089
0.347999999984,-0.0053385034045920765
0.34849999998299996,-0.005298925224424322
0.348999999982,-0.005259986409021478
0.349499999981,-0.005221710403874091
0.34999999998,-0.005184107060544951
0.350499999999,-0.005146888006543393
0.350999999998,-0.005109936465026443
0.351499999997,-0.005073257439767942
0.351999999996,-0.005036855643258176
0.352499999995,-0.005000735475306439
0.352999999994,-0.004964900791458948
0.353499999993,-0.0049293553489566655
0.353999999992,-0.004894102420262558
0.354499999991,-0.004859144830754336
0.35499999999,-0.004824484934591422
0.355499999989,-0.004790125273752777
0.355999999988,-0.004756067409220854
0.356499999987,-0.004722312906593196
0.356999999986,-0.004688862876753852
0.357499999985,-0.004655718222441041
0.357999999984,-0.004622879107505695
0.358499999983,-0.0045903456156767275
0.358999999982,-0.004558117567671105
0.359499999981,-0.004526194177324694
0.35999999998,-0.004494574419547037
0.360499999999,-0.004463257685479061
0.36099999999800003,-0.004432243224321897
0.361499999997,-0.004401529051478725
0.361999999996,-0.004371113559602402
0.362499999995,-0.004340994731765302
0.362999999994,-0.004311170221179661
0.36349999999300003,-0.004281638096495621
0.363999999992,-0.004252395854023705
0.364499999991,-0.0042234406710495165
0.36499999999,-0.004194770273278969
0.365499999989,-0.004166381695555166
0.36599999998800004,-0.004138271553487671
0.366499999987,-0.004110437435411507
0.366999999986,-0.004082875795442975
0.367499999985,-0.00405558280030216
0.367999999984,-0.0040285557202024425
0.368499999983,-0.004001790289167473
0.368999999982,-0.003975283057633505
0.369499999981,-0.003949029994420927
0.36999999998,-0.003923026903905558
0.370499999999,-0.003897270278632181
0.37099999999800004,-0.0038717565217092353
0.371499999997,-0.003846481338902419
0.37199999999600003,-0.0038214406678063195
0.372499999995,-0.003796630327124295
0.372999999994,-0.00377204658405339
0.37349999999300004,-0.0037476848476581948
0.373999999992,-0.0037235413263392303
0.37449999999100003,-0.0036996126323471934
0.37499999999,-0.0036758938850462997
0.375499999989,-0.003652381907462421
0.37599999998800004,-0.00362907244766264
0.376499999987,-0.003605962511460281
0.37699999998600003,-0.0035830472681500636
0.377499999985,-0.0035603234272908457
0.377999999984,-0.0035377875086819444
0.378499999983,-0.0035154357307692896
0.378999999982,-0.0034932643930208895
0.37949999998100004,-0.0034712699397865254
0.37999999998,-0.003449448950346601
0.380499999999,-0.0034277983627986064
0.38099999999800005,-0.0034063153312444694
0.381499999997,-0.003384996719641653
0.38199999999600004,-0.0033638393072469297
0.382499999995,-0.0033428407036369956
0.38299999999400003,-0.003321998062873033
0.38349999999300005,-0.0033013090702364023
0.383999999992,-0.0032807713692437623
0.38449999999100004,-0.0032603831835974484
0.38499999999,-0.003240142377113009
0.38549999998900003,-0.003220047265710013
0.38599999998800005,-0.0032000962267052513
0.386499999987,-0.0031802883764565637
0.38699999998600004,-0.0031606224456266485
0.387499999985,-0.0031410974843663064
0.38799999998400003,-0.0031217125429265913
0.388499999983,-0.0031024673506846456
0.388999999982,-0.0030833613480466537
0.38949999998100004,-0.0030643943711494703
0.38999999998,-0.003045566465779692
0.39049999999900004,-0.0030268781865470107
0.39099999999800006,-0.0030083305398630467
0.391499999997,-0.002989924170675118
0.39199999999600005,-0.002971660088148198
0.392499999995,-0.0029535398797170265
0.39299999999400004,-0.0029355651630400548
0.39349999999300006,-0.002917737949250765
0.393999999992,-0.00290006057094927
0.39449999999100005,-0.0028825356707904426
0.39499999999,-0.002865166207351777
0.39549999998900004,-0.0028479552711704326
0.39599999998800006,-0.0028309073062685597
0.39649999998700003,-0.00281402498942096
0.39699999998600005,-0.002797312904092575
0.397499999985,-0.0027807760119569203
0.39799999998400004,-0.0027644187037214607
0.398499999983,-0.0027482463586970818
0.39899999998200003,-0.0027322642317303414
0.39949999998100005,-0.0027164781992043974
0.39999999998,-0.002700890575377257
0.400499999999,-0.0026854297061551513
0.400999999998,-0.0026700684500526872
0.401499999997,-0.0026548092659707256
0.401999999996,-0.0026396545841674834
0.40249999999499997,-0.0026246062299160045
0.402999999994,-0.0026096665663609686
0.403499999993,-0.002594837344403911
0.403999999992,-0.0025801202804655032
0.404499999991,-0.002565517118642169
0.40499999998999997,-0.002551028749207429
0.405499999989,-0.002536656966451778
0.405999999988,-0.0025224027052973552
0.406499999987,-0.0025082672646333792
0.406999999986,-0.002494250780991525
0.40749999998499997,-0.002480354139251517
0.407999999984,-0.002466578249267659
0.408499999983,-0.0024529231711080124
0.408999999982,-0.002439389111590473
0.409499999981,-0.0024259761278427883
0.40999999998,-0.0024126841274120236
0.410499999999,-0.002399513253410701
0.410999999998,-0.0023864635018123748
0.411499999997,-0.002373534434716884
0.411999999996,-0.0023607253986350774
0.412499999995,-0.0023480362850265557
0.412999999994,-0.0023354664113657275
0.413499999993,-0.0023230149009194623
0.413999999992,-0.002310681436413442
0.414499999991,-0.0022984651562533154
0.41499999999,-0.0022863648302781092
0.415499999989,-0.0022743801481315273
0.415999999988,-0.0022625101781544865
0.416499999987,-0.0022507532637928707
0.416999999986,-0.002239109274738915
0.417499999985,-0.0022275764627411876
0.417999999984,-0.002216153729725945
0.418499999983,-0.0022048402088036267
0.418999999982,-0.002193634373404918
0.419499999981,-0.0021825347622558278
0.41999999998,-0.0021715401610732377
0.420499999999,-0.002160649300506634
0.42099999999800003,-0.002149860879743559
0.421499999997,-0.002139173419707374
0.421999999996,-0.002128585629495916
0.422499999995,-0.0021180961653882724
0.422999999994,-0.002107703312527631
0.42349999999300003,-0.0020974057448910344
0.423999999992,-0.0020872024682242474
0.424499999991,-0.0020770913187080353
0.42499999999,-0.002067071751223226
0.425499999989,-0.0020571418738388747
0.42599999998800003,-0.002047300912197958
0.426499999987,-0.0020375468729750823
0.426999999986,-0.00202787898802137
0.427499999985,-0.0020182958231348413
0.427999999984,-0.0020087959045648196
0.42849999998300004,-0.001999378201193114
0.428999999982,-0.0019900414942023437
0.429499999981,-0.001980784407690006
0.42999999998,-0.0019716057541200316
0.430499999999,-0.00196250463547476
0.43099999999800004,-0.0019534800114221484
0.431499999997,-0.001944530940108824
0.43199999999600003,-0.0019356564323634862
0.432499999995,-0.0019268553811890854
0.432999999994,-0.0019181268910662963
0.43349999999300004,-0.0019094708004412375
0.433999999992,-0.0019008858489247826
0.43449999999100003,-0.0018923716813241676
0.43499999999,-0.0018839277749772565
0.435499999989,-0.001875553676163766
0.43599999998800004,-0.0018672485964970065
0.436499999987,-0.0018590129228074348
0.43699999998600003,-0.001850846021606345
0.437499999985,-0.0018427477659073155
0.437999999984,-0.0018347181037913218
0.43849999998300004,-0.0018267570830201585
0.438999999982,-0.0018188649761295972
0.43949999998100003,-0.0018110417068575302
0.43999999998,-0.0018032875393695358
0.440499999999,-0.0017956030176488058
0.44099999999800005,-0.0017879887326126553
0.441499999997,-0.0017804451645013764
0.44199999999600004,-0.0017729732480383786
0.442499999995,-0.0017655734088032338
0.442999999994,-0.0017582470653070281
0.44349999999300005,-0.0017509945706752905
0.443999999992,-0.0017438182199573937
0.44449999999100004,-0.0017367180336265164
0.44499999999,-0.001729696833808858
0.44549999998900003,-0.0017227549931406738
0.44599999998800005,-0.0017158951003398704
0.446499999987,-0.0017091184781280466
0.44699999998600004,-0.0017024272782375505
0.447499999985,-0.0016958236088915335
0.44799999998400003,-0.0016893098108976545
0.44849999998300005,-0.0016828879199010105
0.448999999982,-0.001676560891977763
0.44949999998100004,-0.0016703309188218496
0.44999999998,-0.0016641994850291608
0.45049999999900003,-0.0016581387178800089
0.45099999999800006,-0.0016521378480582882
0.451499999997,-0.0016461976216163299
0.45199999999600005,-0.00164031919618024
0.452499999995,-0.0016345027011298585
0.45299999999400004,-0.001628749253566708
0.45349999999300006,-0.0016230592107030484
0.453999999992,-0.0016174334759128106
0.45449999999100005,-0.0016118727785320308
0.45499999999,-0.0016063769247407489
0.45549999998900004,-0.0016009465111445076
0.45599999998800006,-0.0015955821218170962
0.456499999987,-0.0015902844215589518
0.45699999998600005,-0.0015850535017326584
0.457499999985,-0.0015798891456277886
0.45799999998400004,-0.001574791879220494
0.45849999998300006,-0.0015697618352423781
0.45899999998200003,-0.0015647992596363736
0.45949999998100005,-0.0015599038649949382
0.45999999998,-0.0015550758500993966
0.460499999999,-0.001550315226752641
0.460999999998,-0.001545622026096316
0.461499999997,-0.0015409960315642124
0.461999999996,-0.0015364374003146164
0.46249999999499997,-0.0015319461207460305
0.462999999994,-0.0015275209556688818
0.463499999993,-0.001523163012638884
0.463999999992,-0.0015188719684302576
0.464499999991,-0.0015146470924384259
0.46499999998999997,-0.0015104878568574787
0.465499999989,-0.0015063951391577346
0.465999999988,-0.0015023678424893605
0.466499999987,-0.0014984054576123729
0.466999999986,-0.0014945087362139287
0.46749999998499997,-0.0014906763905498943
0.467999999984,-0.0014869089685016768
0.46849999998299996,-0.0014832053381939048
0.468999999982,-0.001479565642364733
0.469499999981,-0.0014759892407093522
0.46999999997999997,-0.0014724758495658907
0.470499999999,-0.0014690250766059565
0.470999999998,-0.0014656368445535861
0.471499999997,-0.0014623101804918104
0.471999999996,-0.001459045332813269
0.472499999995,-0.0014558415110964562
0.472999999994,-0.0014526985135295822
0.473499999993,-0.0014496159800426733
0.473999999992,-0.001446593827430731
0.474499999991,-0.0014436308899761219
0.47499999999,-0.0014407273383897357
0.475499999989,-0.0014378828306619296
0.475999999988,-0.0014350970231379323
0.476499999987,-0.0014323693186669706
0.476999999986,-0.0014296996627878311
0.477499999985,-0.001427087942210914
0.477999999984,-0.0014245333673471583
0.47849999998299997,-0.0014220355591622047
0.478999999982,-0.00141959504421163
0.479499999981,-0.001417210576094008
0.47999999998,-0.0014148822713958564
0.480499999999,-0.00141260997795567
0.480999999998,-0.0014103932866442737
0.481499999997,-0.0014082321514413687
0.481999999996,-0.0014061259675378635
0.482499999995,-0.001404075211351774
0.482999999994,-0.0014020794417016758
0.48349999999300003,-0.001400137995113182
0.483999999992,-0.0013982514605792584
0.484499999991,-0.0013964195040654381
0.48499999999,-0.001394642036583238
0.485499999989,-0.0013929181494335419
0.48599999998800003,-0.0013912497481372021
0.486499999987,-0.0013896348837034722
0.486999999986,-0.00138807415479425
0.487499999985,-0.0013865682899424359
0.487999999984,-0.001385116434873157
0.488499999983,-0.001383719417853868
0.488999999982,-0.0013823766517525593
0.489499999981,-0.001381088546297038
0.48999999998,-0.0013798553604252861
0.490499999999,-0.0013786771164432388
0.49099999999800004,-0.0013775540584267665
0.491499999997,-0.0013764865095647894
0.491999999996,-0.001375474362155571
0.492499999995,-0.001374518396100588
0.492999999994,-0.0013736186783555038
0.49349999999300004,-0.001372775544672189
0.493999999992,-0.0013719895705650575
0.494499999991,-0.0013712607475823146
0.49499999999,-0.001370590153919271
0.495499999989,-0.001369977817668011
0.49599999998800004,-0.0013694235924623932
0.496499999987,-0.0013689292971562628
0.49699999998600003,-0.0013684948407993724
0.497499999985,-0.0013681209852174359
0.497999999984,-0.0013678080002607063
0.498499999983,-0.0013675568575307606
0.498999999982,-0.0013673680729119342
0.49949999998100003,-0.0013672423819949264
0.49999999998,-0.0013671805226942446
0.5004999999990001,-0.0013671825666573545
0.500999999998,-0.001367247795156623
0.5014999999970001,-0.0013673757241979834
0.5019999999960001,-0.0013675651272393452
0.5024999999950001,-0.0013678159327353834
0.502999999994,-0.0013681272911186815
0.5034999999930001,-0.0013684988121782649
0.5039999999920001,-0.0013689293286772708
0.504499999991,-0.0013694191361063313
0.5049999999900001,-0.0013699677740248717
0.5054999999890001,-0.0013705732354761802
0.505999999988,-0.0013712370597065426
0.5064999999870001,-0.0013719581564648475
0.5069999999860001,-0.0013727357363967352
0.5074999999850001,-0.0013735693397639581
0.507999999984,-0.0013744595033129414
0.5084999999830001,-0.001375405503586169
0.5089999999820001,-0.0013764067597725749
0.509499999981,-0.0013774633897696287
0.5099999999800001,-0.0013785750995115587
0.5104999999990001,-0.001379741717162708
0.510999999998,-0.0013809630301954146
0.5114999999970001,-0.0013822386719724022
0.5119999999960001,-0.0013835690554577784
0.5124999999950001,-0.0013849539239479958
0.512999999994,-0.0013863927499881967
0.5134999999930001,-0.0013878864103888944
0.5139999999920001,-0.0013894341821216738
0.514499999991,-0.0013910363152302985
0.5149999999900001,-0.001392691983354677
0.5154999999890001,-0.0013944026404495435
0.5159999999880001,-0.0013961680615280914
0.5164999999870001,-0.0013979875187217772
0.5169999999860001,-0.0013998621462779637
0.5174999999850001,-0.001401790860156571
0.517999999984,-0.0014037747638455667
0.5184999999830001,-0.00140581347015456
0.5189999999820001,-0.0014079078174323856
0.519499999981,-0.0014100576054475455
0.5199999999800001,-0.0014122630310203776
0.5204999999990001,-0.001414524366166292
0.5209999999980001,-0.0014168418406580452
0.5214999999970001,-0.0014192157843961883
0.5219999999960001,-0.0014216463223295506
0.5224999999950001,-0.0014241338962283079
0.522999999994,-0.0014266790674759555
0.5234999999930001,-0.0014292819737647955
0.5239999999920001,-0.0014319421058509585
0.524499999991,-0.0014346608161408536
0.5249999999900001,-0.001437438184358708
0.5254999999890001,-0.0014402745494855873
0.5259999999880001,-0.0014431705192641253
0.5264999999870001,-0.00144612587199211
0.5269999999860001,-0.0014491409790052812
0.5274999999850001,-0.0014522162548681328
0.527999999984,-0.0014553524946702145
0.5284999999830001,-0.001458549799582931
0.5289999999820001,-0.0014618085188911056
0.5294999999810001,-0.00146512899472806
0.5299999999800001,-0.001468511557142782
0.5304999999990001,-0.0014719566599065148
0.5309999999980001,-0.0014754646861476761
0.5314999999970001,-0.0014790357364101725
0.5319999999960001,-0.001482670319230328
0.5324999999950001,-0.0014863690189812484
0.532999999994,-0.0014901315635462709
0.5334999999930001,-0.0014939594149637747
0.5339999999920001,-0.0014978508620800968
0.5344999999910001,-0.0015018085298077466
0.5349999999900001,-0.0015058310650497564
0.5354999999890001,-0.0015099195336868432
0.5359999999880001,-0.001514073047678699
0.5364999999870002,-0.0015182929358119601
0.5369999999860001,-0.0015225793467184001
0.5374999999850001,-0.0015269323686705194
0.537999999984,-0.0015313513060595252
0.5384999999830001,-0.001535836849862915
0.5389999999820001,-0.0015403896457142352
0.5394999999810001,-0.0015450091475589511
0.5399999999800001,-0.0015496955300386972
0.5404999999990001,-0.001554448876553316
0.5409999999980001,-0.0015592690323124048
0.5414999999970002,-0.0015641561852429708
0.5419999999960001,-0.0015691104219831553
0.5424999999950001,-0.0015741306824682555
0.5429999999940001,-0.0015792179828444386
0.5434999999930001,-0.0015843716559941212
0.5439999999920001,-0.0015895907552450073
0.5444999999910001,-0.0015948763071053085
0.5449999999900002,-0.0016002273015921498
0.5454999999890001,-0.0016056429904959257
0.5459999999880001,-0.0016111236188767197
0.5464999999870002,-0.0016166683218721278
0.5469999999860001,-0.0016222762554500836
0.5474999999850001,-0.0016279471665929801
0.5479999999840001,-0.0016336808804412462
0.5484999999830001,-0.0016394757109308156
0.5489999999820001,-0.0016453315956380665
0.5494999999810001,-0.0016512474966808854
0.5499999999800002,-0.0016572238723530086
0.5504999999990001,-0.0016632884482051802
0.5509999999980001,-0.0016694508107635286
0.5514999999970002,-0.0016757077383553476
0.5519999999960001,-0.0016820576441899382
0.5524999999950001,-0.0016884966832794168
0.5529999999940001,-0.001695024552165969
0.5534999999930001,-0.0017016372326890128
0.5539999999920001,-0.0017083345532589167
0.5544999999910001,-0.001715113025428927
0.5549999999900002,-0.0017219719066742245
0.5554999999890001,-0.0017289088685128462
0.5559999999880001,-0.0017359231193163627
0.5564999999870002,-0.0017430125879850378
0.5569999999860001,-0.0017501767035840166
0.5574999999850001,-0.0017574137143455681
0.5579999999840001,-0.0017647234184303695
0.5584999999830002,-0.0017721037786037064
0.5589999999820001,-0.001779555263283994
0.5594999999810001,-0.001787076411886801
0.5599999999800002,-0.0017946670997174285
0.560499999999,-0.0018023266823755657
0.560999999998,-0.0018100546262379558
0.5614999999970001,-0.0018178508043257269
0.561999999996,-0.001825715493312785
0.562499999995,-0.0018336478227213293
0.562999999994,-0.0018416487709780327
0.563499999993,-0.0018497178361197575
0.563999999992,-0.0018578554151299498
0.564499999991,-0.0018660614949750354
0.5649999999900001,-0.0018743366712267173
0.565499999989,-0.0018826813552197397
0.565999999988,-0.0018910960250159148
0.5664999999870001,-0.0018995809666901842
0.566999999986,-0.0019081375603381412
0.567499999985,-0.0019167650775415712
0.567999999984,-0.0019254658825259563
0.568499999983,-0.001934239780907454
0.568999999982,-0.0019430881150702684
0.569499999981,-0.0019520119155533866
0.5699999999800001,-0.0019610120523256835
0.570499999999,-0.0019700895634165994
0.570999999998,-0.001979245540055463
0.5714999999970001,-0.0019884807942570637
0.571999999996,-0.001997797122995748
0.572499999995,-0.002007195588058397
0.572999999994,-0.002016677449302229
0.573499999993,-0.0020262431989874763
0.573999999992,-0.002035895341876426
0.574499999991,-0.002045634974512489
0.5749999999900001,-0.0020554622745583284
0.575499999989,-0.0020653799535936823
0.575999999988,-0.0020753884905623243
0.5764999999870001,-0.002085489238469962
0.576999999986,-0.002095683836157103
0.577499999985,-0.0021059738488476976
0.577999999984,-0.002116359645895516
0.5784999999830001,-0.0021268443095600054
0.578999999982,-0.0021374278252926926
0.579499999981,-0.0021481120667778963
0.5799999999800001,-0.002158898600473136
0.580499999999,-0.0021697883747159308
0.580999999998,-0.0021807827855758743
0.5814999999970001,-0.0021918830928611133
0.581999999996,-0.0022030906675962747
0.582499999995,-0.002214406370728561
0.582999999994,-0.0022258319464008025
0.5834999999930001,-0.002237368629358971
0.583999999992,-0.0022490169928756076
0.584499999991,-0.0022607780043550907
0.5849999999900001,-0.002272652878329673
0.585499999989,-0.002284642503221246
0.585999999988,-0.002296747430179269
0.5864999999870001,-0.0023089689618996934
0.586999999986,-0.0023213075070673828
0.587499999985,-0.002333763460861782
0.587999999984,-0.002346337465341297
0.5884999999830001,-0.002359030403267681
0.588999999982,-0.0023718424972216656
0.589499999981,-0.0023847740366350623
0.5899999999800001,-0.0023978254725995907
0.590499999999,-0.002410996669251153
0.590999999998,-0.002424287692167182
0.5914999999970001,-0.0024376985524406924
0.5919999999960001,-0.0024512291194210833
0.592499999995,-0.0024648788418999423
0.592999999994,-0.0024786478030003334
0.5934999999930001,-0.002492535184556055
0.593999999992,-0.0025065399161168234
0.594499999991,-0.002520661085179343
0.5949999999900001,-0.002534898730047863
0.595499999989,-0.0025492509921702933
0.595999999988,-0.002563716535819882
0.5964999999870001,-0.002578293879228255
0.5969999999860001,-0.0025929810976571543
0.597499999985,-0.0026077770276832224
0.597999999984,-0.0026226794176216206
0.5984999999830001,-0.0026376859941489306
0.598999999982,-0.002652794822642579
0.599499999981,-0.002668003594134105
0.5999999999800001,-0.0026833129073448037
0.6004999999990001,-0.002698794029957985
0.600999999998,-0.0027144719995740862
0.6014999999970001,-0.0027303407890884035
0.6019999999960001,-0.002746395432282389
0.602499999995,-0.0027626304261719747
0.602999999994,-0.0027790411443272545
0.6034999999930001,-0.0027956217481789336
0.603999999992,-0.0028123690905328402
0.604499999991,-0.002829279592701517
0.6049999999900001,-0.002846347818261763
0.6054999999890001,-0.0028635721286282
0.605999999988,-0.0028809487343028906
0.6064999999870001,-0.0028984751719285384
0.6069999999860001,-0.002916147407566072
0.607499999985,-0.0029339657453031354
0.607999999984,-0.002951926786374681
0.6084999999830001,-0.0029700289133736124
0.608999999982,-0.0029882717068280273
0.609499999981,-0.003006653843165341
0.6099999999800001,-0.0030251744652565193
0.6104999999990001,-0.003043832996371565
0.610999999998,-0.003062628919050181
0.6114999999970001,-0.003081562258737125
0.6119999999960001,-0.003100633407677189
0.612499999995,-0.0031198430970941216
0.612999999994,-0.003139191623202753
0.6134999999930001,-0.0031586802926286683
0.6139999999920001,-0.003178309634282672
0.614499999991,-0.003198080816346538
0.6149999999900001,-0.0032179957798368353
0.6154999999890001,-0.0032380555268418654
0.615999999988,-0.0032582620816987706
0.6164999999870001,-0.003278616844787141
0.6169999999860001,-0.003299122741312055
0.617499999985,-0.0033197817818768627
0.617999999984,-0.0033405964097643626
0.6184999999830001,-0.0033615694103996674
0.6189999999820001,-0.003382703139276466
0.619499999981,-0.003404000952283548
0.6199999999800001,-0.003425466021944823
0.6204999999990001,-0.0034471012322881966
0.620999999998,-0.003468909449244939
0.6214999999970001,-0.0034908942801552545
0.6219999999960001,-0.003513059342941993
0.622499999995,-0.0035354089275720924
0.622999999994,-0.0035579452801531852
0.6234999999930001,-0.003580673110011756
0.6239999999920001,-0.003603595657391989
0.624499999991,-0.003626717498708798
0.6249999999900001,-0.00365004103730171
0.6254999999890001,-0.0036735712137268006
0.625999999988,-0.003697311602404496
0.6264999999870001,-0.0037212658247380848
0.6269999999860001,-0.003745438091717568
0.6274999999850001,-0.0037698327738491244
0.627999999984,-0.003794452759810496
0.6284999999830001,-0.003819302786905898
0.6289999999820001,-0.0038443868994683106
0.629499999981,-0.0038697092898308805
0.6299999999800001,-0.003895273728737103
0.6304999999990001,-0.003921084035552913
0.630999999998,-0.003947143805457021
0.6314999999970001,-0.003973456800268282
0.6319999999960001,-0.004000026859466432
0.6324999999950001,-0.004026858293968205
0.632999999994,-0.00405395442554346
0.6334999999930001,-0.0040813184480428255
0.6339999999920001,-0.004108953893185441
0.634499999991,-0.004136863653625422
0.6349999999900001,-0.004165051028747868
0.6354999999890001,-0.004193518908565896
0.635999999988,-0.004222270030457831
0.6364999999870001,-0.0042513069919530855
0.6369999999860001,-0.004280631753206254
0.6374999999850001,-0.004310247610064266
0.637999999984,-0.0043401560126891114
0.6384999999830001,-0.00437035919981843
0.6389999999820001,-0.004400858834665566
0.639499999981,-0.0044316571339448885
0.6399999999800001,-0.004462755360616133
0.6404999999990001,-0.004494154334720446
0.6409999999980001,-0.0045258546810795774
0.6414999999970001,-0.004557857143691169
0.6419999999960001,-0.004590162323788949
0.6424999999950001,-0.004622770451842673
0.642999999994,-0.004655682259726124
0.6434999999930001,-0.004688894890018336
0.6439999999920001,-0.004722410209449968
0.644499999991,-0.004756225062479302
0.6449999999900001,-0.004790338876858313
0.6454999999890001,-0.004824749006786977
0.6459999999880001,-0.004859453850589501
0.6464999999870001,-0.0048944503794349226
0.6469999999860001,-0.004929734975668731
0.6474999999850001,-0.004965305509744722
0.647999999984,-0.0050011578061354145
0.6484999999830001,-0.005037286924550077
0.6489999999820001,-0.005073689731085018
0.649499999981,-0.005110360255007329
0.6499999999800001,-0.0051473076998345135
0.6504999999990001,-0.005184818797737356
0.6509999999980001,-0.005222991410270383
0.6514999999970001,-0.005261802406365312
0.6519999999960001,-0.005301230139925006
0.6524999999950001,-0.005341254420148656
0.652999999994,-0.005381855516337519
0.6534999999930001,-0.005423015991784963
0.6539999999920001,-0.005464718798267043
0.6544999999910001,-0.005506948055707173
0.6549999999900001,-0.005549690166168797
0.6554999999890001,-0.005592931382725985
0.6559999999880001,-0.005636660596372689
0.6564999999870001,-0.00568086688163727
0.6569999999860001,-0.005725540904016779
0.6574999999850001,-0.00577067457744207
0.657999999984,-0.005816260835197373
0.6584999999830001,-0.0058622941896422365
0.6589999999820001,-0.0059087708763264635
0.6594999999810001,-0.005955687317237945
0.6599999999800001,-0.006003041653021457
0.6604999999990001,-0.006050832205786616
0.6609999999980001,-0.006099058522930245
0.6614999999970002,-0.006147721833973385
0.6619999999960001,-0.00619682432581703
0.6624999999950001,-0.006246370463571904
0.662999999994,-0.006296363440439823
0.6634999999930001,-0.006346808828819883
0.6639999999920001,-0.006397712741650685
0.6644999999910001,-0.006449081665104384
0.6649999999900001,-0.006500924106924266
0.6654999999890001,-0.006553249541791484
0.6659999999880001,-0.006606067216403444
0.6664999999870002,-0.006659387336584666
0.6669999999860001,-0.006713222156461529
0.6674999999850001,-0.006767584696495521
0.6679999999840001,-0.006822486876478351
0.6684999999830001,-0.006877945227675375
0.6689999999820001,-0.006933974473584681
0.6694999999810001,-0.0069905903583372675
0.6699999999800001,-0.007047810721897418
0.6704999999990001,-0.007105652347982105
0.6709999999980001,-0.007164132858994754
0.6714999999970002,-0.007223272250661883
0.6719999999960001,-0.007283090250488677
0.6724999999950001,-0.007343607841416855
0.6729999999940001,-0.007404846810427412
0.6734999999930001,-0.007466827578217261
0.6739999999920001,-0.007529573950902035
0.6744999999910001,-0.007593108383303293
0.6749999999900002,-0.007657453776423351
0.6754999999890001,-0.007722635274493683
0.6759999999880001,-0.007788676868192068
0.6764999999870002,-0.007855602631466452
0.6769999999860001,-0.007923440335670162
0.6774999999850001,-0.007992214671038167
0.6779999999840001,-0.008061952925451976
0.6784999999830001,-0.008132682127017565
0.6789999999820001,-0.008204430825494269
0.6794999999810001,-0.008277227078365312
0.6799999999800002,-0.008351099875383516
0.680499999999,-0.008426077277827293
0.680999999998,-0.008502187606021505
0.6814999999970001,-0.008579460468667865
0.681999999996,-0.008657926763808055
0.682499999995,-0.008737616579871932
0.682999999994,-0.008818560281710575
0.683499999993,-0.008900788775584645
0.683999999992,-0.00898433150203648
0.684499999991,-0.009069219421983021
0.68499999999,-0.009155482508553692
0.685499999989,-0.00924315192357017
0.685999999988,-0.009332258335041255
0.6864999999870001,-0.009422833491632199
0.686999999986,-0.00951490603533145
0.687499999985,-0.009608507884089512
0.687999999984,-0.009703669561846207
0.688499999983,-0.009800422806213738
0.688999999982,-0.009898798003766585
0.689499999981,-0.00999882672801966
0.6899999999800001,-0.010100539814651976
0.690499999999,-0.010203966136842824
0.690999999998,-0.010309134516727547
0.6914999999970001,-0.010416075827703875
0.691999999996,-0.010524820006185154
0.692499999995,-0.010635396177093415
0.692999999994,-0.010747833552318675
0.693499999993,-0.010862159670552818
0.693999999992,-0.010978402255059638
0.694499999991,-0.011096588120541817
0.6949999999900001,-0.011216744509875198
0.695499999989,-0.011338894464398064
0.695999999988,-0.011463064642597165
0.6964999999870001,-0.011589279252295803
0.696999999986,-0.011717561535804832
0.697499999985,-0.011847934170760355
0.697999999984,-0.01198042025190138
0.698499999983,-0.012115040640520824
0.698999999982,-0.012251816504503465
0.699499999981,-0.01239076859144106
0.6999999999800001,-0.01253168886933087
0.700499999999,-0.012670592721523266
0.700999999998,-0.012806443258335909
0.7014999999970001,-0.0129397962485166
0.701999999996,-0.013071200409403794
0.702499999995,-0.013201198005797776
0.702999999994,-0.013330324281062067
0.7034999999930001,-0.013459107864577824
0.703999999992,-0.01358806914955668
0.704499999991,-0.013717724534663023
0.7049999999900001,-0.013848579019198448
0.705499999989,-0.013981134386864547
0.705999999988,-0.01411588303848077
0.7064999999870001,-0.014253312833793497
0.706999999986,-0.014393902289523863
0.707499999985,-0.014538124906792516
0.707999999984,-0.014686445301385409
0.7084999999830001,-0.014839323150400263
0.708999999982,-0.014997210288198892
0.709499999981,-0.01516055190129828
0.7099999999800001,-0.01532978705348309
0.710499999999,-0.015505342996152138
0.710999999998,-0.015687641522973417
0.7114999999970001,-0.015877100063881988
0.711999999996,-0.01607413029192395
0.712499999995,-0.01627913383956714
0.712999999994,-0.016492508041153764
0.7134999999930001,-0.016714637950753564
0.713999999992,-0.01694590514413241
0.714499999991,-0.017186683650977974
0.7149999999900001,-0.01743733625645605
0.715499999989,-0.01769822406010113
0.715999999988,-0.01796969704779483
0.7164999999870001,-0.018252098178852316
0.7169999999860001,-0.018545767024547466
0.717499999985,-0.018851030211582853
0.717999999984,-0.019168214435498543
0.7184999999830001,-0.019497633443269713
0.718999999982,-0.019839597208175186
0.719499999981,-0.020194409684118453
0.7199999999800001,-0.02056236615663365
0.720499999999,-0.020943747765738263
0.720999999998,-0.021338828983319957
0.7214999999970001,-0.021747885585202797
0.7219999999960001,-0.02217118333649426
0.722499999995,-0.022608979126845563
0.722999999994,-0.02306152267165562
0.7234999999930001,-0.023529050077739755
0.723999999992,-0.02401179234889994
0.724499999991,-0.024509971225649685
0.7249999999900001,-0.025023796511914997
0.725499999989,-0.025553471060213107
0.725999999988,-0.026099186374908823
0.7264999999870001,-0.026661129798898453
0.7269999999860001,-0.027239473910537715
0.727499999985,-0.0278343852127676
0.727999999984,-0.028446018272148543
0.7284999999830001,-0.029074522331516417
0.728999999982,-0.029720033295244752
0.729499999981,-0.0303826794407428
0.7299999999800001,-0.031062579110448185
0.7304999999990001,-0.03175982449309189
0.730999999998,-0.03247449742420083
0.7314999999970001,-0.033206682348050576
0.7319999999960001,-0.03395645000842129
0.732499999995,-0.03472385385537902
0.732999999994,-0.03550893333433114
0.7334999999930001,-0.03631171031611613
0.733999999992,-0.037132190806848264
0.734499999991,-0.03797036735490589
0.7349999999900001,-0.03882621264379116
0.7354999999890001,-0.039699682946406245
0.735999999988,-0.04059071913370549
0.7364999999870001,-0.041499242296444194
0.7369999999860001,-0.04242515749073272
0.737499999985,-0.04336835151592
0.737999999984,-0.04432869133312578
0.7384999999830001,-0.045306026520841036
0.738999999982,-0.04630018679814485
0.739499999981,-0.04731098294558478
0.7399999999800001,-0.048338205423315905
0.7404999999990001,-0.04938159783250795
0.740999999998,-0.05044088090044674
0.7414999999970001,-0.05151577354818393
0.7419999999960001,-0.052605965717471004
0.742499999995,-0.053711116177610485
0.742999999994,-0.05483085233666629
0.7434999999930001,-0.05596476975593112
0.7439999999920001,-0.05711243479038941
0.744499999991,-0.05827337474752836
0.7449999999900001,-0.05944708813183053
0.7454999999890001,-0.060633039383470866
0.745999999988,-0.06183065564339696
0.7464999999870001,-0.0630393281110736
0.7469999999860001,-0.06425841497654705
0.747499999985,-0.06548723486256358
0.747999999984,-0.06672507043266362
0.7484999999830001,-0.06797116444084372
0.7489999999820001,-0.06922472246331779
0.749499999981,-0.07048490990551348
0.7499999999800001,-0.07177444500984498
0.7504999999990001,-0.07337636398401703
0.750999999998,-0.07535348804229092
0.7514999999970001,-0.07768049313856928
0.7519999999960001,-0.08033226440654118
0.7524999999950001,-0.0832836425889869
0.752999999994,-0.0865091859813939
0.7534999999930001,-0.08998295647400933
0.7539999999920001,-0.09367831868463694
0.754499999991,-0.09756775507777238
0.7549999999900001,-0.10162271063683892
0.7554999999890001,-0.10581344614042498
0.755999999988,-0.11010891341724338
0.7564999999870001,-0.11447666416154101
0.7569999999860001,-0.11888276999127978
0.7574999999850001,-0.12329177620610843
0.757999999984,-0.12766668174426232
0.7584999999830001,-0.13196895549048016
0.7589999999820001,-0.1361585746554701
0.759499999981,-0.14019411072323307
0.7599999999800001,-0.14403284741367983
0.7604999999990001,-0.147630859528891
0.760999999998,-0.15094321992142568
0.7614999999970001,-0.15392433341395206
0.7619999999960001,-0.15652816875641418
0.7624999999950001,-0.15870858681096378
0.762999999994,-0.16041970544747697
0.7634999999930001,-0.16161631506334007
0.7639999999920001,-0.16225432110946592
0.764499999991,-0.1622912326855419
0.7649999999900001,-0.16168667573616413
0.7654999999890001,-0.16040291746683055
0.7659999999880001,-0.1584054354515254
0.7664999999870001,-0.15566347446978568
0.7669999999860001,-0.1521506000190549
0.7674999999850001,-0.14784526348656557
0.767999999984,-0.14273132162175473
0.7684999999830001,-0.13679853732362013
0.7689999999820001,-0.13004303052356814
0.769499999981,-0.12246767398105829
0.7699999999800001,-0.1140824174751246
0.7704999999990001,-0.10490475813430744
0.7709999999980001,-0.09495953913118882
0.7714999999970001,-0.0842789499158445
0.7719999999960001,-0.07290274169571265
0.7724999999950001,-0.06087805124716772
0.772999999994,-0.0482591095568885
0.7734999999930001,-0.03510683436256068
0.7739999999920001,-0.021488309178235965
0.774499999991,-0.0074761371021103695
0.7749999999900001,0.00685228126017845
0.7754999999890001,0.021415590107130456
0.7759999999880001,0.036129380385264365
0.7764999999870001,0.0509071536773083
0.7769999999860001,0.06566134893242198
0.7774999999850001,0.08030437096867771
0.777999999984,0.0947496446278176
0.7784999999830001,0.10891264048751392
0.7789999999820001,0.12271187557808655
0.7794999999810001,0.13606985236605917
0.7799999999800001,0.14891393104392975
0.7804999999990001,0.16117697249290863
0.7809999999980001,0.1727982075794584
0.7814999999970001,0.18372383345460647
0.7819999999960001,0.19390737997612967
0.7824999999950001,0.20331003720932972
0.782999999994,0.21190085289208727
0.7834999999930001,0.2196567994892065
0.7839999999920001,0.22656271477333736
0.7844999999910001,0.232611126464389
0.7849999999900001,0.2378019671049551
0.7854999999890001,0.24214219102410076
0.7859999999880001,0.24564531000310189
0.7864999999870002,0.2483308574437293
0.7869999999860001,0.25022379866972017
0.7874999999850001,0.251353902421763
0.787999999984,0.2517550867014764
0.7884999999830001,0.25146475494969267
0.7889999999820001,0.2505231344285517
0.7894999999810001,0.248972629227166
0.7899999999800001,0.24685719819303353
0.7904999999990001,0.24422176669418014
0.7909999999980001,0.2411116839114218
0.7914999999970002,0.23757221831660488
0.7919999999960001,0.23364810552283607
0.7924999999950001,0.22938314876056043
0.7929999999940001,0.22481987413810123
0.7934999999930001,0.21999923855467513
0.7939999999920001,0.21496038981996182
0.7944999999910001,0.2097404768572397
0.7949999999900002,0.20437450747620348
0.7954999999890001,0.1988952472955567
0.7959999999880001,0.19333316039451812
0.7964999999870002,0.18771638280877656
0.7969999999860001,0.18207072950157507
0.7974999999850001,0.17641972493562294
0.7979999999840001,0.17078465933369327
0.7984999999830001,0.16518466061308248
0.7989999999820001,0.1596367838047997
0.7994999999810001,0.15415610978718516
0.7999999999800002,0.1487558543136493
0.8004999999990001,0.1434630249284459
0.8009999999980001,0.13829509223170025
0.8014999999970002,0.13325774990928752
0.8019999999960001,0.12835641886657106
0.8024999999950001,0.12359508454196504
0.8029999999940001,0.1189764638680142
0.8034999999930001,0.1145021600501866
0.8039999999920001,0.11017280510934786
0.8044999999910001,0.10598819149589425
0.8049999999900002,0.10194739042160882
0.8054999999890001,0.09804886016806874
0.8059999999880001,0.09429054234134375
0.8064999999870002,0.09066994899147258
0.8069999999860001,0.08718423897475204
0.8074999999850001,0.08383028652668816
0.8079999999840001,0.08060474120213426
0.8084999999830002,0.0775040801283394
0.8089999999820001,0.07452465426998947
0.8094999999810001,0.07166272789481633
0.8099999999800002,0.06891451302145346
0.810499999999,0.06627619570159693
0.810999999998,0.06374396722196726
0.8114999999970001,0.06131404156186116
0.811999999996,0.058982673779626606
0.812499999995,0.056746174840163276
0.812999999994,0.05460092365576495
0.813499999993,0.052543377129925434
0.813999999992,0.05057007782049419
0.814499999991,0.04867766024020689
0.8149999999900001,0.04686285525389879
0.815499999989,0.04512249349116726
0.815999999988,0.0434535074847187
0.8164999999870001,0.041852932850389095
0.816999999986,0.040317908752251636
0.817499999985,0.03884567753278114
0.817999999984,0.03743358396112285
0.818499999983,0.036079073871072925
0.818999999982,0.034779692443093244
0.819499999981,0.0335330822223924
0.8199999999800001,0.03233698080372691
0.820499999999,0.031189217821795682
0.820999999998,0.0300877135390735
0.8214999999970001,0.029030475222186138
0.821999999996,0.028015594609393516
0.822499999995,0.027041244985941394
0.822999999994,0.026105678387697444
0.823499999993,0.025207222680090884
0.823999999992,0.024344278736896312
0.824499999991,0.02351531762166673
0.8249999999900001,0.02271887781222861
0.825499999989,0.02195356249424846
0.825999999988,0.02121803691754893
0.8264999999870001,0.02051102574984348
0.826999999986,0.01983131063405927
0.827499999985,0.019177727707275962
0.827999999984,0.018549165251044893
0.8284999999830001,0.017944561399802914
0.828999999982,0.017362901954568213
0.829499999981,0.016803218256631905
0.8299999999800001,0.016264585142483315
0.830499999999,0.015746118873030134
0.830999999998,0.015246975528734162
0.8314999999970001,0.014766348962168932
0.831999999996,0.0143034691518687
0.832499999995,0.013857600553711111
0.832999999994,0.013428040497716138
0.8334999999930001,0.013014117671273681
0.833999999992,0.012615190695342114
0.834499999991,0.012230646696664751
0.8349999999900001,0.011859900044242817
0.835499999989,0.011502391029652096
0.835999999988,0.01115758470342015
0.8364999999870001,0.010824969715862165
0.836999999986,0.010504057207117144
0.837499999985,0.010194379782860407
0.837999999984,0.009895490502684194
0.8384999999830001,0.009606961945962503
0.838999999982,0.009328385294588373
0.839499999981,0.009059369477495704
0.8399999999800001,0.008799540349978863
0.840499999999,0.00854853987875782
0.840999999998,0.008306025482671613
0.8414999999970001,0.008071669232046911
0.8419999999960001,0.007845157225275002
0.842499999995,0.007626188924866457
0.842999999994,0.007414476554529764
0.8434999999930001,0.00720974451038401
0.843999999992,0.007011728809193057
0.844499999991,0.006820176559948639
0.8449999999900001,0.0066348454549599945
0.845499999989,0.006455503300873047
0.845999999988,0.006281927548920834
0.8464999999870001,0.006113904871418029
0.8469999999860001,0.005951230738124521
0.847499999985,0.005793709028852746
0.847999999984,0.005641151655240183
0.8484999999830001,0.00549337820271937
0.848999999982,0.005350215589881011
0.849499999981,0.00521149774230144
0.8499999999800001,0.005077065283829724
0.8504999999990001,0.0049467652311262576
0.850999999998,0.004820458368832023
0.8514999999970001,0.004698001563830344
0.8519999999960001,0.004579258888446148
0.852499999995,0.004464100039108273
0.852999999994,0.004352399876084156
0.8534999999930001,0.004244038191796561
0.853999999992,0.004138899497347112
0.854499999991,0.004036872817461439
0.8549999999900001,0.003937851497151063
0.8554999999890001,0.0038417330118722284
0.855999999988,0.0037484187914343017
0.8564999999870001,0.00365781404969282
0.8569999999860001,0.003569827626849704
0.857499999985,0.003484371831946124
0.857999999984,0.0034013622975068783
0.8584999999830001,0.003320717839134658
0.858999999982,0.003242360324220319
0.859499999981,0.0031662145414733736
0.8599999999800001,0.003092208082037421
0.8604999999990001,0.0030202712174839845
0.860999999998,0.00295033680494112
0.8614999999970001,0.0028823401605405107
0.8619999999960001,0.0028162189718684543
0.862499999995,0.0027519131975635514
0.862999999994,0.002689364976368183
0.8634999999930001,0.0026285185375947004
0.8639999999920001,0.002569320118267423
0.864499999991,0.0025117178812446056
0.8649999999900001,0.002455661840153353
0.8654999999890001,0.00240110378436717
0.865999999988,0.002347997209883737
0.8664999999870001,0.002296297250893098
0.8669999999860001,0.002245960616977504
0.867499999985,0.002196945529037354
0.867999999984,0.0021492116628478324
0.8684999999830001,0.0021027200914055916
0.8689999999820001,0.0020574332311681463
0.869499999981,0.00201331479032871
0.8699999999800001,0.0019703297193051053
0.8704999999990001,0.0019284441612472548
0.870999999998,0.0018876254139414913
0.8714999999970001,0.0018478418761795365
0.8719999999960001,0.0018090630120886795
0.872499999995,0.0017712593096125865
0.872999999994,0.0017344022430904147
0.8734999999930001,0.0016984642354114148
0.8739999999920001,0.0016634186225555326
0.874499999991,0.0016292396212240913
0.8749999999900001,0.0015959022955453765
0.8754999999890001,0.0015633825248671685
0.875999999988,0.0015316569762093312
0.8764999999870001,0.0015007030733627102
0.8769999999860001,0.0014704989714812203
0.8774999999850001,0.0014410235284057736
0.877999999984,0.001412256281532974
0.8784999999830001,0.0013841774215734878
0.8789999999820001,0.001356767770423415
0.879499999981,0.0013300087583397611
0.8799999999800001,0.0013038824021060634
0.8804999999990001,0.0012783712834153486
0.880999999998,0.001253458533217016
0.8814999999970001,0.0012291278062684112
0.8819999999960001,0.0012053632669049182
0.8824999999950001,0.0011821495699974437
0.882999999994,0.0011594718442832382
0.8834999999930001,0.001137315676208819
0.8839999999920001,0.0011156670931305745
0.884499999991,0.0010945125497258063
0.8849999999900001,0.0010738389118157578
0.8854999999890001,0.0010536334434309784
0.885999999988,0.0010338837930917778
0.8864999999870001,0.001014577980591508
0.8869999999860001,0.000995704384520019
0.8874999999850001,0.0009772517307002572
0.887999999984,0.000959209079475053
0.8884999999830001,0.0009415658158196078
0.8889999999820001,0.0009243116377992606
0.889499999981,0.0009074365466456458
0.8899999999800001,0.0008909308363110865
0.8904999999990001,0.0008747850834741405
0.8909999999980001,0.000858990140970008
0.8914999999970001,0.000843537124702321
0.8919999999960001,0.0008284174076968796
0.8924999999950001,0.0008136226114646777
0.892999999994,0.0007991445975101296
0.8934999999930001,0.0007849754598692982
0.8939999999920001,0.0007711075172656506
0.894499999991,0.0007575333072338919
0.8949999999900001,0.0007442455772025027
0.8954999999890001,0.0007312372795360296
0.8959999999880001,0.0007185015637167581
0.8964999999870001,0.0007060317717036977
0.8969999999860001,0.0006938214304072855
0.8974999999850001,0.0006818642463332472
0.897999999984,0.0006701541006233519
0.8984999999830001,0.0006586850429466195
0.8989999999820001,0.0006474512865177995
0.899499999981,0.0006364472029091568
0.8999999999800001,0.0006256673175668053
0.9004999999990001,0.0006151063042181789
0.9009999999980001,0.0006047590114858418
0.9014999999970001,0.0005946204950425636
0.9019999999960001,0.0005846858083272225
0.9024999999950001,0.0005749501776577505
0.902999999994,0.0005654089570351773
0.9034999999930001,0.0005560576243156887
0.9039999999920001,0.000546891778108543
0.9044999999910001,0.0005379071330786354
0.9049999999900001,0.0005290995173411106
0.9054999999890001,0.0005204648690500778
0.9059999999880001,0.0005119992325098616
0.9064999999870001,0.0005036987555070313
0.9069999999860001,0.0004955596865360448
0.9074999999850001,0.00048757837109894634
0.907999999984,0.0004797512494185018
0.9084999999830001,0.0004720748535547506
0.9089999999820001,0.0004645458046450791
0.9094999999810001,0.00045716081043529957
0.9099999999800001,0.00044991666269413857
0.9104999999990001,0.00044281023454886186
0.9109999999980001,0.0004358384793381846
0.9114999999970002,0.00042899842648648576
0.9119999999960001,0.0004222871807007955
0.9124999999950001,0.00041570191924505126
0.912999999994,0.00040923989010432314
0.9134999999930001,0.0004028984099400732
0.9139999999920001,0.00039667486222006587
0.9144999999910001,0.00039056669522852445
0.9149999999900001,0.0003845714201819427
0.9154999999890001,0.0003786866099150457
0.9159999999880001,0.0003729098965566045
0.9164999999870002,0.0003672389702683232
0.9169999999860001,0.0003616715777883804
0.9174999999850001,0.0003562055204345042
0.9179999999840001,0.0003508386527494521
0.9184999999830001,0.0003455688815824537
0.9189999999820001,0.00034039416364824843
0.9194999999810001,0.00033531250521695317
0.9199999999800001,0.0003303219600109456
0.9204999999990001,0.0003254206281487699
0.9209999999980001,0.00032060665548556234
0.9214999999970002,0.0003158782313699635
0.9219999999960001,0.00031123358809742087
0.9224999999950001,0.0003066709997099991
0.9229999999940001,0.00030218878072933063
0.9234999999930001,0.00029778528536944233
0.9239999999920001,0.0002934589060755151
0.9244999999910001,0.00028920807303643345
0.9249999999900002,0.00028503125256765
0.9254999999890001,0.00028092694667683406
0.9259999999880001,0.0002768936920507934
0.9264999999870002,0.00027293005897984803
0.9269999999860001,0.00026903465060509646
0.9274999999850001,0.0002652061019042195
0.9279999999840001,0.00026144307917865396
0.9284999999830001,0.00025774427894559586
0.9289999999820001,0.00025410842748496487
0.9294999999810001,0.00025053427966456105
0.9299999999800002,0.000247020618591369
0.930499999999,0.0002435662545536702
0.930999999998,0.00024017002492801449
0.9314999999970001,0.00023683079266677257
0.931999999996,0.00023354744628846727
0.932499999995,0.00023031889899768668
0.932999999994,0.0002271440879795827
0.933499999993,0.00022402197414693527
0.933999999992,0.0002209515410207809
0.934499999991,0.00021793179478863433
0.93499999999,0.00021496176328534975
0.935499999989,0.00021204049550533287
0.935999999988,0.00020916706133023225
0.9364999999870001,0.00020634055074912838
0.936999999986,0.00020356007362029937
0.937499999985,0.00020082475891379945
0.937999999984,0.0001981337544575935
0.938499999983,0.00019548622637752665
0.938999999982,0.00019288135866235884
0.939499999981,0.0001903183528079707
0.9399999999800001,0.00018779642730667879
0.940499999999,0.00018531481718656826
0.940999999998,0.00018287277400053716
0.9414999999970001,0.00018046956483332925
0.941999999996,0.0001781044723249514
0.942499999995,0.0001757767942748668
0.942999999994,0.0001734858430853853
0.943499999993,0.00017123094571754488
0.943999999992,0.00016901144308402018
0.944499999991,0.0001668266898144326
0.9449999999900001,0.00016467605399701754
0.945499999989,0.0001625589167956143
0.945999999988,0.00016047467210408552
0.9464999999870001,0.00015842272636137211
0.946999999986,0.0001564024982259356
0.947499999985,0.00015441341818067748
0.947999999984,0.00015245492844485428
0.948499999983,0.0001505264825764731
0.948999999982,0.00014862754524857608
0.949499999981,0.00014675759198984483
0.9499999999800001,0.00014491610896107725
0.950499999999,0.00014310259261082346
0.950999999998,0.00014131654974154455
0.9514999999970001,0.00013955749997731964
0.951999999996,0.00013782497064889426
0.952499999995,0.00013611849666626753
0.952999999994,0.00013443762300082386
0.9534999999930001,0.00013278190371783332
0.953999999992,0.00013115090174169798
0.954499999991,0.00012954418865571412
0.9549999999900001,0.00012796134446557244
0.955499999989,0.00012640195749467328
0.955999999988,0.00012486562415956422
0.9564999999870001,0.00012335194879767257
0.956999999986,0.0001218605434212474
0.957499999985,0.000120391027679194
0.957999999984,0.00011894302861066241
0.9584999999830001,0.00011751618049099688
0.958999999982,0.0001161101246587157
0.959499999981,0.00011472450940542577
0.9599999999800001,0.0001133589897952674
0.960499999999,0.00011201322746117575
0.960999999998,0.00011068689069783103
0.9614999999970001,0.00010937965396810615
0.961999999996,0.00010809119802944377
0.962499999995,0.00010682120968606293
0.962999999994,0.00010556938169024581
0.9634999999930001,0.00010433541264842213
0.963999999992,0.00010311900684566085
0.964499999991,0.00010191987414219576
0.9649999999900001,0.00010073772984279278
0.965499999989,0.00009957229461938712
0.965999999988,0.00009842329432576666
0.9664999999870001,0.00009729046004149543
0.9669999999860001,0.0000961735277100884
0.967499999985,0.00009507223832387948
0.967999999984,0.00009398633758556483
0.9684999999830001,0.00009291557592966821
0.968999999982,0.0000918597084217458
0.969499999981,0.0000908184946042826
0.9699999999800001,0.00008979169846169317
0.970499999999,0.00008877908825285606
0.970999999998,0.00008778043659845059
0.9714999999970001,0.00008679552015205536
0.9719999999960001,0.00008582411966628495
0.972499999995,0.00008486601987933057
0.972999999994,0.0000839210094480466
0.9734999999930001,0.00008298888080260904
0.973999999992,0.00008206943019393621
0.974499999991,0.00008116245746220296
0.9749999999900001,0.00008026776610582812
0.975499999989,0.0000793851630793962
0.975999999988,0.0000785144588553763
0.9764999999870001,0.00007765546726713675
0.9769999999860001,0.00007680800542856111
0.977499999985,0.00007597189375053656
0.977999999984,0.00007514695578798366
0.9784999999830001,0.0000743330182325389
0.978999999982,0.00007352991083438321
0.979499999981,0.00007273746634139667
0.9799999999800001,0.00007195552044004292
0.9804999999990001,0.00007118391165993889
0.980999999998,0.00007042248145490623
0.9814999999970001,0.0000696710739520965
0.9819999999960001,0.00006892953600284115
0.982499999995,0.00006819771716484111
0.982999999994,0.00006747546956523899
0.9834999999930001,0.00006676264790222294
0.983999999992,0.00006605910939765783
0.984499999991,0.00006536471369833245
0.9849999999900001,0.00006467932289182815
0.9854999999890001,0.00006400280143963074
0.985999999988,0.00006333501609437083
0.9864999999870001,0.00006267583589338
0.9869999999860001,0.00006202513213249196
0.987499999985,0.00006138277826436311
0.987999999984,0.00006074864990808177
0.9884999999830001,0.000060122624776162844
0.988999999982,0.0000595045826681884
0.989499999981,0.00005889440539269437
0.9899999999800001,0.00005829197675681252
0.9904999999990001,0.000057697182493723
0.990999999998,0.000057109910325816476
0.9914999999970001,0.0000565300497843486
0.9919999999960001,0.00005595749225848879
0.992499999995,0.000055392130958329204
0.992999999994,0.00005483386086594791
0.9934999999930001,0.000054282578697581784
0.9939999999920001,0.00005373818291343176
0.994499999991,0.00005320057360147954
0.9949999999900001,0.000052669652521879927
0.9954999999890001,0.00005214532306159295
0.995999999988,0.00005162749019421434
0.9964999999870001,0.00005111606042948286
0.9969999999860001,0.00005061094182038429
0.997499999985,0.00005011204392789472
0.997999999984,0.00004961927777000596
0.9984999999830001,0.000049132555830500634
0.9989999999820001,0.00004865179200262379
0.999499999981,0.00004817690157159069
0.9999999999800001,0.00004770780120080116


==> data/ipFPeelEB105ES104IP1IP881M100x20P3.csv <==
0,6.548987751486687e-10
0.000499999999,6.595468830302447e-10
0.000999999998,6.642339248158629e-10
0.001499999997,6.68960272098689e-10
0.001999999996,6.737263004340762e-10
0.002499999995,6.78532389386121e-10
0.002999999994,6.833789225747993e-10
0.003499999993,6.882662877237031e-10
0.003999999992,6.931948767084014e-10
0.004499999991,6.981650856054191e-10
0.00499999999,7.031773147418441e-10
0.005499999989,7.082319687455711e-10
0.005999999988,7.133294565961825e-10
0.006499999987,7.184701916765252e-10
0.006999999986,7.23654591824904e-10
0.007499999985,7.288830793879779e-10
0.007999999984,7.341560812743294e-10
0.008499999983,7.394740290087432e-10
0.008999999982,7.448373587871732e-10
0.009499999981,7.50246511532419e-10
0.00999999998,7.557019329505457e-10
0.010499999999,7.612040738085426e-10
0.010999999998,7.667533891102949e-10
0.011499999997,7.723503394764298e-10
0.011999999996,7.77995390324627e-10
0.012499999995,7.836890121489587e-10
0.012999999994,7.894316805808151e-10
0.013499999993,7.952238764507123e-10
0.013999999992,8.010660858508237e-10
0.014499999991,8.069588001983772e-10
0.01499999999,8.129025162999181e-10
0.015499999989,8.188977364162801e-10
0.015999999988000002,8.249449683286107e-10
0.016499999987,8.310447254051075e-10
0.016999999986,8.371975266687037e-10
0.017499999985,8.434038968656102e-10
0.017999999984000002,8.496643665348101e-10
0.018499999983,8.559794720784237e-10
0.018999999982,8.623497558330514e-10
0.019499999981,8.687757661420209e-10
0.019999999980000002,8.752580574286121e-10
0.020499999999,8.817971905323553e-10
0.020999999998,8.883937317360523e-10
0.021499999997,8.950482544121462e-10
0.021999999995999997,9.017613380552113e-10
0.022499999995,9.085335686205778e-10
0.022999999994,9.153655386036392e-10
0.023499999993,9.222578471200783e-10
0.023999999991999997,9.292110999874193e-10
0.024499999991,9.362259098073422e-10
0.02499999999,9.433028960494023e-10
0.025499999989,9.504426851356751e-10
0.025999999987999997,9.576459105266498e-10
0.026499999987,9.649132128081766e-10
0.026999999986,9.72245239779812e-10
0.027499999985,9.796426465438274e-10
0.027999999983999997,9.871060955962169e-10
0.028499999983,9.94636256918249e-10
0.028999999982,1.0022338080693972e-9
0.029499999981,1.0098994342819883e-9
0.029999999979999997,1.0176338285563976e-9
0.030499999999,1.025437692070989e-9
0.030999999998000002,1.0333117330292194e-9
0.031499999997,1.0412566686331573e-9
0.031999999996,1.0492732239374847e-9
0.032499999995,1.0573621322626375e-9
0.032999999994,1.0655241352984354e-9
0.033499999993000004,1.0737599832089365e-9
0.033999999992,1.0820704347392054e-9
0.034499999991,1.0904562573230747e-9
0.03499999999,1.0989182271924534e-9
0.035499999989,1.10745712948858e-9
0.035999999988,1.1160737583742212e-9
0.036499999987,1.1247689171475055e-9
0.036999999986,1.133543418357916e-9
0.037499999985000004,1.1423980839229696e-9
0.037999999984,1.1513337452473556e-9
0.038499999983,1.1603512433430089e-9
0.038999999982,1.16945142895134e-9
0.039499999981,1.1786351626669845e-9
0.03999999998,1.1879033150632247e-9
0.040499999999,1.197256767194097e-9
0.040999999998000004,1.2066964092240693e-9
0.041499999997000006,1.216223142804604e-9
0.041999999996,1.225837879712738e-9
0.042499999995,1.2355415423576838e-9
0.042999999994000004,1.2453350639171449e-9
0.043499999993,1.2552193884758818e-9
0.043999999992,1.2651954711651319e-9
0.044499999991,1.2752642783053435e-9
0.044999999990000004,1.2854267875493874e-9
0.045499999989000006,1.2956839880300595e-9
0.045999999988,1.3060368805064404e-9
0.046499999987,1.3164864775154852e-9
0.046999999986000005,1.327033803523572e-9
0.047499999985,1.3376798950808395e-9
0.047999999984,1.348425800978926e-9
0.048499999983,1.3592725824083673e-9
0.048999999982000005,1.3702213131205737e-9
0.049499999981000006,1.38127307959083e-9
0.04999999998,1.3924289811842405e-9
0.050499999999,1.403690130774823e-9
0.050999999998,1.4150576531109476e-9
0.051499999997,1.4265326876920968e-9
0.051999999995999996,1.4381163871449343e-9
0.052499999995,1.4498099178502528e-9
0.052999999994,1.4616144600618577e-9
0.053499999992999994,1.473531208352562e-9
0.053999999991999996,1.4855613715241288e-9
0.054499999991,1.4977061728005183e-9
0.05499999999,1.509966850087501e-9
0.055499999989,1.522344656165113e-9
0.055999999987999996,1.5348408588857602e-9
0.056499999987,1.5474567413710832e-9
0.056999999986,1.560193602215849e-9
0.057499999984999994,1.5730527556924358e-9
0.057999999983999996,1.586035531957457e-9
0.058499999983,1.5991432772644265e-9
0.058999999982,1.6123773541761042e-9
0.059499999981,1.6257391417828692e-9
0.059999999979999996,1.639230035921489e-9
0.060499999999000006,1.6528514499457285e-9
0.06099999999800001,1.6666048127684334e-9
0.06149999999700001,1.680491572362293e-9
0.061999999996000005,1.6945131938175578e-9
0.062499999995000007,1.7086711601202082e-9
0.06299999999400001,1.7229669723928216e-9
0.063499999993,1.7374021501373576e-9
0.06399999999200001,1.7519782314823016e-9
0.064499999991,1.7666967734338368e-9
0.06499999999,1.781559352130053e-9
0.06549999998900001,1.796567563097624e-9
0.065999999988,1.8117230215158985e-9
0.06649999998700001,1.827027362481085e-9
0.06699999998600001,1.8424822412762554e-9
0.067499999985,1.8580893336444807e-9
0.06799999998400001,1.8738503360677756e-9
0.068499999983,1.8897669660468556e-9
0.068999999982,1.9058409623881385e-9
0.06949999998100001,1.9220740854932764e-9
0.06999999998,1.9384681176542685e-9
0.070499999999,1.9550248640154576e-9
0.070999999998,1.97174615022234e-9
0.071499999997,1.9886338267044966e-9
0.071999999996,2.005689766343611e-9
0.07249999999500001,2.022915865449765e-9
0.072999999994,2.04031404408173e-9
0.073499999993,2.057886246374997e-9
0.073999999992,2.0756344408714167e-9
0.074499999991,2.0935606208567927e-9
0.07499999999,2.111666804700524e-9
0.075499999989,2.129955036203661e-9
0.075999999988,2.1484273849481362e-9
0.076499999987,2.167085946657266e-9
0.076999999986,2.1859328435531725e-9
0.077499999985,2.2049702247280095e-9
0.077999999984,2.224200266515396e-9
0.078499999983,2.2436251728704113e-9
0.078999999982,2.263247175751936e-9
0.079499999981,2.283068535515964e-9
0.07999999998,2.3030915413088623e-9
0.080499999999,2.323318512283044e-9
0.08099999999799999,2.3437517947609007e-9
0.081499999997,2.3643937675064913e-9
0.081999999996,2.385246838915505e-9
0.08249999999499999,2.4063134482492722e-9
0.082999999994,2.4275960660648266e-9
0.083499999993,2.449097194661031e-9
0.083999999992,2.470819368518801e-9
0.084499999991,2.4927651547595724e-9
0.08499999998999999,2.514937153606329e-9
0.085499999989,2.5373379988490493e-9
0.085999999988,2.5599703583187196e-9
0.086499999987,2.5828369343770654e-9
0.086999999986,2.605940464396791e-9
0.087499999985,2.6292837212661627e-9
0.087999999984,2.6528695138893307e-9
0.088499999983,2.6767006877028223e-9
0.08899999998199999,2.7007801251940254e-9
0.089499999981,2.72511074643069e-9
0.08999999998,2.7496955095983693e-9
0.090499999999,2.7745374125410604e-9
0.090999999998,2.799639489333269e-9
0.09149999999700001,2.8250048168064095e-9
0.091999999996,2.8506365111521864e-9
0.092499999995,2.8765377294930252e-9
0.09299999999400001,2.9027116704704648e-9
0.093499999993,2.929161574841078e-9
0.09399999999200001,2.9558907260888547e-9
0.094499999991,2.9829024510389294e-9
0.09499999999,3.01020012048724e-9
0.09549999998900001,3.037787149829362e-9
0.095999999988,3.0656669997200065e-9
0.09649999998700001,3.0938431767222913e-9
0.09699999998600001,3.122319233970371e-9
0.097499999985,3.1510987718600894e-9
0.09799999998400001,3.1801854387259333e-9
0.098499999983,3.2095829315448864e-9
0.098999999982,3.239294996648719e-9
0.09949999998100001,3.2693254304401263e-9
0.09999999998,3.2996780801340347e-9
0.100499999999,3.3303568457241143e-9
0.100999999998,3.3613656758264624e-9
0.101499999997,3.392708575811686e-9
0.101999999996,3.424389603689439e-9
0.10249999999500001,3.4564128721169415e-9
0.102999999994,3.4887825492121187e-9
0.103499999993,3.521502859366399e-9
0.103999999992,3.5545780840855717e-9
0.104499999991,3.588012562821912e-9
0.10499999999,3.6218106938435513e-9
0.105499999989,3.6559769351032943e-9
0.105999999988,3.6905158051318476e-9
0.106499999987,3.725431883927479e-9
0.106999999986,3.7607298138785915e-9
0.107499999985,3.796414300695031e-9
0.107999999984,3.832490114355314e-9
0.108499999983,3.868962090055467e-9
0.108999999982,3.9058351292023285e-9
0.109499999981,3.943114200394515e-9
0.10999999998,3.980804340435723e-9
0.110499999999,4.018910656885319e-9
0.11099999999799999,4.057438322991626e-9
0.111499999997,4.096392587898159e-9
0.111999999996,4.1357787716372875e-9
0.11249999999499999,4.175602267735659e-9
0.112999999994,4.215868544328598e-9
0.11349999999299999,4.256583145293172e-9
0.113999999992,4.2977516913849785e-9
0.114499999991,4.3393798814180265e-9
0.11499999998999999,4.381473493442921e-9
0.115499999989,4.424038385950128e-9
0.115999999988,4.467080499110037e-9
0.116499999987,4.510605855996428e-9
0.116999999986,4.554620563875347e-9
0.11749999998499999,4.599130815477776e-9
0.117999999984,4.64414289031113e-9
0.118499999983,4.6896631559947684e-9
0.11899999998199999,4.735698069605753e-9
0.119499999981,4.782254179058607e-9
0.11999999998,4.829338124504015e-9
0.120499999999,4.876956641654017e-9
0.120999999998,4.9251165555987416e-9
0.12149999999700001,4.973824793704228e-9
0.121999999996,5.023088379503735e-9
0.122499999995,5.072914436107715e-9
0.122999999994,5.123310187765018e-9
0.123499999993,5.174282961396137e-9
0.12399999999200001,5.225840188236981e-9
0.124499999991,5.277989405429897e-9
0.12499999999,5.330738257678082e-9
0.125499999989,5.384094498039945e-9
0.12599999998800002,5.4380659935805325e-9
0.126499999987,5.4926607219560446e-9
0.126999999986,5.547886775247472e-9
0.127499999985,5.6037523617922915e-9
0.127999999984,5.660265808003265e-9
0.128499999983,5.717435560233051e-9
0.128999999982,5.775270186664655e-9
0.129499999981,5.833778379219671e-9
0.12999999998,5.892968955529925e-9
0.130499999999,5.9528508633152455e-9
0.130999999998,6.013433172807792e-9
0.131499999997,6.074725093181391e-9
0.131999999996,6.136735965089566e-9
0.132499999995,6.19947526516165e-9
0.132999999994,6.2629526081849184e-9
0.133499999993,6.327177749292993e-9
0.133999999992,6.392160586209159e-9
0.13449999999099999,6.457911161518124e-9
0.13499999999,6.524439665005594e-9
0.135499999989,6.591756435971165e-9
0.135999999988,6.659871965690795e-9
0.136499999987,6.728796899791256e-9
0.136999999986,6.798542040784454e-9
0.137499999985,6.869118350556313e-9
0.137999999984,6.940536952958924e-9
0.138499999983,7.0128091364206946e-9
0.138999999982,7.085946356599528e-9
0.139499999981,7.159960239097181e-9
0.13999999998,7.234862582217421e-9
0.14049999999899998,7.310665362799244e-9
0.14099999999799998,7.3873807269161254e-9
0.14149999999699997,7.465021010982402e-9
0.141999999996,7.54359873260761e-9
0.142499999995,7.623126596599641e-9
0.14299999999399998,7.703617498055083e-9
0.14349999999299998,7.785084525427451e-9
0.14399999999199997,7.867540963749952e-9
0.144499999991,7.951000297789943e-9
0.14499999999,8.03547621541833e-9
0.14549999998899998,8.120982610856912e-9
0.14599999998799998,8.207533588154049e-9
0.14649999998699997,8.295143464576897e-9
0.14699999998599997,8.383826774205496e-9
0.147499999985,8.473598271445708e-9
0.14799999998399999,8.564472934743078e-9
0.14849999998299998,8.656465970219289e-9
0.14899999998199998,8.749592815547993e-9
0.14949999998099997,8.843869143711598e-9
0.14999999998,8.939310866990358e-9
0.150499999999,9.035934144775815e-9
0.15099999999799998,9.13375537216962e-9
0.15149999999699998,9.232791207296878e-9
0.151999999996,9.333058560095554e-9
0.152499999995,9.43457460044349e-9
0.152999999994,9.537356762519192e-9
0.15349999999299999,9.64142274925418e-9
0.15399999999199998,9.746790536819131e-9
0.154499999991,9.853478379294666e-9
0.15499999999,9.961504813274728e-9
0.155499999989,1.0070888662710086e-8
0.155999999988,1.018164904374492e-8
0.15649999998699998,1.0293805369653046e-8
0.15699999998599998,1.040737735590494e-8
0.157499999985,1.0522385025274232e-8
0.157999999984,1.0638848713090752e-8
0.158499999983,1.0756789072536716e-8
0.15899999998199998,1.0876227080104793e-8
0.15949999998099998,1.099718404108462e-8
0.15999999998,1.1119681595211803e-8
0.160499999999,1.1243741727351782e-8
0.160999999998,1.1369386753465881e-8
0.161499999997,1.1496639356313344e-8
0.161999999996,1.1625522571709137e-8
0.162499999995,1.175605979962653e-8
0.162999999994,1.1888274810481856e-8
0.163499999993,1.202219175152067e-8
0.163999999992,1.2157835153327005e-8
0.164499999991,1.2295229936468405e-8
0.16499999999,1.243440141828344e-8
0.165499999989,1.2575375319755403e-8
0.165999999988,1.2718177772502838e-8
0.166499999987,1.2862835325966307e-8
0.166999999986,1.3009374954694608e-8
0.167499999985,1.31578240657178e-8
0.167999999984,1.3308210506198863e-8
0.168499999983,1.346056257105116e-8
0.168999999982,1.3614909010866692e-8
0.169499999981,1.377127903979575e-8
0.16999999998,1.3929702343875257e-8
0.17049999999899998,1.4090209095643717e-8
0.17099999999799997,1.425282993691613e-8
0.17149999999699997,1.4417596025928156e-8
0.171999999996,1.458453902051401e-8
0.172499999995,1.4753691093455135e-8
0.17299999999399998,1.4925084941625514e-8
0.17349999999299998,1.5098753795225003e-8
0.17399999999199997,1.5274731427395825e-8
0.17449999999099997,1.5453052163719765e-8
0.17499999999,1.5633750892283968e-8
0.17549999998899998,1.5816863073446632e-8
0.17599999998799998,1.6002424750427995e-8
0.17649999998699997,1.6190472559328267e-8
0.17699999998599997,1.6381043740192377e-8
0.177499999985,1.6574176147452048e-8
0.17799999998399998,1.6769908261378335e-8
0.17849999998299998,1.6968279198926306e-8
0.17899999998199997,1.716932872562066e-8
0.17949999998099997,1.737309726697292e-8
0.17999999998,1.7579625920601523e-8
0.180499999999,1.7788956476690873e-8
0.18099999999799998,1.8001131396911628e-8
0.18149999999699998,1.821619387728289e-8
0.181999999996,1.8434187827677604e-8
0.182499999995,1.865515789331241e-8
0.182999999994,1.8879149468141204e-8
0.18349999999299998,1.9106208708548843e-8
0.18399999999199998,1.9336382547300622e-8
0.18449999999099997,1.956971870778454e-8
0.18499999999,1.980626571846551e-8
0.185499999989,2.0046072927687222e-8
0.185999999988,2.0289190518931153e-8
0.18649999998699998,2.0535669525855937e-8
0.18699999998599998,2.0785561848402958e-8
0.187499999985,2.1038920268386686e-8
0.187999999984,2.1295798466218802e-8
0.188499999983,2.155625103722949e-8
0.18899999998199998,2.1820333508895274e-8
0.18949999998099998,2.208810235801251e-8
0.18999999998,2.2359615028446678e-8
0.190499999999,2.263492996019411e-8
0.190999999998,2.2914106563647503e-8
0.191499999997,2.3197205304379736e-8
0.191999999996,2.3484287678417277e-8
0.192499999995,2.3775416242660765e-8
0.192999999994,2.4070654634903544e-8
0.193499999993,2.437006759395765e-8
0.193999999992,2.467372098075342e-8
0.19449999999099998,2.498168178892004e-8
0.19499999999,2.5294018206939824e-8
0.195499999989,2.56107995910298e-8
0.195999999988,2.5932096506319504e-8
0.196499999987,2.625798074975946e-8
0.19699999998599999,2.6588525374200612e-8
0.197499999985,2.6923804711748922e-8
0.197999999984,2.7263894398572648e-8
0.198499999983,2.760887139948464e-8
0.198999999982,2.7958814033662564e-8
0.199499999981,2.831380200011568e-8
0.19999999998,2.8673916404725837e-8
0.20049999999899998,2.9039239801440267e-8
0.20099999999799997,2.9409856161575032e-8
0.20149999999699997,2.9785850989402534e-8
0.201999999996,3.016731129278034e-8
0.20249999999499999,3.055432562689799e-8
0.20299999999399998,3.0946984124227626e-8
0.20349999999299997,3.134537852517607e-8
0.20399999999199997,3.174960220912234e-8
0.204499999991,3.215975022656625e-8
0.20499999999,3.2575919331144286e-8
0.20549999998899998,3.299820801340389e-8
0.20599999998799998,3.342671653443843e-8
0.20649999998699997,3.386154696049134e-8
0.20699999998599997,3.430280319825121e-8
0.207499999985,3.475059103119705e-8
0.20799999998399998,3.520501815634705e-8
0.20849999998299998,3.566619422165922e-8
0.20899999998199997,3.6134230864824926e-8
0.20949999998099997,3.660924175243465e-8
0.20999999998,3.709134262008673e-8
0.210499999999,3.758065133263443e-8
0.21099999999799998,3.8077287848136445e-8
0.21149999999699998,3.858137437760054e-8
0.211999999996,3.9093035350662004e-8
0.212499999995,3.961239747959349e-8
0.212999999994,4.013958980487238e-8
0.21349999999299998,4.0674743741715127e-8
0.21399999999199998,4.121799312743565e-8
0.214499999991,4.176947427003886e-8
0.21499999999,4.232932599808111e-8
0.215499999989,4.289768971082288e-8
0.21599999998799999,4.34747094306135e-8
0.21649999998699998,4.406053185478906e-8
0.21699999998599998,4.46553064109526e-8
0.217499999985,4.5259185311315887e-8
0.217999999984,4.587232360924148e-8
0.218499999983,4.649487925719432e-8
0.21899999998199998,4.712701316536938e-8
0.21949999998099998,4.7768889261796394e-8
0.21999999998,4.842067455418433e-8
0.220499999999,4.908253921915827e-8
0.220999999998,4.975465656047165e-8
0.22149999999699999,5.0437203233311095e-8
0.221999999996,5.113035920599435e-8
0.222499999995,5.183430785495284e-8
0.222999999994,5.254923603453987e-8
0.223499999993,5.3275334149097796e-8
0.223999999992,5.401279622597485e-8
0.224499999991,5.4761819990262066e-8
0.22499999999,5.552260694209577e-8
0.225499999989,5.629536243408889e-8
0.225999999988,5.708029575132585e-8
0.226499999987,5.787762019438536e-8
0.22699999998599998,5.868755316143337e-8
0.227499999985,5.9510316234947646e-8
0.227999999984,6.034613526822692e-8
0.228499999983,6.11952404759552e-8
0.228999999982,6.205786652408552e-8
0.22949999998099999,6.293425262502825e-8
0.22999999998,6.38246426324106e-8
0.23049999999899998,6.472928517482138e-8
0.23099999999799997,6.564843361170108e-8
0.23149999999699997,6.658234635191883e-8
0.231999999996,6.753128681460252e-8
0.23249999999499998,6.849552357175753e-8
0.23299999999399998,6.947533045827938e-8
0.23349999999299997,7.047098668272441e-8
0.23399999999199997,7.148277694372873e-8
0.23449999999099996,7.251099154499953e-8
0.23499999998999999,7.355592651645668e-8
0.23549999998899998,7.461788373764154e-8
0.23599999998799998,7.569717106086991e-8
0.23649999998699997,7.679410244090891e-8
0.23699999998599997,7.790899806753897e-8
0.237499999985,7.904218449670484e-8
0.23799999998399998,8.01939947912114e-8
0.23849999998299998,8.136476865984652e-8
0.23899999998199997,8.255485260102896e-8
0.23949999998099997,8.376460005131083e-8
0.23999999998,8.499437153506282e-8
0.24049999999899999,8.624453486898446e-8
0.24099999999799998,8.751546512096765e-8
0.24149999999699998,8.880754506955146e-8
0.241999999996,9.012116517143143e-8
0.242499999995,9.145672377984192e-8
0.242999999994,9.281462731830574e-8
0.24349999999299998,9.419529045707515e-8
0.24399999999199998,9.559913629650256e-8
0.24449999999099997,9.70265965503932e-8
0.24499999999,9.847811173929258e-8
0.245499999989,9.995413138278792e-8
0.24599999998799998,1.0145511420011902e-7
0.24649999998699998,1.029815283151494e-7
0.24699999998599997,1.0453385146306983e-7
0.247499999985,1.0611257120827836e-7
0.247999999984,1.0771818516008022e-7
0.248499999983,1.0935120119900443e-7
0.24899999998199998,1.1101213770690014e-7
0.24949999998099998,1.1270152380169166e-7
0.24999999998,1.1441989957958697e-7
0.250499999999,1.1616781643084781e-7
0.25099999999800005,1.1794583701352125e-7
0.251499999997,1.1975453593214465e-7
0.25199999999600003,1.2159449972370175e-7
0.252499999995,1.2346632719969585e-7
0.252999999994,1.2537062972387396e-7
0.25349999999300005,1.2730803149921578e-7
0.253999999992,1.2927916985803281e-7
0.25449999999100004,1.3128469556280652e-7
0.25499999999,1.3332527311411137e-7
0.255499999989,1.3540158106231555e-7
0.25599999998800005,1.375143123321913e-7
0.256499999987,1.39664174552513e-7
0.25699999998600004,1.418518903925025e-7
0.257499999985,1.440781979108406e-7
0.25799999998400003,1.4634385091067057e-7
0.258499999983,1.486496193019606e-7
0.258999999982,1.5099628945226917e-7
0.25949999998100004,1.5338466462316713e-7
0.25999999998,1.5581556537840846e-7
0.26049999999900003,1.58289829992431e-7
0.26099999999800005,1.608083145131522e-7
0.261499999997,1.633718937768928e-7
0.26199999999600004,1.659814614465931e-7
0.262499999995,1.68637930554886e-7
0.26299999999400003,1.7134223395825885e-7
0.26349999999300006,1.7409532480370778e-7
0.263999999992,1.768981770081201e-7
0.26449999999100005,1.797517857465009e-7
0.26499999999,1.8265716795945853e-7
0.26549999998900004,1.8561536286296728e-7
0.26599999998800006,1.886274324803299e-7
0.266499999987,1.9169446218730776e-7
0.26699999998600005,1.9481756126495306e-7
0.267499999985,1.9799786346720842e-7
0.26799999998400004,2.012365276179265e-7
0.268499999983,2.0453473819619414e-7
0.268999999982,2.0789370596219876e-7
0.26949999998100005,2.1131466858768877e-7
0.26999999998,2.147988912995812e-7
0.27049999999900004,2.183476676919256e-7
0.27099999999800006,2.2196231983815234e-7
0.27149999999700003,2.256441998406948e-7
0.27199999999600005,2.2939468998386517e-7
0.272499999995,2.3321520361240782e-7
0.27299999999400004,2.3710718588761556e-7
0.27349999999300006,2.4107211456169663e-7
0.27399999999200003,2.4511150077735506e-7
0.27449999999100005,2.4922688988306134e-7
0.27499999999,2.534198622694828e-7
0.27549999998900004,2.5769203423493893e-7
0.27599999998800007,2.620450588666104e-7
0.27649999998700003,2.6648062694895873e-7
0.27699999998600006,2.7100046789083623e-7
0.277499999985,2.756063506904482e-7
0.27799999998400005,2.8030008490525257e-7
0.278499999983,2.850835216695612e-7
0.27899999998200004,2.899585547222001e-7
0.27949999998100006,2.9492712147101755e-7
0.27999999998,2.999912040902938e-7
0.280499999999,3.051528308300284e-7
0.280999999998,3.104140763629065e-7
0.281499999997,3.1577706418362163e-7
0.281999999996,3.212439670082919e-7
0.282499999995,3.2681700822489234e-7
0.282999999994,3.3249846317105854e-7
0.283499999993,3.382906604512412e-7
0.283999999992,3.441959832830784e-7
0.284499999991,3.502168708922051e-7
0.28499999999,3.5635581992751444e-7
0.285499999989,3.6261538593596483e-7
0.285999999988,3.6899818485559493e-7
0.286499999987,3.7550689457146175e-7
0.286999999986,3.821442564988908e-7
0.287499999985,3.8891307721809664e-7
0.287999999984,3.9581623014628443e-7
0.288499999983,4.0285665726923693e-7
0.288999999982,4.1003737091027817e-7
0.289499999981,4.1736145554475247e-7
0.28999999998,4.248320696777114e-7
0.290499999999,4.3245244807882094e-7
0.290999999998,4.402259025284972e-7
0.291499999997,4.481558256807344e-7
0.291999999996,4.5624569194345315e-7
0.292499999995,4.644990599271549e-7
0.292999999994,4.729195746535324e-7
0.293499999993,4.815109698313409e-7
0.293999999992,4.902770701895186e-7
0.294499999991,4.992217938770676e-7
0.29499999999,5.083491549408056e-7
0.295499999989,5.176632658599418e-7
0.29599999998800003,5.271683401707787e-7
0.296499999987,5.368686951345871e-7
0.296999999986,5.467687545262393e-7
0.297499999985,5.568730514609336e-7
0.297999999984,5.671862313299033e-7
0.29849999998300003,5.777130548089708e-7
0.298999999982,5.884584009562799e-7
0.299499999981,5.994272704013727e-7
0.29999999998,6.106247886164144e-7
0.300499999999,6.220562097641327e-7
0.30099999999800003,6.337269183258147e-7
0.301499999997,6.456424354271134e-7
0.301999999996,6.57808420684267e-7
0.302499999995,6.702306764539562e-7
0.302999999994,6.829151517223939e-7
0.30349999999300004,6.958679461260898e-7
0.303999999992,7.090953140840349e-7
0.304499999991,7.226036690258658e-7
0.30499999999,7.363995878084705e-7
0.305499999989,7.504898151931035e-7
0.30599999998800004,7.648812685070714e-7
0.306499999987,7.795810423938765e-7
0.306999999986,7.945964137759283e-7
0.307499999985,8.099348469060758e-7
0.307999999984,8.256039985636964e-7
0.30849999998300004,8.416117234838644e-7
0.308999999982,8.579660798584242e-7
0.30949999998100003,8.746753350427624e-7
0.30999999998,8.917479714704097e-7
0.310499999999,9.091926933702528e-7
0.31099999999800004,9.270184302429965e-7
0.311499999997,9.452343474395604e-7
0.31199999999600003,9.6384985004546e-7
0.312499999995,9.828745903785342e-7
0.312999999994,0.0000010023184750402505
0.31349999999300004,0.0000010221916721518188
0.313999999992,0.0000010425046188591466
0.31449999999100003,0.0000010632680290114479
0.31499999999,0.0000010844929011253894
0.315499999989,0.0000011061905265537074
0.31599999998800005,0.0000011283724979670625
0.316499999987,0.000001151050718024026
0.31699999998600004,0.0000011742374083673951
0.317499999985,0.000001197945118884316
0.317999999984,0.0000012221867372384641
0.31849999998300005,0.0000012469754987275203
0.318999999982,0.0000012723249964504914
0.31949999998100004,0.0000012982491970826763
0.31999999998,0.0000013247624370975176
0.32049999999900003,0.000001351879441265901
0.32099999999800005,0.0000013796153397862773
0.321499999997,0.0000014079856796845633
0.32199999999600004,0.0000014370064327345936
0.322499999995,0.0000014666940091789245
0.32299999999400003,0.0000014970652707753626
0.32349999999300005,0.0000015281375442543026
0.323999999992,0.0000015599286351723414
0.32449999999100004,0.0000015924568422977305
0.32499999999,0.0000016257409724012153
0.32549999998900003,0.0000016598003555275074
0.32599999998800006,0.000001694654860714375
0.326499999987,0.0000017303249123961596
0.32699999998600005,0.000001766831507116257
0.327499999985,0.0000018041962310011698
0.32799999998400003,0.0000018424412774965579
0.32849999998300006,0.0000018815894661594406
0.328999999982,0.0000019216642616092755
0.32949999998100005,0.00000196268979335511
0.32999999998,0.0000020046908761200466
0.33049999999900004,0.0000020476930328511144
0.33099999999800006,0.0000020917225094825683
0.331499999997,0.000002136806307768389
0.33199999999600005,0.000002182972201727693
0.332499999995,0.0000022302487634385354
0.33299999999400004,0.0000022786653878339215
0.33349999999300006,0.0000023282523184314687
0.33399999999200003,0.000002379040673909964
0.33449999999100005,0.000002431062475510616
0.33499999999,0.0000024843506754001144
0.33549999998900004,0.0000025389391862009205
0.33599999998800006,0.000002594862911101581
0.33649999998700003,0.0000026521577754409074
0.33699999998600005,0.000002710860758978172
0.337499999985,0.000002771009929639615
0.33799999998400004,0.0000028326444780241277
0.33849999998300007,0.0000028958047537954834
0.33899999998200003,0.0000029605323022012554
0.33949999998100006,0.000003026869902991153
0.33999999998,0.0000030948616100070347
0.340499999999,0.0000031645527952441057
0.340999999998,0.000003235990180268505
0.341499999997,0.00000330922189700598
0.341999999996,0.0000033842975223017187
0.34249999999499997,0.0000034612681279509744
0.342999999994,0.000003540186329645798
0.343499999993,0.000003621106337590459
0.343999999992,0.0000037040840089959314
0.344499999991,0.0000037891769023876674
0.34499999999,0.000003876444333864214
0.345499999989,0.000003965947435400865
0.345999999988,0.0000040577492150808565
0.346499999987,0.000004151914619912462
0.346999999986,0.000004248510600308322
0.347499999985,0.000004347606177274015
0.347999999984,0.0000044492725122242004
0.34849999998299996,0.0000045535829788071595
0.348999999982,0.000004660613237584526
0.349499999981,0.000004770441313945531
0.34999999998,0.000004883147677776663
0.350499999999,0.000004998815331681917
0.350999999998,0.000005117529878950536
0.351499999997,0.000005239379640393077
0.351999999996,0.000005364455728947125
0.352499999995,0.000005492852150569185
0.352999999994,0.000005624665904058795
0.353499999993,0.000005759997084718488
0.353999999992,0.000005898948991817556
0.354499999991,0.000006041628240102143
0.35499999999,0.000006188144875520352
0.355499999989,0.000006338612495644172
0.355999999988,0.0000064931483738790285
0.356499999987,0.000006651873589323918
0.356999999986,0.0000068149131609649646
0.357499999985,0.0000069823961873654245
0.357999999984,0.000007154455991156798
0.358499999983,0.000007331230269977321
0.358999999982,0.000007512861252780927
0.359499999981,0.000007699495861717074
0.35999999998,0.000007891285881121723
0.360499999999,0.000008088388140956182
0.36099999999800003,0.000008290964666744868
0.361499999997,0.000008499182916772123
0.361999999996,0.000008713215946547756
0.362499999995,0.000008933242621916475
0.362999999994,0.000009159447831222794
0.36349999999300003,0.000009392022706654681
0.363999999992,0.000009631164853872047
0.364499999991,0.000009877078590995574
0.36499999999,0.00001012997519790542
0.365499999989,0.000010390073174159867
0.36599999998800004,0.00001065759850812224
0.366499999987,0.000010932784958480556
0.366999999986,0.000011215874343670047
0.367499999985,0.00001150711684572456
0.367999999984,0.000011806771328383136
0.368499999983,0.000012115105661737435
0.368999999982,0.000012432397068539614
0.369499999981,0.000012758932478205784
0.36999999998,0.000013095008897987049
0.370499999999,0.000013440933816317336
0.37099999999800004,0.000013797025546846678
0.371499999997,0.000014163613733717313
0.37199999999600003,0.000014541039732454294
0.372499999995,0.000014929657080497884
0.372999999994,0.000015329831972465823
0.37349999999300004,0.000015741943755056293
0.373999999992,0.000016166385444592914
0.37449999999100003,0.00001660356426626227
0.37499999999,0.00001705390221349522
0.375499999989,0.00001751783663841907
0.37599999998800004,0.00001799582140974148
0.376499999987,0.000018488326803164476
0.37699999998600003,0.00001899583832332464
0.377499999985,0.000019518861112266533
0.377999999984,0.00002005791900338532
0.378499999983,0.000020613555278175617
0.378999999982,0.00002118633345823706
0.37949999998100004,0.00002177683813166388
0.37999999998,0.00002238567581749733
0.380499999999,0.000023013475889553108
0.38099999999800005,0.000023660891420944222
0.381499999997,0.00002432860031778501
0.38199999999600004,0.00002501730624926942
0.382499999995,0.000025727739748446994
0.38299999999400003,0.00002646065933805325
0.38349999999300005,0.000027216852707260184
0.383999999992,0.000027997137942358704
0.38449999999100004,0.000028802364815990967
0.38499999999,0.000029633416132653088
0.38549999998900003,0.000030491209140974385
0.38599999998800005,0.00003137669700909281
0.386499999987,0.00003229087037325633
0.38699999998600004,0.00003323475895206352
0.387499999985,0.00003420943324431549
0.38799999998400003,0.000035216006302837283
0.388499999983,0.000036255635600153975
0.388999999982,0.00003732952497114459
0.38949999998100004,0.000038438926661779564
0.38999999998,0.00003958514347082827
0.39049999999900004,0.00004076953104179878
0.39099999999800006,0.0000419935000311758
0.391499999997,0.000043258518864329836
0.39199999999600005,0.00004456611613681889
0.392499999995,0.0000459178833846845
0.39299999999400004,0.000047315477940658286
0.39349999999300006,0.000048760625931906635
0.393999999992,0.000050255125428943096
0.39449999999100005,0.00005180084975243856
0.39499999999,0.000053399750947212964
0.39549999998900004,0.000055053863431039844
0.39599999998800006,0.00005676530784091773
0.39649999998700003,0.000058536295040149345
0.39699999998600005,0.000060369130387958627
0.397499999985,0.00006226621818962306
0.39799999998400004,0.00006423006637367233
0.398499999983,0.00006626329144741664
0.39899999998200003,0.00006836862367442033
0.39949999998100005,0.00007054891255616987
0.39999999998,0.00007280713258326572
0.400499999999,0.00007514638938719752
0.400999999998,0.0000775699257641907
0.401499999997,0.0000800811289596135
0.401999999996,0.00008268353738902047
0.40249999999499997,0.00008538084820947229
0.402999999994,0.0000881769252064279
0.403499999993,0.00009107580710943392
0.403999999992,0.00009408171636826994
0.404499999991,0.00009719906841500256
0.40499999998999997,0.00010043248142770062
0.405499999989,0.00010378678667500953
0.405999999988,0.00010726703939360654
0.406499999987,0.00011087853032363401
0.406999999986,0.00011462679784606123
0.40749999998499997,0.00011851764088616527
0.407999999984,0.00012255713250707852
0.408499999983,0.00012675163426391245
0.408999999982,0.00013110781145133605
0.409499999981,0.00013563264920041538
0.40999999998,0.0001403334695185809
0.410499999999,0.00014521794956231637
0.410999999998,0.00015029413995079863
0.411499999997,0.00015557048620282432
0.411999999996,0.00016105584942376322
0.412499999995,0.00016675952926756136
0.412999999994,0.0001726912880791504
0.413499999993,0.00017886137649107618
0.413999999992,0.00018528056061928866
0.414499999991,0.0001919601508875536
0.41499999999,0.0001989120326541694
0.415499999989,0.00020614869879721916
0.415999999988,0.00021368328423855364
0.416499999987,0.00022152960266997215
0.416999999986,0.000229702185752236
0.417499999985,0.00023821632450540844
0.417999999984,0.00024708811365690584
0.418499999983,0.0002563344987136096
0.418999999982,0.00026597332599967097
0.419499999981,0.0002760233960859234
0.41999999998,0.00028650452075902426
0.420499999999,0.00029743758392730034
0.42099999999800003,0.00030884460477281734
0.421499999997,0.00032074880911914477
0.421999999996,0.0003331747014276333
0.422499999995,0.00034614814380788455
0.422999999994,0.0003596964399135488
0.42349999999300003,0.0003738484246375511
0.423999999992,0.0003886345599736044
0.424499999991,0.00040408703737408074
0.42499999999,0.0004202398875781363
0.425499999989,0.0004371290976665931
0.42599999998800003,0.00045479273687166094
0.426499999987,0.00047327109079444834
0.426999999986,0.0004926068058191329
0.427499999985,0.0005128450433171643
0.427999999984,0.0005340336453405894
0.42849999998300004,0.0005562233124416805
0.428999999982,0.0005794677942744273
0.429499999981,0.0006038240943346502
0.42999999998,0.0006293552242663403
0.430499999999,0.0006561216676670259
0.43099999999800004,0.0006841913515029944
0.431499999997,0.0007136365255571282
0.43199999999600003,0.0007445339563950024
0.432499999995,0.0007769652432791475
0.432999999994,0.0008110171573215057
0.43349999999300004,0.0008467820069714569
0.433999999992,0.0008843580314178441
0.43449999999100003,0.0009238498254660487
0.43499999999,0.0009653687972983713
0.435499999989,0.0010090336627377916
0.43599999998800004,0.0010549709786775144
0.436499999987,0.0011033157201024953
0.43699999998600003,0.0011542119021143407
0.437499999985,0.001207813254022522
0.437999999984,0.0012642839476905505
0.43849999998300004,0.0013237993859285774
0.438999999982,0.0013865470562872606
0.43949999998100003,0.0014527274550039536
0.43999999998,0.0015225550896051094
0.440499999999,0.001596259567544091
0.44099999999800005,0.0016740867650353933
0.441499999997,0.0017563001205783675
0.44199999999600004,0.0018431820128872662
0.442499999995,0.0019350352718807546
0.442999999994,0.0020321848178438966
0.44349999999300005,0.0021349794422865415
0.443999999992,0.0022437937477586566
0.44449999999100004,0.0023590302533956537
0.44499999999,0.002481121694935989
0.44549999998900003,0.0026105335195917676
0.44599999998800005,0.002747766615102427
0.446499999987,0.002893360274371998
0.44699999998600004,0.0030478954356058033
0.447499999985,0.003211998212334021
0.44799999998400003,0.0033863437473389078
0.44849999998300005,0.003571660417295794
0.448999999982,0.0037687344296826572
0.44949999998100004,0.003978414833785262
0.44999999998,0.004201619007982781
0.45049999999900003,0.004439338647730582
0.45099999999800006,0.004692646308396865
0.451499999997,0.004962702583951479
0.45199999999600005,0.0052507639146090615
0.452499999995,0.005558191157700306
0.45299999999400004,0.00588645895590124
0.45349999999300006,0.006237165978029896
0.453999999992,0.006612046126120165
0.45449999999100005,0.007012980786196049
0.45499999999,0.007442012220437863
0.45549999998900004,0.007901358219264012
0.45599999998800006,0.008393428100266833
0.456499999987,0.008920840186536846
0.45699999998600005,0.009486440878037551
0.457499999985,0.010093325459017252
0.45799999998400004,0.010744860783027303
0.45849999998300006,0.011444709944122673
0.45899999998200003,0.012196859112727427
0.45949999998100005,0.013005646642281892
0.45999999998,0.013875794630911906
0.460499999999,0.014812442914128999
0.460999999998,0.015821186158429323
0.461499999997,0.016908112922302522
0.461999999996,0.018079848025283087
0.46249999999499997,0.019343597573893527
0.462999999994,0.020707196573568582
0.463499999993,0.02217915906901267
0.463999999992,0.023768730260450312
0.464499999991,0.02548594025657817
0.46499999998999997,0.027341658643646544
0.465499999989,0.02934764883519976
0.465999999988,0.031516620536838263
0.466499999987,0.033862278747503395
0.466999999986,0.0363993665058404
0.46749999998499997,0.03914369781839183
0.467999999984,0.042112177096558026
0.46849999998299996,0.04532279873060392
0.468999999982,0.04879462075732043
0.469499999981,0.05254770303273221
0.46999999997999997,0.056602999767958226
0.470499999999,0.060982190848771434
0.470999999998,0.06570744894671071
0.471499999997,0.07080108991400234
0.471999999996,0.07628512412200451
0.472499999995,0.0821806585469873
0.472999999994,0.08850712549605447
0.473499999993,0.09528130541437652
0.473999999992,0.10251611067285765
0.474499999991,0.11021909771146586
0.47499999999,0.11839068188361805
0.475499999989,0.1270220375819195
0.475999999988,0.13609268850719566
0.476499999987,0.14556782095315685
0.476999999986,0.155395397733647
0.477499999985,0.16550320829446014
0.477999999984,0.17579606790673252
0.47849999998299997,0.18615347120481066
0.478999999982,0.19642810569456853
0.479499999981,0.20644573131554916
0.47999999998,0.2160070219390108
0.480499999999,0.22489199041348684
0.480999999998,0.2328676084413223
0.481499999997,0.23969898226985129
0.481999999996,0.2451636366026253
0.482499999995,0.24906484497531264
0.482999999994,0.2512759377845755
0.48349999999300003,0.25174558605192465
0.483999999992,0.2505150464051285
0.484499999991,0.247730346015807
0.48499999999,0.2436460857323597
0.485499999989,0.23861840811356477
0.48599999998800003,0.23308577229467553
0.486499999987,0.22753783032754332
0.486999999986,0.22247462580766633
0.487499999985,0.21836029164208545
0.487999999984,0.21557685831014128
0.488499999983,0.214384380874671
0.488999999982,0.21489312499182947
0.489499999981,0.21705192838347895
0.48999999998,0.2206544738166477
0.490499999999,0.22536244340318812
0.49099999999800004,0.23074193976792523
0.491499999997,0.23630785538978533
0.491999999996,0.2415700737721863
0.492499999995,0.24607570779737922
0.492999999994,0.24944287630502396
0.49349999999300004,0.2513833072746241
0.493999999992,0.2517129956508364
0.494499999991,0.2503518300047527
0.49499999999,0.24731431221058214
0.495499999989,0.24269412542016155
0.49599999998800004,0.23664540080111826
0.496499999987,0.22936321694982714
0.49699999998600003,0.22106529576957326
0.497499999985,0.2119762122412564
0.497999999984,0.20231480052954093
0.498499999983,0.19228493043415645
0.498999999982,0.18206944918802015
0.49949999998100003,0.17182685759085142
0.49999999998,0.1616901778019833
0.5004999999990001,0.15176743673056492
0.500999999998,0.1421433345892007
0.5014999999970001,0.1328815261314573
0.5019999999960001,0.12402728259989435
0.5024999999950001,0.1156102375469299
0.502999999994,0.10764704296392455
0.5034999999930001,0.1001438265321521
0.5039999999920001,0.09309838595811909
0.504499999991,0.0865020971628885
0.5049999999900001,0.08034153407528813
0.5054999999890001,0.0745998178970373
0.505999999988,0.0692577214068094
0.5064999999870001,0.06429455453445707
0.5069999999860001,0.05968886552837558
0.5074999999850001,0.055418984365796224
0.507999999984,0.051463435825149145
0.5084999999830001,0.047801245595070374
0.5089999999820001,0.04441216066836283
0.509499999981,0.04127680086864494
0.5099999999800001,0.03837675618533964
0.5104999999990001,0.035694639318906395
0.510999999998,0.03321411561085055
0.5114999999970001,0.03091989661936132
0.5119999999960001,0.02879772265384058
0.5124999999950001,0.026834330668894697
0.512999999994,0.025017413532021554
0.5134999999930001,0.0233355734910446
0.5139999999920001,0.02177827198630612
0.514499999991,0.02033577810639663
0.5149999999900001,0.018999116573999053
0.5154999999890001,0.017760016652279408
0.5159999999880001,0.01661086227272831
0.5164999999870001,0.015544644293006503
0.5169999999860001,0.014554915034741853
0.5174999999850001,0.013635745168945378
0.517999999984,0.01278168335420527
0.5184999999830001,0.011987718332393081
0.5189999999820001,0.011249243709150761
0.519499999981,0.010562025177412846
0.5199999999800001,0.009922170203144193
0.5204999999990001,0.009326099843567087
0.5209999999980001,0.008770523282362594
0.5214999999970001,0.00825241365005736
0.5219999999960001,0.007768986288896466
0.5224999999950001,0.007317678628864113
0.522999999994,0.006896131733810149
0.5234999999930001,0.006502173379609726
0.5239999999920001,0.006133802552221628
0.524499999991,0.005789175266193183
0.5249999999900001,0.0054665915417282645
0.5254999999890001,0.005164483518446117
0.5259999999880001,0.004881404567272904
0.5264999999870001,0.004616019323780368
0.5269999999860001,0.004367094581467756
0.5274999999850001,0.004133490950733641
0.527999999984,0.003914155230948195
0.5284999999830001,0.0037081134269854304
0.5289999999820001,0.0035144643644260554
0.5294999999810001,0.0033323738417841593
0.5299999999800001,0.0031610692779824668
0.5304999999990001,0.002999834796875476
0.5309999999980001,0.002848006781237533
0.5314999999970001,0.002704969704818334
0.5319999999960001,0.00257015239537847
0.5324999999950001,0.0024430245699580523
0.532999999994,0.0023230936633386193
0.5334999999930001,0.0022098922708842445
0.5339999999920001,0.002102952276615575
0.5344999999910001,0.002001912878071781
0.5349999999900001,0.001906407923674808
0.5354999999890001,0.0018160964414188246
0.5359999999880001,0.0017306607421232346
0.5364999999870002,0.001649804687591664
0.5369999999860001,0.00157325208858665
0.5374999999850001,0.0015007452365223964
0.537999999984,0.00143204354995706
0.5384999999830001,0.0013669223302752646
0.5389999999820001,0.001305171612033201
0.5394999999810001,0.001246595104282176
0.5399999999800001,0.0011910092155781042
0.5404999999990001,0.001138242149531934
0.5409999999980001,0.0010881330840675986
0.5414999999970002,0.001040531388915129
0.5419999999960001,0.0009952959246207213
0.5424999999950001,0.0009522943835433298
0.5429999999940001,0.0009114026852214219
0.5434999999930001,0.0008725044118029427
0.5439999999920001,0.0008354902892022228
0.5444999999910001,0.0008002577064066415
0.5449999999900002,0.0007667102668623274
0.5454999999890001,0.0007347573758308497
0.5459999999880001,0.0007043138566051143
0.5464999999870002,0.0006752995932881862
0.5469999999860001,0.0006476392004571799
0.5474999999850001,0.0006212617159810753
0.5479999999840001,0.0005961003152050768
0.5484999999830001,0.0005720920451002311
0.5489999999820001,0.0005491775780522789
0.5494999999810001,0.0005273009814442813
0.5499999999800002,0.0005064095040437289
0.5504999999990001,0.0004864533755421546
0.5509999999980001,0.0004673856249626818
0.5514999999970002,0.00044916190165085424
0.5519999999960001,0.0004317403183268444
0.5524999999950001,0.00041508129841323274
0.5529999999940001,0.00039914743715213305
0.5534999999930001,0.0003839033685860652
0.5539999999920001,0.000369315644771712
0.5544999999910001,0.00035535261976246105
0.5549999999900002,0.00034198434376316234
0.5554999999890001,0.0003291824622280073
0.5559999999880001,0.00031692012273114474
0.5564999999870002,0.00030517188688978803
0.5569999999860001,0.0002939136486910829
0.5574999999850001,0.0002831225572795421
0.5579999999840001,0.0002727769452548508
0.5584999999830002,0.0002628562608239915
0.5589999999820001,0.0002533410048856011
0.5594999999810001,0.0002442126713033488
0.5599999999800002,0.00023545369139608052
0.560499999999,0.00022704738124900228
0.560999999998,0.00021897789388727632
0.5614999999970001,0.0002112301712207982
0.561999999996,0.00020378990200654678
0.562499999995,0.00019664348060706218
0.562999999994,0.00018977796898480935
0.563499999993,0.00018318106031398014
0.563999999992,0.0001768410452921923
0.564499999991,0.0001707467800950035
0.5649999999900001,0.00016488765639002673
0.565499999989,0.00015925357295915816
0.565999999988,0.00015383490903842452
0.5664999999870001,0.00014862249915766125
0.566999999986,0.00014360760949769181
0.567499999985,0.0001387819153739255
0.567999999984,0.00013413748038671038
0.568499999983,0.00012966673626149555
0.568999999982,0.00012536246423476997
0.569499999981,0.00012121777723221391
0.5699999999800001,0.0001172261031248717
0.570499999999,0.00011338116876008124
0.570999999998,0.00010967698559436696
0.5714999999970001,0.00010610783460342331
0.571999999996,0.00010266825360445838
0.572499999995,0.00009935302434809981
0.572999999994,0.00009615716060392581
0.573499999993,0.00009307589679196493
0.573999999992,0.00009010467735544748
0.574499999991,0.00008723914647935002
0.5749999999900001,0.000084475138500178
0.575499999989,0.000081808668891098
0.575999999988,0.00007923592548442371
0.5764999999870001,0.00007675326037521348
0.576999999986,0.00007435718213831732
0.577499999985,0.00007204434845633596
0.577999999984,0.00006981155911642392
0.5784999999830001,0.00006765574945422664
0.578999999982,0.00006557398396050264
0.579499999981,0.00006356345039615994
0.5799999999800001,0.00006162145407804719
0.580499999999,0.00005974541243078333
0.580999999998,0.00005793285017380711
0.5814999999970001,0.000056181393991856145
0.581999999996,0.00005448876823240446
0.582499999995,0.00005285279041969218
0.582999999994,0.00005127136710493706
0.5834999999930001,0.000049742489863383655
0.583999999992,0.00004826423151495877
0.584499999991,0.00004683474254464863
0.5849999999900001,0.000045452247674301144
0.585499999989,0.00004411504259492523
0.585999999988,0.00004282149086418642
0.5864999999870001,0.00004157002279427492
0.586999999986,0.00004035914663809594
0.587499999985,0.00003918739887384204
0.587999999984,0.00003805338609920754
0.5884999999830001,0.00003695576934849905
0.588999999982,0.00003589326176088462
0.589499999981,0.000034864626371392454
0.5899999999800001,0.000033868673996802605
0.590499999999,0.000032904261176709155
0.590999999998,0.00003197028841422274
0.5914999999970001,0.000031065698095003396
0.5919999999960001,0.00003018947289897333
0.592499999995,0.00002934063408478833
0.592999999994,0.000028518239902795485
0.5934999999930001,0.000027721384055597577
0.593999999992,0.000026949194248464504
0.594499999991,0.000026200830800842618
0.5949999999900001,0.00002547548532141315
0.595499999989,0.000024772379417274535
0.595999999988,0.000024090763497199953
0.5964999999870001,0.000023429915605381866
0.5969999999860001,0.00002278914030959178
0.597499999985,0.000022167767645813363
0.597999999984,0.000021565152092433436
0.5984999999830001,0.00002098067160480861
0.598999999982,0.00002041372668662434
0.599499999981,0.000019863739496505985
0.5999999999800001,0.00001933015299679343
0.6004999999990001,0.000018812430120510632
0.600999999998,0.000018310053069459664
0.6014999999970001,0.000017822522444575242
0.6019999999960001,0.000017349356616657082
0.602499999995,0.000016890091010748392
0.602999999994,0.00001644427745705142
0.6034999999930001,0.000016011483551521632
0.603999999992,0.000015591292069505585
0.604499999991,0.000015183300372920876
0.6049999999900001,0.000014787119851516355
0.6054999999890001,0.000014402375412215881
0.605999999988,0.000014028704946991052
0.6064999999870001,0.000013665758856531843
0.6069999999860001,0.000013313199571941563
0.607499999985,0.000012970701122199838
0.607999999984,0.000012637948678583864
0.6084999999830001,0.00001231463815666401
0.608999999982,0.000012000475815756896
0.609499999981,0.000011695177872339717
0.6099999999800001,0.000011398470137233766
0.6104999999990001,0.000011110087651831716
0.610999999998,0.000010829774395689102
0.6114999999970001,0.000010557282892138123
0.6119999999960001,0.000010292373943970424
0.612499999995,0.000010034816321861977
0.612999999994,0.000009784386474649768
0.6134999999930001,0.000009540868256449843
0.6139999999920001,0.000009304052656452916
0.614499999991,0.000009073737546851368
0.6149999999900001,0.000008849727437214407
0.6154999999890001,0.000008631833234885463
0.615999999988,0.000008419872021893976
0.6164999999870001,0.000008213666833428921
0.6169999999860001,0.000008013046451607574
0.617499999985,0.00000781784519915676
0.617999999984,0.00000762790274745459
0.6184999999830001,0.0000074430639292956914
0.6189999999820001,0.000007263178557961386
0.619499999981,0.000007088101255893385
0.6199999999800001,0.000006917691286510558
0.6204999999990001,0.000006751812387362805
0.620999999998,0.000006590332642555391
0.6214999999970001,0.000006433124294186851
0.6219999999960001,0.000006280063625575063
0.622499999995,0.000006131030817646011
0.622999999994,0.000005985909812228498
0.6234999999930001,0.000005844588190601342
0.6239999999920001,0.000005706957044639075
0.624499999991,0.000005572910861786693
0.6249999999900001,0.000005442347406401103
0.6254999999890001,0.000005315167615047374
0.625999999988,0.000005191275485657067
0.6264999999870001,0.000005070577976806225
0.6269999999860001,0.000004952984909483221
0.6274999999850001,0.0000048384088713892055
0.627999999984,0.000004726765123772461
0.6284999999830001,0.000004617971515899346
0.6289999999820001,0.000004511948397401578
0.629499999981,0.000004408618536685435
0.6299999999800001,0.000004307907041351417
0.6304999999990001,0.000004209741277923555
0.630999999998,0.000004114050813853904
0.6314999999970001,0.000004020767321751757
0.6319999999960001,0.000003929824527327956
0.6324999999950001,0.000003841158139166558
0.632999999994,0.000003754705783420704
0.6334999999930001,0.0000036704069427987754
0.6339999999920001,0.0000035882028971737684
0.634499999991,0.0000035080366652133727
0.6349999999900001,0.000003429852949492829
0.6354999999890001,0.0000033535980821844626
0.635999999988,0.0000032792199733642485
0.6364999999870001,0.0000032066680609187723
0.6369999999860001,0.000003135893261870541
0.6374999999850001,0.000003066847926740503
0.637999999984,0.000002999485792605764
0.6384999999830001,0.0000029337619409418966
0.6389999999820001,0.0000028696327547546306
0.639499999981,0.000002807055878336257
0.6399999999800001,0.0000027459901772921017
0.6404999999990001,0.000002686395698605052
0.6409999999980001,0.000002628233643316592
0.6414999999970001,0.0000025714663163752797
0.6419999999960001,0.000002516057102251456
0.6424999999950001,0.000002461970471172969
0.642999999994,0.0000024091718527901637
0.6434999999930001,0.0000023576276550072745
0.6439999999920001,0.000002307305249771402
0.644499999991,0.0000022581729284454045
0.6449999999900001,0.000002210199877101029
0.6454999999890001,0.0000021633561473533963
0.6459999999880001,0.0000021176126313477414
0.6464999999870001,0.000002072941035365516
0.6469999999860001,0.000002029313855586422
0.6474999999850001,0.000001986704354978303
0.647999999984,0.0000019450865390404837
0.6484999999830001,0.000001904435134027969
0.6489999999820001,0.0000018647255661009863
0.649499999981,0.0000018259339391246912
0.6499999999800001,0.0000017880370156226831
0.6504999999990001,0.000001751012195090346
0.6509999999980001,0.0000017148375012437687
0.6514999999970001,0.0000016794915545861153
0.6519999999960001,0.000001644953560838702
0.6524999999950001,0.0000016112032922080753
0.652999999994,0.0000015782210704559476
0.6534999999930001,0.0000015459877513244073
0.6539999999920001,0.0000015144847083674533
0.6544999999910001,0.0000014836938180699004
0.6549999999900001,0.0000014535974454736791
0.6554999999890001,0.000001424178429369348
0.6559999999880001,0.000001395420069242754
0.6564999999870001,0.000001367306111359039
0.6569999999860001,0.000001339820736197905
0.6574999999850001,0.0000013129485458642237
0.657999999984,0.000001286674551924291
0.6584999999830001,0.000001260984163774889
0.6589999999820001,0.0000012358631772662191
0.6594999999810001,0.0000012112977633940543
0.6599999999800001,0.0000011872744578911668
0.6604999999990001,0.0000011637801498369796
0.6609999999980001,0.000001140802075372
0.6614999999970002,0.000001118327802196593
0.6619999999960001,0.0000010963452240142138
0.6624999999950001,0.000001074842550644802
0.662999999994,0.0000010538082984605799
0.6634999999930001,0.0000010332312824733714
0.6639999999920001,0.0000010131006076207907
0.6644999999910001,9.934056606439827e-7
0.6649999999900001,9.741361024925755e-7
0.6654999999890001,9.55281860509329e-7
0.6659999999880001,9.368331208548015e-7
0.6664999999870002,9.187803215210432e-7
0.6669999999860001,9.011141455114728e-7
0.6674999999850001,8.838255138849006e-7
0.6679999999840001,8.669055789662996e-7
0.6684999999830001,8.503457187167741e-7
0.6689999999820001,8.341375297207262e-7
0.6694999999810001,8.182728215814802e-7
0.6699999999800001,8.027436111883266e-7
0.6704999999990001,7.875421162808764e-7
0.6709999999980001,7.726607524378229e-7
0.6714999999970002,7.580921241805018e-7
0.6719999999960001,7.438290220674754e-7
0.6724999999950001,7.298644172716773e-7
0.6729999999940001,7.161914566332689e-7
0.6734999999930001,7.02803457685446e-7
0.6739999999920001,6.896939045993716e-7
0.6744999999910001,6.768564431817377e-7
0.6749999999900002,6.64284876751726e-7
0.6754999999890001,6.519731621065338e-7
0.6759999999880001,6.399154050851869e-7
0.6764999999870002,6.281058567344136e-7
0.6769999999860001,6.165389097758064e-7
0.6774999999850001,6.05209094229721e-7
0.6779999999840001,5.941110742953561e-7
0.6784999999830001,5.832396445539894e-7
0.6789999999820001,5.725897266763052e-7
0.6794999999810001,5.621563659198512e-7
0.6799999999800002,5.519347279997451e-7
0.680499999999,5.419200955129914e-7
0.680999999998,5.321078664443743e-7
0.6814999999970001,5.224935487402967e-7
0.681999999996,5.130727591812501e-7
0.682499999995,5.038412199733495e-7
0.682999999994,4.947947561073959e-7
0.683499999993,4.859292927116075e-7
0.683999999992,4.772408523172933e-7
0.684499999991,4.687255525610671e-7
0.68499999999,4.603796035567594e-7
0.685499999989,4.5219930566600666e-7
0.685999999988,4.441810470685965e-7
0.6864999999870001,4.363213016130968e-7
0.686999999986,4.286166263717673e-7
0.687499999985,4.2106365990611304e-7
0.687999999984,4.136591199087733e-7
0.688499999983,4.0639980134222085e-7
0.688999999982,3.99282574337937e-7
0.689499999981,3.9230438242770246e-7
0.6899999999800001,3.8546224058803646e-7
0.690499999999,3.7875323323968576e-7
0.690999999998,3.7217451352605705e-7
0.6914999999970001,3.657233000207696e-7
0.691999999996,3.5939687611013255e-7
0.692499999995,3.531925881172342e-7
0.692999999994,3.47107843773994e-7
0.693499999993,3.4114011059921866e-7
0.693999999992,3.352869145031368e-7
0.694499999991,3.295458382813485e-7
0.6949999999900001,3.239145202643678e-7
0.695499999989,3.1839065273650453e-7
0.695999999988,3.12971980948636e-7
0.6964999999870001,3.076563015423352e-7
0.696999999986,3.024414613516601e-7
0.697499999985,2.9732535618629417e-7
0.697999999984,2.9230592966617966e-7
0.698499999983,2.8738117194864406e-7
0.698999999982,2.825491186881409e-7
0.699499999981,2.7780784989499095e-7
0.6999999999800001,2.731554888243826e-7
0.700499999999,2.685902007891795e-7
0.700999999998,2.641101928311123e-7
0.7014999999970001,2.597137116372282e-7
0.701999999996,2.553990433111238e-7
0.702499999995,2.511645122510504e-7
0.702999999994,2.470084801897966e-7
0.7034999999930001,2.4292934532316337e-7
0.703999999992,2.3892554138228207e-7
0.704499999991,2.3499553691859535e-7
0.7049999999900001,2.3113783423654927e-7
0.705499999989,2.2735096884346037e-7
0.705999999988,2.2363350846793013e-7
0.7064999999870001,2.1998405243619912e-7
0.706999999986,2.164012307816407e-7
0.707499999985,2.1288370363861691e-7
0.707999999984,2.0943016042252962e-7
0.7084999999830001,2.0603931924253293e-7
0.708999999982,2.0270992614646988e-7
0.709499999981,1.9944075449373034e-7
0.7099999999800001,1.962306043211586e-7
0.710499999999,1.9307830156330381e-7
0.710999999998,1.8998269798379097e-7
0.7114999999970001,1.8694266976456423e-7
0.711999999996,1.839571175236518e-7
0.712499999995,1.8102496550823382e-7
0.712999999994,1.7814516118476643e-7
0.7134999999930001,1.7531667450858867e-7
0.713999999992,1.7253849760649797e-7
0.714499999991,1.6980964416522398e-7
0.7149999999900001,1.6712914885436033e-7
0.715499999989,1.644960670453341e-7
0.715999999988,1.619094741327891e-7
0.7164999999870001,1.5936846516064903e-7
0.7169999999860001,1.5687215443944274e-7
0.717499999985,1.5441967491790778e-7
0.717999999984,1.5201017800395674e-7
0.7184999999830001,1.4964283289781473e-7
0.718999999982,1.473168263557036e-7
0.719499999981,1.4503136224456998e-7
0.7199999999800001,1.427856611100467e-7
0.720499999999,1.4057895976711895e-7
0.720999999998,1.3841051124730666e-7
0.7214999999970001,1.3627958393088441e-7
0.7219999999960001,1.3418546152297435e-7
0.722499999995,1.3212744264224782e-7
0.722999999994,1.3010484051165688e-7
0.7234999999930001,1.2811698252601026e-7
0.723999999992,1.2616321007195128e-7
0.724499999991,1.2424287814629706e-7
0.7249999999900001,1.2235535501318479e-7
0.725499999989,1.2050002198374462e-7
0.725999999988,1.1867627306126172e-7
0.7264999999870001,1.1688351476092523e-7
0.7269999999860001,1.1512116568407062e-7
0.727499999985,1.1338865637182145e-7
0.727999999984,1.1168542896285811e-7
0.7284999999830001,1.1001093702354614e-7
0.728999999982,1.0836464519477024e-7
0.729499999981,1.0674602902135309e-7
0.7299999999800001,1.0515457468488488e-7
0.7304999999990001,1.0358977871462026e-7
0.730999999998,1.0205114800492626e-7
0.7314999999970001,1.0053819921194795e-7
0.7319999999960001,9.905045881436651e-8
0.732499999995,9.758746279560449e-8
0.732999999994,9.614875647900222e-8
0.7334999999930001,9.473389428621288e-8
0.733999999992,9.334243956255436e-8
0.734499999991,9.197396441124723e-8
0.7349999999900001,9.062804943858337e-8
0.7354999999890001,8.930428361077575e-8
0.735999999988,8.800226408610519e-8
0.7364999999870001,8.672159599815147e-8
0.7369999999860001,8.546189232456657e-8
0.737499999985,8.42227737000669e-8
0.737999999984,8.300386824163231e-8
0.7384999999830001,8.18048114142779e-8
0.738999999982,8.06252458552131e-8
0.739499999981,7.94648212323317e-8
0.7399999999800001,7.83231940862483e-8
0.7404999999990001,7.720002764138345e-8
0.740999999998,7.609499184757212e-8
0.7414999999970001,7.500776296227256e-8
0.7419999999960001,7.393802360868647e-8
0.742499999995,7.288546258268084e-8
0.742999999994,7.184977472667923e-8
0.7434999999930001,7.083066080354698e-8
0.7439999999920001,6.982782739656819e-8
0.744499999991,6.884098671843201e-8
0.7449999999900001,6.786985657477304e-8
0.7454999999890001,6.69141602121465e-8
0.745999999988,6.597362618685973e-8
0.7464999999870001,6.504798826926031e-8
0.7469999999860001,6.413698535898414e-8
0.747499999985,6.324036133897664e-8
0.747999999984,6.235786500038534e-8
0.7484999999830001,6.148924992004473e-8
0.7489999999820001,6.06342743826803e-8
0.749499999981,5.979270126915503e-8
0.7499999999800001,5.896429796383125e-8
0.7504999999990001,5.8148836235484875e-8
0.750999999998,5.7346092271194915e-8
0.7514999999970001,5.655584639280374e-8
0.7519999999960001,5.577788310220806e-8
0.7524999999950001,5.5011990968059735e-8
0.752999999994,5.425796252886428e-8
0.7534999999930001,5.3515594231182526e-8
0.7539999999920001,5.2784686341689364e-8
0.754499999991,5.206504285119207e-8
0.7549999999900001,5.1356471435380085e-8
0.7554999999890001,5.0658783358734663e-8
0.755999999988,4.9971793387361874e-8
0.7564999999870001,4.9295319754497534e-8
0.7569999999860001,4.8629184063976396e-8
0.7574999999850001,4.797321122962943e-8
0.757999999984,4.732722940457856e-8
0.7584999999830001,4.669106993389368e-8
0.7589999999820001,4.6064567262253325e-8
0.759499999981,4.544755889295395e-8
0.7599999999800001,4.4839885323854103e-8
0.7604999999990001,4.424138995575405e-8
0.760999999998,4.3651919139288265e-8
0.7614999999970001,4.307132196408001e-8
0.7619999999960001,4.249945030686795e-8
0.7624999999950001,4.1936158755761617e-8
0.762999999994,4.138130454086641e-8
0.7634999999930001,4.083474750099634e-8
0.7639999999920001,4.029635001270244e-8
0.764499999991,3.976597695958096e-8
0.7649999999900001,3.924349567711127e-8
0.7654999999890001,3.872877584742365e-8
0.7659999999880001,3.8221689582244724e-8
0.7664999999870001,3.772211128432498e-8
0.7669999999860001,3.7229917597877094e-8
0.7674999999850001,3.674498740627433e-8
0.767999999984,3.626720175782433e-8
0.7684999999830001,3.579644383559883e-8
0.7689999999820001,3.533259891342618e-8
0.769499999981,3.4875554318260623e-8
0.7699999999800001,3.442519938552629e-8
0.7704999999990001,3.3981425405824005e-8
0.7709999999980001,3.354412565910266e-8
0.7714999999970001,3.31131952635913e-8
0.7719999999960001,3.268853122161324e-8
0.7724999999950001,3.2270032358043786e-8
0.772999999994,3.1857599283637725e-8
0.7734999999930001,3.1451134364841354e-8
0.7739999999920001,3.1050541701664776e-8
0.774499999991,3.065572705908471e-8
0.7749999999900001,3.026659788407078e-8
0.7754999999890001,2.988306323084109e-8
0.7759999999880001,2.9505033746134183e-8
0.7764999999870001,2.913242166011937e-8
0.7769999999860001,2.876514071244084e-8
0.7774999999850001,2.840310616599868e-8
0.777999999984,2.8046234747405316e-8
0.7784999999830001,2.7694444641332285e-8
0.7789999999820001,2.7347655445393356e-8
0.7794999999810001,2.7005788157774785e-8
0.7799999999800001,2.6668765140524308e-8
0.7804999999990001,2.633651008713276e-8
0.7809999999980001,2.6008948048582013e-8
0.7814999999970001,2.5686005326326683e-8
0.7819999999960001,2.5367609502947998e-8
0.7824999999950001,2.5053689409600256e-8
0.782999999994,2.474417509703315e-8
0.7834999999930001,2.4438997810675938e-8
0.7839999999920001,2.4138089979443235e-8
0.7844999999910001,2.3841385183414293e-8
0.7849999999900001,2.354881813033717e-8
0.7854999999890001,2.3260324652100042e-8
0.7859999999880001,2.2975841662855796e-8
0.7864999999870002,2.269530714857836e-8
0.7869999999860001,2.2418660155074826e-8
0.7874999999850001,2.214584074813385e-8
0.787999999984,2.187679001775713e-8
0.7884999999830001,2.1611450043388593e-8
0.7889999999820001,2.1349763881976223e-8
0.7894999999810001,2.1091675548827143e-8
0.7899999999800001,2.083713000192864e-8
0.7904999999990001,2.0586073110999284e-8
0.7909999999980001,2.033845168452243e-8
0.7914999999970002,2.009421339135133e-8
0.7919999999960001,1.9853306785628687e-8
0.7924999999950001,1.9615681274384818e-8
0.7929999999940001,1.938128711545218e-8
0.7934999999930001,1.915007539382688e-8
0.7939999999920001,1.8921998002591552e-8
0.7944999999910001,1.869700762986473e-8
0.7949999999900002,1.8475057760123443e-8
0.7954999999890001,1.8256102635024976e-8
0.7959999999880001,1.8040097261909452e-8
0.7964999999870002,1.7826997378388107e-8
0.7969999999860001,1.7616759466051686e-8
0.7974999999850001,1.7409340707193257e-8
0.7979999999840001,1.72046990010615e-8
0.7984999999830001,1.7002792925328117e-8
0.7989999999820001,1.680358174651792e-8
0.7994999999810001,1.6607025388045443e-8
0.7999999999800002,1.641308443467619e-8
0.8004999999990001,1.6221720102961482e-8
0.8009999999980001,1.6032894264381146e-8
0.8014999999970002,1.5846569387457323e-8
0.8019999999960001,1.56627085597198e-8
0.8024999999950001,1.5481275462287524e-8
0.8029999999940001,1.53022343682965e-8
0.8034999999930001,1.5125550130244923e-8
0.8039999999920001,1.4951188160894146e-8
0.8044999999910001,1.4779114439644715e-8
0.8049999999900002,1.4609295485089707e-8
0.8054999999890001,1.4441698360745272e-8
0.8059999999880001,1.4276290652150546e-8
0.8064999999870002,1.4113040472773856e-8
0.8069999999860001,1.3951916438413736e-8
0.8074999999850001,1.379288767036809e-8
0.8079999999840001,1.363592378575191e-8
0.8084999999830002,1.3480994878828862e-8
0.8089999999820001,1.3328071525859717e-8
0.8094999999810001,1.317712476748519e-8
0.8099999999800002,1.3028126105745978e-8
0.810499999999,1.2881047487550371e-8
0.810999999998,1.2735861321522021e-8
0.8114999999970001,1.2592540435285617e-8
0.811999999996,1.2451058089860622e-8
0.812499999995,1.2311387970099639e-8
0.812999999994,1.2173504171791597e-8
0.813499999993,1.2037381201590046e-8
0.813999999992,1.19029939620537e-8
0.814499999991,1.177031775355145e-8
0.8149999999900001,1.1639328258948078e-8
0.815499999989,1.1510001542900592e-8
0.815999999988,1.138231404424778e-8
0.8164999999870001,1.125624256790072e-8
0.816999999986,1.1131764281868015e-8
0.817499999985,1.1008856705859074e-8
0.817999999984,1.0887497710568746e-8
0.818499999983,1.0767665509405267e-8
0.818999999982,1.0649338651892226e-8
0.819499999981,1.0532496020713189e-8
0.8199999999800001,1.041711682338295e-8
0.820499999999,1.0303180583897842e-8
0.820999999998,1.0190667154588871e-8
0.8214999999970001,1.0079556684170064e-8
0.821999999996,9.969829631214833e-9
0.822499999995,9.86146675160835e-9
0.822999999994,9.754449098621333e-9
0.823499999993,9.648758013583267e-9
0.823999999992,9.544375122972657e-9
0.824499999991,9.44128233336433e-9
0.8249999999900001,9.339461826307083e-9
0.825499999989,9.238896054727994e-9
0.825999999988,9.139567739767777e-9
0.8264999999870001,9.041459860451735e-9
0.826999999986,8.944555656689777e-9
0.827499999985,8.848838620882883e-9
0.827999999984,8.754292494970337e-9
0.8284999999830001,8.660901265147616e-9
0.828999999982,8.568649159547109e-9
0.829499999981,8.47752064365195e-9
0.8299999999800001,8.387500415664675e-9
0.830499999999,8.298573400124567e-9
0.830999999998,8.21072475750452e-9
0.8314999999970001,8.123939860649241e-9
0.831999999996,8.03820430266321e-9
0.832499999995,7.953503893390041e-9
0.832999999994,7.869824650373083e-9
0.8334999999930001,7.787152800647068e-9
0.833999999992,7.705474779827885e-9
0.834499999991,7.624777219721292e-9
0.8349999999900001,7.545046955224228e-9
0.835499999989,7.466271011655454e-9
0.835999999988,7.388436608280121e-9
0.8364999999870001,7.311531153603961e-9
0.836999999986,7.2355422396229596e-9
0.837499999985,7.160457642560725e-9
0.837999999984,7.086265316917668e-9
0.8384999999830001,7.012953395542466e-9
0.838999999982,6.940510184206583e-9
0.839499999981,6.8689241600407236e-9
0.8399999999800001,6.79818396889264e-9
0.840499999999,6.728278419358205e-9
0.840999999998,6.659196491595569e-9
0.8414999999970001,6.5909273176050315e-9
0.8419999999960001,6.523460191311731e-9
0.842499999995,6.4567845607927444e-9
0.842999999994,6.390890027942256e-9
0.8434999999930001,6.325766344695083e-9
0.843999999992,6.261403411492346e-9
0.844499999991,6.1977912750726425e-9
0.8449999999900001,6.134920124698248e-9
0.845499999989,6.072780292801588e-9
0.845999999988,6.011362249104154e-9
0.8464999999870001,5.950656601666939e-9
0.8469999999860001,5.8906540919700054e-9
0.847499999985,5.83134559491216e-9
0.847999999984,5.772722116030638e-9
0.8484999999830001,5.7147747894466176e-9
0.848999999982,5.65749487600254e-9
0.849499999981,5.600873760857113e-9
0.8499999999800001,5.5449029518200975e-9
0.8504999999990001,5.489574075298117e-9
0.850999999998,5.4348788833121455e-9
0.8514999999970001,5.3808092381473786e-9
0.8519999999960001,5.327357119974521e-9
0.852499999995,5.274514621538493e-9
0.852999999994,5.222273948474814e-9
0.8534999999930001,5.170627415575474e-9
0.853999999992,5.119567445820214e-9
0.854499999991,5.069086568780948e-9
0.8549999999900001,5.019177419924806e-9
0.8554999999890001,4.969832737522036e-9
0.855999999988,4.921045361632782e-9
0.8564999999870001,4.87280823202417e-9
0.8569999999860001,4.8251143882800405e-9
0.857499999985,4.777956966604764e-9
0.857999999984,4.7313291989129194e-9
0.8584999999830001,4.6852244110931544e-9
0.858999999982,4.639636022672624e-9
0.859499999981,4.594557543795013e-9
0.8599999999800001,4.54998257520923e-9
0.8604999999990001,4.505904804248473e-9
0.860999999998,4.462318011137993e-9
0.8614999999970001,4.4192160564509714e-9
0.8619999999960001,4.376592887564697e-9
0.862499999995,4.3344425350773166e-9
0.862999999994,4.2927591122013525e-9
0.8634999999930001,4.251536812689578e-9
0.8639999999920001,4.21076991034546e-9
0.864499999991,4.170452756964399e-9
0.8649999999900001,4.1305797822513915e-9
0.8654999999890001,4.091145491759078e-9
0.865999999988,4.0521444664969735e-9
0.8664999999870001,4.013571361070603e-9
0.8669999999860001,3.975420903603211e-9
0.867499999985,3.937687892982957e-9
0.867999999984,3.9003671994631116e-9
0.8684999999830001,3.863453762783156e-9
0.8689999999820001,3.826942591302338e-9
0.869499999981,3.790828760976711e-9
0.8699999999800001,3.755107414371331e-9
0.8704999999990001,3.7197737583345025e-9
0.870999999998,3.684823068427063e-9
0.8714999999970001,3.650250679973486e-9
0.8719999999960001,3.6160519922218726e-9
0.872499999995,3.5822224660873585e-9
0.872999999994,3.548757623979188e-9
0.8734999999930001,3.515653048071507e-9
0.8739999999920001,3.4829043792217853e-9
0.874499999991,3.4505073172977717e-9
0.8749999999900001,3.418457619643824e-9
0.8754999999890001,3.3867510992800146e-9
0.875999999988,3.355383626079447e-9
0.8764999999870001,3.3243511239951976e-9
0.8769999999860001,3.293649572140991e-9
0.8774999999850001,3.263275001938386e-9
0.877999999984,3.233223498397268e-9
0.8784999999830001,3.2034911975774196e-9
0.8789999999820001,3.1740742870265685e-9
0.879499999981,3.1449690047143218e-9
0.8799999999800001,3.1161716380434902e-9
0.8804999999990001,3.0876785223044415e-9
0.880999999998,3.0594860443676177e-9
0.8814999999970001,3.031590635238935e-9
0.8819999999960001,3.003988773985654e-9
0.8824999999950001,2.976676985596594e-9
0.882999999994,2.9496518406811807e-9
0.8834999999930001,2.9229099550677545e-9
0.8839999999920001,2.8964479880134404e-9
0.884499999991,2.8702626432845743e-9
0.8849999999900001,2.8443506667591464e-9
0.8854999999890001,2.818708847028391e-9
0.885999999988,2.7933340145602494e-9
0.8864999999870001,2.768223040845699e-9
0.8869999999860001,2.7433728378429272e-9
0.8874999999850001,2.718780357993208e-9
0.887999999984,2.694442592276801e-9
0.8884999999830001,2.6703565712348898e-9
0.8889999999820001,2.64651936344688e-9
0.889499999981,2.6229280755570726e-9
0.8899999999800001,2.5995798511309604e-9
0.8904999999990001,2.576471869655823e-9
0.8909999999980001,2.553601349676434e-9
0.8914999999970001,2.5309655425414955e-9
0.8919999999960001,2.5085617356466475e-9
0.8924999999950001,2.4863872514554872e-9
0.892999999994,2.4644394463632674e-9
0.8934999999930001,2.4427157105634714e-9
0.8939999999920001,2.4212134670080378e-9
0.894499999991,2.3999301728221448e-9
0.8949999999900001,2.378863315991976e-9
0.8954999999890001,2.3580104174108453e-9
0.8959999999880001,2.3373690284216064e-9
0.8964999999870001,2.3169367327608586e-9
0.8969999999860001,2.296711143848503e-9
0.8974999999850001,2.27668990500679e-9
0.897999999984,2.2568706900573586e-9
0.8984999999830001,2.2372512018172524e-9
0.8989999999820001,2.217829172067615e-9
0.899499999981,2.198602360905743e-9
0.8999999999800001,2.179568557009119e-9
0.9004999999990001,2.1607255757577306e-9
0.9009999999980001,2.14207126212713e-9
0.9014999999970001,2.1236034861489325e-9
0.9019999999960001,2.1053201447614436e-9
0.9024999999950001,2.0872191616681306e-9
0.902999999994,2.0692984862002925e-9
0.9034999999930001,2.0515560929951036e-9
0.9039999999920001,2.0339899827270977e-9
0.9044999999910001,2.0165981795017283e-9
0.9049999999900001,1.9993787329672124e-9
0.9054999999890001,1.982329717247346e-9
0.9059999999880001,1.9654492295834254e-9
0.9064999999870001,1.9487353908893366e-9
0.9069999999860001,1.9321863459682334e-9
0.9074999999850001,1.9158002617533303e-9
0.907999999984,1.899575328071404e-9
0.9084999999830001,1.8835097571003932e-9
0.9089999999820001,1.867601782882711e-9
0.9094999999810001,1.8518496612538318e-9
0.9099999999800001,1.8362516693740248e-9
0.9104999999990001,1.8208061049118312e-9
0.9109999999980001,1.805511288314472e-9
0.9114999999970002,1.790365558533721e-9
0.9119999999960001,1.7753672757300334e-9
0.9124999999950001,1.760514819732927e-9
0.912999999994,1.7458065902275765e-9
0.9134999999930001,1.7312410063851592e-9
0.9139999999920001,1.71681650673562e-9
0.9144999999910001,1.7025315486499924e-9
0.9149999999900001,1.6883846079161335e-9
0.9154999999890001,1.6743741794823101e-9
0.9159999999880001,1.6604987758092525e-9
0.9164999999870002,1.6467569274941039e-9
0.9169999999860001,1.633147183374053e-9
0.9174999999850001,1.6196681092490339e-9
0.9179999999840001,1.6063182879737263e-9
0.9184999999830001,1.5930963205292686e-9
0.9189999999820001,1.5800008233138293e-9
0.9194999999810001,1.5670304304915423e-9
0.9199999999800001,1.554183791872106e-9
0.9204999999990001,1.5414595732489224e-9
0.9209999999980001,1.528856457728564e-9
0.9214999999970002,1.5163731428248112e-9
0.9219999999960001,1.5040083419111554e-9
0.9224999999950001,1.4917607838432006e-9
0.9229999999940001,1.4796292123507842e-9
0.9234999999930001,1.4676123865794479e-9
0.9239999999920001,1.4557090798087825e-9
0.9244999999910001,1.4439180806339854e-9
0.9249999999900002,1.4322381910965197e-9
0.9254999999890001,1.4206682278703602e-9
0.9259999999880001,1.4092070218594763e-9
0.9264999999870002,1.3978534175359775e-9
0.9269999999860001,1.3866062730871176e-9
0.9274999999850001,1.3754644597707317e-9
0.9279999999840001,1.3644268626124193e-9
0.9284999999830001,1.3534923793658245e-9
0.9289999999820001,1.3426599212735972e-9
0.9294999999810001,1.3319284116837097e-9
0.9299999999800002,1.321296787005169e-9
0.930499999999,1.3107639955221936e-9
0.930999999998,1.3003289990524901e-9
0.9314999999970001,1.289990770229212e-9
0.931999999996,1.279748294306556e-9
0.932499999995,1.2696005682752793e-9
0.932999999994,1.2595466004375757e-9
0.933499999993,1.2495854113192965e-9
0.933999999992,1.2397160318837316e-9
0.934499999991,1.2299375053185836e-9
0.93499999999,1.22024888545358e-9
0.935499999989,1.210649236758305e-9
0.935999999988,1.201137634999381e-9
0.9364999999870001,1.191713166238957e-9
0.936999999986,1.1823749275259129e-9
0.937499999985,1.1731220258650039e-9
0.937999999984,1.163953578782272e-9
0.938499999983,1.1548687138528373e-9
0.938999999982,1.145866568595818e-9
0.939499999981,1.1369462906050637e-9
0.9399999999800001,1.128107037115755e-9
0.940499999999,1.119347974696081e-9
0.940999999998,1.1106682804816206e-9
0.9414999999970001,1.1020671399255982e-9
0.941999999996,1.0935437480877146e-9
0.942499999995,1.0850973094159366e-9
0.942999999994,1.0767270369301056e-9
0.943499999993,1.0684321531793163e-9
0.943999999992,1.060211889181948e-9
0.944499999991,1.0520654846477357e-9
0.9449999999900001,1.0439921880994048e-9
0.945499999989,1.0359912565129214e-9
0.945999999988,1.0280619550569042e-9
0.9464999999870001,1.0202035574015713e-9
0.946999999986,1.0124153454858184e-9
0.947499999985,1.0046966089849597e-9
0.947999999984,9.970466459152959e-10
0.948499999983,9.894647620435312e-10
0.948999999982,9.819502709282659e-10
0.949499999981,9.745024938020786e-10
0.9499999999800001,9.671207595727016e-10
0.950499999999,9.598044043173465e-10
0.950999999998,9.525527724026434e-10
0.9514999999970001,9.453652146418588e-10
0.951999999996,9.382410893817652e-10
0.952499999995,9.311797622217487e-10
0.952999999994,9.241806056061424e-10
0.9534999999930001,9.172429990958392e-10
0.953999999992,9.10366329156892e-10
0.954499999991,9.035499890672041e-10
0.9549999999900001,8.967933786507571e-10
0.955499999989,8.900959045432581e-10
0.955999999988,8.834569799424737e-10
0.9564999999870001,8.768760245575022e-10
0.956999999986,8.703524642221625e-10
0.957499999985,8.638857313830805e-10
0.957999999984,8.574752646812639e-10
0.9584999999830001,8.511205089101216e-10
0.958999999982,8.448209148736606e-10
0.959499999981,8.385759395079888e-10
0.9599999999800001,8.323850456771871e-10
0.960499999999,8.262477018437912e-10
0.960999999998,8.201633830683466e-10
0.9614999999970001,8.141315693354606e-10
0.961999999996,8.081517466770468e-10
0.962499999995,8.022234065865518e-10
0.962999999994,7.963460460914976e-10
0.9634999999930001,7.905191678416688e-10
0.963999999992,7.847422798070752e-10
0.964499999991,7.790148952934487e-10
0.9649999999900001,7.733365328192505e-10
0.965499999989,7.677067162325988e-10
0.965999999988,7.621249743034438e-10
0.9664999999870001,7.565908414004244e-10
0.9669999999860001,7.511038562071993e-10
0.967499999985,7.456635630610578e-10
0.967999999984,7.402695107515218e-10
0.9684999999830001,7.349212530512114e-10
0.968999999982,7.296183486479945e-10
0.969499999981,7.243603607969481e-10
0.9699999999800001,7.191468575548095e-10
0.970499999999,7.139774113405941e-10
0.970999999998,7.088515997772028e-10
0.9714999999970001,7.037690044066674e-10
0.9719999999960001,6.987292114070108e-10
0.972499999995,6.937318113849467e-10
0.972999999994,6.887763993989957e-10
0.9734999999930001,6.838625745669227e-10
0.973999999992,6.78989940664009e-10
0.974499999991,6.741581052631694e-10
0.9749999999900001,6.693666804337742e-10
0.975499999989,6.646152820105334e-10
0.975999999988,6.599035302477244e-10
0.9764999999870001,6.552310493081242e-10
0.9769999999860001,6.505974671442263e-10
0.977499999985,6.46002415890195e-10
0.977999999984,6.414455313467297e-10
0.9784999999830001,6.369264532520005e-10
0.978999999982,6.324448251346015e-10
0.979499999981,6.280002942714479e-10
0.9799999999800001,6.235925116454299e-10
0.9804999999990001,6.192211316902291e-10
0.980999999998,6.148858130266893e-10
0.9814999999970001,6.10586217315651e-10
0.9819999999960001,6.06322009810103e-10
0.982499999995,6.020928595149184e-10
0.982999999994,5.978984386647442e-10
0.9834999999930001,5.937384229807359e-10
0.983999999992,5.896124916468539e-10
0.984499999991,5.855203269798406e-10
0.9849999999900001,5.814616147586403e-10
0.9854999999890001,5.774360440705746e-10
0.985999999988,5.734433070538992e-10
0.9864999999870001,5.694830990841884e-10
0.9869999999860001,5.655551188439345e-10
0.987499999985,5.61659067934339e-10
0.987999999984,5.577946511466715e-10
0.9884999999830001,5.539615762340225e-10
0.988999999982,5.501595540813442e-10
0.989499999981,5.463882984339871e-10
0.9899999999800001,5.426475260347285e-10
0.9904999999990001,5.389369563749979e-10
0.990999999998,5.352563122821512e-10
0.9914999999970001,5.316053189892058e-10
0.9919999999960001,5.279837046271301e-10
0.992499999995,5.24391200177767e-10
0.992999999994,5.208275393485679e-10
0.9934999999930001,5.172924585108484e-10
0.9939999999920001,5.137856969380987e-10
0.994499999991,5.103069962379292e-10
0.9949999999900001,5.068561008021555e-10
0.9954999999890001,5.034327576843543e-10
0.995999999988,5.000367165047729e-10
0.9964999999870001,4.966677292819619e-10
0.9969999999860001,4.933255506363441e-10
0.997499999985,4.900099377165598e-10
0.997999999984,4.867206500163525e-10
0.9984999999830001,4.834574495831654e-10
0.9989999999820001,4.802201007927776e-10
0.999499999981,4.770083703769211e-10
0.9999999999800001,4.738220274749423e-10


==> data/ipFksi0SqueezeNewEB105ES103IP10IP882M100x50.csv <==
0.,-3.624252590747612e-13
0.0001,-0.0012311609192716345
0.00026329931618554524,-0.0032429941705351194
0.0005299659828522119,-0.006532005789885067
0.0009654308260136659,-0.011913185396427798
0.001676541937124777,-0.020729551037390815
0.002837781518888654,-0.03521042335877083
0.0047340778151849505,-0.059105834986051466
0.007830716699888622,-0.09883626528137415
0.01221002540840845,-0.15661480274431233
0.018403303177815796,-0.24133578380885884
0.027161920594855456,-0.36609869891728924
0.039548476133670143,-0.5500983395803378
0.05706571096774946,-0.8250467600435979
0.07922345512124242,-1.2087220506187248
0.10725103085576933,-1.7866486326193942
0.14270342150135806,-2.7535637095000287
0.1806036213121759,-4.212427325212772
0.22436700243840846,-6.5525491595793035
0.2711520247987431,-9.695473206493634
0.3211673175144375,-13.35227926383512
0.37463591449767714,-17.457393791475074
0.43179624902989927,-22.979879049765987
0.4470729910251106,-24.857942197993264
0.4686775667436131,-27.909697376592828
0.4960054336044277,-32.475967356691136
0.5305727547540317,-39.35071649747812
0.5742973417313351,-49.359013404983386
0.6247861458544377,-61.3582301197836
0.683085595157509,-74.14617439725919
0.7454103280517059,-95.1848311238622
0.8120382701123587,-114.22086290497523
0.8786662121730116,-128.6251819789156
0.9498944783378082,-170.90258102590093
1.,-218.42471825166055


==> data/ipFksi0SqueezeNewEB105ES103IP10IP882M200x70.csv <==
0.,2.455078241397901e-13
0.0001,-0.0012083949204863792
0.00026329931618554524,-0.003182730089518272
0.0005299659828522119,-0.0064096550204796494
0.0009654308260136659,-0.011687193711041417
0.001676541937124777,-0.020328396188062304
0.002837781518888654,-0.03450788371639655
0.0047340778151849505,-0.05787247370957558
0.007830716699888622,-0.09664509662606154
0.01221002540840845,-0.15292771792376952
0.018403303177815796,-0.2354417850905677
0.027161920594855456,-0.35757144706395777
0.039548476133670143,-0.5409015207762666
0.05706571096774946,-0.8263848650022978
0.07922345512124242,-1.2510630124912774
0.10725103085576933,-1.925465080909051
0.14270342150135806,-3.0287835707569526
0.1836403160666509,-4.592420756483464
0.22740369719288347,-6.50598238861126
0.27418871955321816,-8.984618294845484
0.32420401226891254,-12.725706940635767
0.3776726092521522,-18.306202797349265
0.4348329437843743,-24.92957992555467
0.45010968577958566,-26.635079830085232
0.47171426149808815,-29.227553148415122
0.5022677454885108,-33.51306701581156
0.5409151854338011,-38.62116537402217
0.5898007598184773,-45.54186600147814
0.646248958879442,-58.89205972642762
0.7065946220184546,-76.53025657443247
0.7711068495166998,-93.99581425452921
0.8400733216755714,-111.71582996942904
0.85850538667507,-117.15173993313253
0.8845722629799034,-125.87581190496307
0.9214363929789008,-140.8343201989314
0.9680662388818496,-164.23675202560625
1.,-182.0714566207453


==> data/ipFksi0SqueezeNewEB105ES103IP10IP882M400x100.csv <==
0.,-1.7329876682986578e-13
0.0001,-0.0012047466768752564
0.00026329931618554524,-0.003173234401209859
0.0005299659828522119,-0.006390914394936159
0.0009654308260136659,-0.011654210521533457
0.001676541937124777,-0.020274631507833568
0.002837781518888654,-0.03442766878513588
0.0047340778151849505,-0.05777296899907884
0.007830716699888622,-0.0966297447181837
0.012887506823345413,-0.1621246782625225
0.020038887998012324,-0.2595548618270432
0.030152468244925908,-0.4068352031103492
0.04445523059425973,-0.6352175997705688
0.0646823910880869,-1.0041418462305314
0.09026795019139493,-1.5564696120024069
0.12263140698151839,-2.381132197183944
0.16356830154681123,-3.6329012476979003
0.21083815574092954,-5.595335996370325
0.2613717554886867,-8.533849558866335
0.31539444599625044,-12.182158685375892
0.3731471314222586,-16.830938513743725
0.4308998168482667,-23.53315874605225
0.49264003457119676,-32.5215326223204
0.5543802522941268,-41.42322421030205
0.6161204700170568,-53.6770470950572
0.6821235390753518,-69.51546097802833
0.7526837879015575,-85.67734974210641
0.8281158668253233,-106.27165155925022
0.8897059013588484,-128.95195444732883
0.9608239473935066,-154.98196289305588
1.,-169.3954569263812


==> data/ipFksi0SqueezeNewEB105ES103IP10IP882M800x140.csv <==
0,-9.219249712602573e-13
0.0001,-0.0012100511138009235
0.00026329931618554524,-0.003187365317260987
0.0005299659828522119,-0.006419910630497477
0.0009654308260136659,-0.011708687314474516
0.001676541937124777,-0.020374056579382755
0.002837781518888654,-0.03460986399925414
0.0047340778151849505,-0.058117124715388074
0.007830716699888622,-0.09731675738924467
0.012887506823345413,-0.1636073119091453
0.020038887998012324,-0.2626592897962747
0.030152468244925908,-0.4129294948540064
0.04445523059425973,-0.6449269864506713
0.0646823910880869,-1.010253545671888
0.09026795019139493,-1.5364464499471546
0.12263140698151839,-2.3385529385813744
0.16356830154681123,-3.6854842384033115
0.21083815574092954,-5.628077006897788
0.26542068182798667,-8.510078201303882
0.28000847553673086,-9.475282190269699
0.30063873124473783,-11.042005845457917
0.3298143186622262,-13.422405383328435
0.3667188419872715,-16.567226226591064
0.4093325149393309,-21.044938842474437
0.4585385460393913,-27.463553944031418
0.5153567766421372,-35.143640886837304
0.5809648181088845,-46.65038996686725
0.6511027646762633,-60.715238997950784
0.7260833834954029,-79.07755070941998
0.7448285382001878,-84.38903978051724
0.7713381902124764,-91.72692774621295
0.8088284996220463,-101.83877797748313
0.8206839764139146,-105.7693351277224
0.8400438889455715,-112.1333689423878
0.8716584937238869,-121.40209305204628
0.9163682965704459,-137.61282228643415
0.9679947299881978,-155.76229121040842
1,-169.40123301006082


==> data/relErrorDiskPTvsDiskSpherShellhRc01RsRc10.csv <==
0.0001,0.0485870550144428
0.00011220184543019636,0.048588935583761636
0.00012589254117941674,0.04859104557047486
0.00014125375446227546,0.04859341295317247
0.00015848931924611134,0.04859606911977026
0.0001778279410038923,0.04859904928205858
0.00019952623149688798,0.048602392940366286
0.00022387211385683394,0.04860614440431932
0.000251188643150958,0.048610353376338435
0.0002818382931264454,0.04861507560526113
0.00031622776601683794,0.048620373618334614
0.0003548133892335755,0.04862631754066536
0.0003981071705534972,0.04863298601224708
0.00044668359215096316,0.048640467213664565
0.0005011872336272722,0.048648860012760274
0.0005623413251903491,0.04865827524568939
0.0006309573444801933,0.04866883714701419
0.0007079457843841379,0.048680684944786834
0.0007943282347242815,0.048693974637787615
0.0008912509381337456,0.04870888097330448
0.001,0.04872559964495615
0.0011220184543019637,0.04874434973094875
0.0012589254117941673,0.048765376393798916
0.0014125375446227546,0.04878895386276131
0.0015848931924611134,0.04881538871979562
0.001778279410038923,0.04884502350879206
0.00199526231496888,0.048878240685537824
0.0022387211385683395,0.04891546692252239
0.0025118864315095803,0.04895717777761715
0.002818382931264454,0.049003902728830255
0.0031622776601683794,0.04905623056842355
0.003548133892335755,0.049114815138415986
0.003981071705534972,0.049180381376192746
0.004466835921509631,0.04925373162346998
0.005011872336272723,0.049335752135474836
0.005623413251903491,0.0494274197107512
0.006309573444801933,0.04952980834809458
0.0070794578438413795,0.04964409582871986
0.007943282347242816,0.04977157012347161
0.008912509381337455,0.04991363554234521
0.01,0.05007181858379583
0.011220184543019637,0.05024777351169788
0.012589254117941673,0.05044328779593047
0.014125375446227545,0.05066028770396761
0.015848931924611134,0.0509008445277775
0.01778279410038923,0.051167182168930986
0.0199526231496888,0.05146168707284255
0.022387211385683396,0.05178692177855796
0.0251188643150958,0.05214564360106148
0.02818382931264454,0.052540830148842234
0.0316227766016838,0.052975713457587746
0.03548133892335755,0.05345382445457656
0.03981071705534972,0.053979049236059236
0.04466835921509632,0.05455569824501172
0.05011872336272723,0.05518858891303751
0.05623413251903491,0.05588314174172844
0.06309573444801933,0.05664548923062204
0.07079457843841379,0.05748259660241768
0.07943282347242815,0.058402393009823854
0.08912509381337456,0.05941391188136928
0.1,0.06052743928451282
0.11220184543019636,0.0617546696227112
0.12589254117941673,0.06310886857749351
0.14125375446227545,0.0646050438833397
0.15848931924611134,0.06626012521488021
0.1778279410038923,0.06809315512830633
0.19952623149688797,0.07012549362169904
0.22387211385683395,0.07238103948826662
0.251188643150958,0.0748864722909041
0.28183829312644537,0.0776715195662795
0.31622776601683794,0.08076925486019734
0.35481338923357547,0.0842164334804762
0.3981071705534972,0.08805387447719408
0.44668359215096315,0.09232689932048735
0.5011872336272722,0.09708583997448095
0.5623413251903491,0.10238663141872054
0.6309573444801932,0.10829150593257314
0.7079457843841379,0.11486980838130226
0.7943282347242815,0.12219895308396077
0.8912509381337456,0.1303655434494926
1.,0.13946667545325866
1.1220184543019633,0.14961144544448648
1.2589254117941673,0.16092268225176187
1.4125375446227544,0.17353892387310255
1.5848931924611136,0.18761666118187897
1.7782794100389228,0.20333287614761827
1.9952623149688795,0.22088791121161144
2.2387211385683394,0.24050872086391312
2.51188643150958,0.26245257745503653
2.8183829312644537,0.2870113324182953
3.1622776601683795,0.3145163733937877
3.548133892335755,0.34534446981101147
3.9810717055349722,0.37992476743795883
4.466835921509632,0.4187472797132872
5.011872336272722,0.4623733336736341
5.623413251903491,0.5114485634502813
6.309573444801933,0.5667192054583576
7.079457843841379,0.6290526351249691
7.943282347242816,0.6994632917619682
8.912509381337454,0.7791453617805473
10.,0.8695138292234804
11.220184543019634,0.9722557625207879
12.589254117941673,1.0893940070023385
14.125375446227544,1.2233658321269216
15.848931924611136,1.3771195988766316
17.78279410038923,1.5542332410548232
19.952623149688794,1.7590593770102112
22.387211385683393,1.9969032658678887
25.118864315095802,2.2742416658245133
28.183829312644537,2.598993005282989
31.622776601683796,2.980852209188609
35.48133892335755,3.4317071265109567
39.81071705534972,3.966157921322643
44.66835921509632,4.602166226812064
50.11872336272722,5.361867606466194
56.234132519034915,6.272589296865676
63.095734448019336,7.3681257990796265
70.7945784384138,8.690338232772037
79.43282347242815,10.291160200686194
89.12509381337455,12.2351141389469
100.,14.60246888323389
112.20184543019633,17.49320288152267
125.89254117941672,21.031979916250304
141.25375446227542,25.37439760983196
158.48931924611136,30.714836209737125
177.82794100389228,37.29631974996697
199.52623149688796,45.422908158461105
223.87211385683395,55.47527288250994
251.188643150958,67.93027726146684
281.83829312644536,83.38559515622178
316.22776601683796,102.59066853969082
354.8133892335755,126.48564107700851
398.1071705534972,156.2503280690982
446.6835921509632,193.36581603152126
501.1872336272722,239.69195597743126
562.3413251903492,297.564858894245
630.9573444801933,369.91956483988366
707.9457843841378,460.444395190905
794.3282347242816,573.7751819883043
891.2509381337454,715.7396887681157
1000.,893.6652066353485


==> data/relErrorDiskPTvsDiskSpherShellhRc01RsRc100.csv <==
0.0001,0.004986579904654844
0.00011220184543019636,0.0049867634219948834
0.00012589254117941674,0.0049869693269488724
0.00014125375446227546,0.004987200349724962
0.00015848931924611134,0.004987459553198842
0.0001778279410038923,0.004987750373365026
0.00019952623149688798,0.004988076664670715
0.00022387211385683394,0.004988442750825716
0.000251188643150958,0.004988853481729992
0.0002818382931264454,0.004989314297238881
0.00031622776601683794,0.004989831298584045
0.0003548133892335755,0.004990411328312905
0.0003981071705534972,0.004991062059750258
0.00044668359215096316,0.004991792097073741
0.0005011872336272722,0.0049926110871670575
0.0005623413251903491,0.00499352984460587
0.0006309573444801933,0.004994560491174666
0.0007079457843841379,0.004995716611479842
0.0007943282347242815,0.004997013426348601
0.0008912509381337456,0.004998467985796322
0.001,0.005000099383477714
0.0011220184543019637,0.005001928994630158
0.0012589254117941673,0.005003980739547977
0.0014125375446227546,0.005006281374712303
0.0015848931924611134,0.00500886081360618
0.001778279410038923,0.005011752479192538
0.00199526231496888,0.005014993689803933
0.0022387211385683395,0.005018626079876837
0.0025118864315095803,0.005022696056516307
0.002818382931264454,0.005027255292198679
0.0031622776601683794,0.0050323612531287575
0.003548133892335755,0.0050380777616654505
0.003981071705534972,0.0050444755900377735
0.004466835921509631,0.005051633081063919
0.005011872336272723,0.005059636790131931
0.005623413251903491,0.005068582141096692
0.006309573444801933,0.005078574087562133
0.0070794578438413795,0.005089727770226631
0.007943282347242816,0.005102169161261332
0.008912509381337455,0.005116035688435598
0.01,0.005131476835693755
0.011220184543019637,0.005148654723708042
0.012589254117941673,0.005167744684413259
0.014125375446227545,0.005188935858101798
0.015848931924611134,0.005212431860549694
0.01778279410038923,0.0052384515904796
0.0199526231496888,0.0052672302732124044
0.022387211385683396,0.005299020862558361
0.0251188643150958,0.0053340959466251555
0.02818382931264454,0.005372750320602682
0.0316227766016838,0.005415304396596836
0.03548133892335755,0.005462108613620757
0.03981071705534972,0.005513548988246409
0.04466835921509632,0.00557005390813615
0.05011872336272723,0.005632102220441621
0.05623413251903491,0.005700232610690533
0.06309573444801933,0.0057750542135484835
0.07079457843841379,0.005857258353427885
0.07943282347242815,0.00594763128752209
0.08912509381337456,0.006047067821148947
0.1,0.006156585685893701
0.11220184543019636,0.006277340611844112
0.12589254117941673,0.00641064208034916
0.14125375446227545,0.006557969806235298
0.15848931924611134,0.006720991061836144
0.1778279410038923,0.006901579015672852
0.19952623149688797,0.0071018323153510384
0.22387211385683395,0.007324096200164091
0.251188643150958,0.007570985489755728
0.28183829312644537,0.007845409869216365
0.31622776601683794,0.008150601986631957
0.35481338923357547,0.008490149003702182
0.3981071705534972,0.008868028398017112
0.44668359215096315,0.009288649005534406
0.5011872336272722,0.009756898505908438
0.5623413251903491,0.01027819877550049
0.6309573444801932,0.01085857073997102
0.7079457843841379,0.01150471052310063
0.7943282347242815,0.012224078784034339
0.8912509381337456,0.013025005143627871
1.,0.013916809518822473
1.1220184543019633,0.014909942031129282
1.2589254117941673,0.016016142972043807
1.4125375446227544,0.017248624153668155
1.5848931924611136,0.01862227291308685
1.7782794100389228,0.020153880133273665
1.9952623149688795,0.021862393931475276
2.2387211385683394,0.023769201160033882
2.51188643150958,0.025898439546136433
2.8183829312644537,0.028277344128560027
3.1622776601683795,0.03093663257900823
3.548133892335755,0.033910934978046724
3.9810717055349722,0.03723927461454743
4.466835921509632,0.04096560737895245
5.011872336272722,0.04513942832664151
5.623413251903491,0.04981645501899081
6.309573444801933,0.05505939833685943
7.079457843841379,0.060938832644459144
7.943282347242816,0.06753417850362138
8.912509381337454,0.07493481265382006
10.,0.08324132175061245
11.220184543019634,0.09256691848735289
12.589254117941673,0.1030390413654788
14.125375446227544,0.11480116274557967
15.848931924611136,0.1280148342706495
17.78279410038923,0.14286200483814207
19.952623149688794,0.15954765482955946
22.387211385683393,0.17830280246686125
25.118864315095802,0.19938795562750106
28.183829312644537,0.22309710748924289
31.622776601683796,0.2497624099491901
35.48133892335755,0.2797597085115457
39.81071705534972,0.3135151904705219
44.66835921509632,0.3515134890504468
50.11872336272722,0.3943077035696809
56.234132519034915,0.4425319420020721
63.095734448019336,0.4969171672429483
70.7945784384138,0.558311328280797
79.43282347242815,0.6277049750944658
89.12509381337455,0.7062637827789651
100.,0.7953696400015244
112.20184543019633,0.8966721926953086
125.89254117941672,1.0121529965564415
141.25375446227542,1.1442047654267098
158.48931924611136,1.2957286760330777
177.82794100389228,1.4702533899785153
199.52623149688796,1.672080474284768
223.87211385683395,1.9064623255295607
251.188643150958,2.179820595279041
281.83829312644536,2.500015526415433
316.22776601683796,2.8766795941270726
354.8133892335755,3.3216324825526646
398.1071705534972,3.8493988536498662
446.6835921509632,4.477855788807488
501.1872336272722,5.229043500843409
562.3413251903492,6.130181311923097
630.9573444801933,7.214941455014593
707.9457843841378,8.52504658174481
794.3282347242816,10.112273678475669
891.2509381337454,12.040968313779924
1000.,14.391199894220266


==> data/relErrorDiskPTvsDiskSpherShellhRc01RsRc1000.csv <==
0.0001,0.0005000001092324966
0.00011220184543019636,0.0005000184144059005
0.00012589254117941674,0.0005000389526564098
0.00014125375446227546,0.0005000619963110469
0.00015848931924611134,0.0005000878508801185
0.0001778279410038923,0.0005001168590888848
0.00019952623149688798,0.0005001494054002647
0.00022387211385683394,0.0005001859210863955
0.000251188643150958,0.0005002268899046612
0.0002818382931264454,0.0005002728544524239
0.00031622776601683794,0.0005003244233012346
0.0003548133892335755,0.000500382278961449
0.0003981071705534972,0.0005004471868095817
0.00044668359215096316,0.0005005200050732962
0.0005011872336272722,0.000500601695975153
0.0005623413251903491,0.0005006933382172311
0.0006309573444801933,0.0005007961408836357
0.0007079457843841379,0.0005009114589655667
0.0007943282347242815,0.0005010408106598165
0.0008912509381337456,0.0005011858966121576
0.001,0.0005013486213106952
0.0011220184543019637,0.000501531116817735
0.0012589254117941673,0.0005017357690545524
0.0014125375446227546,0.0005019652468359503
0.0015848931924611134,0.0005022225338776527
0.001778279410038923,0.0005025109639548765
0.00199526231496888,0.0005028342593996975
0.0022387211385683395,0.000503196573075475
0.0025118864315095803,0.0005036025339279928
0.002818382931264454,0.0005040572961457641
0.0031622776601683794,0.0005045665918854281
0.003548133892335755,0.000505136787405416
0.003981071705534972,0.0005057749423202424
0.004466835921509631,0.0005064888715810768
0.005011872336272723,0.0005072872095812058
0.005623413251903491,0.0005081794756782006
0.006309573444801933,0.0005091761402878951
0.0070794578438413795,0.0005102886906126396
0.007943282347242816,0.000511529695126591
0.008912509381337455,0.0005129128660969319
0.01,0.0005144531198076937
0.011220184543019637,0.0005161666348675178
0.012589254117941673,0.0005180709099844235
0.014125375446227545,0.0005201848240796267
0.015848931924611134,0.0005225287034659066
0.01778279410038923,0.0005251244031049241
0.0199526231496888,0.0005279954114885076
0.022387211385683396,0.0005311669913053749
0.0251188643150958,0.0005346663703943785
0.02818382931264454,0.0005385229992004064
0.0316227766016838,0.0005427688916824577
0.03548133892335755,0.0005474390658674085
0.03981071705534972,0.0005525720980238495
0.04466835921509632,0.0005582108006162953
0.05011872336272723,0.0005644030291770925
0.05623413251903491,0.0005712026176323826
0.06309573444801933,0.0005786704362121971
0.07079457843841379,0.000586875561777003
0.07943282347242815,0.0005958965478142128
0.08912509381337456,0.0006058227811338049
0.1,0.000616755914290147
0.11220184543019636,0.000628811366816856
0.12589254117941673,0.0006421198938019937
0.14125375446227545,0.0006568292265354957
0.15848931924611134,0.0006731057961893384
0.1778279410038923,0.0006911365574731812
0.19952623149688797,0.0007111309347917311
0.22387211385683395,0.0007333229189078187
0.251188643150958,0.0007579733481210247
0.28183829312644537,0.0007853724152313468
0.31622776601683794,0.0008158424510219895
0.35481338923357547,0.0008497410472579833
0.3981071705534972,0.0008874645978316452
0.44668359215096315,0.0009294523553994652
0.5011872336272722,0.0009761911219220504
0.5623413251903491,0.001028220713274911
0.6309573444801932,0.0010861403582672017
0.7079457843841379,0.0011506162079788084
0.7943282347242815,0.0012223901400040186
0.8912509381337456,0.0013022900417134207
1.,0.0013912417469051325
1.1220184543019633,0.0014902827832048429
1.2589254117941673,0.00160057806690193
1.4125375446227544,0.00172343766396269
1.5848931924611136,0.0018603367269739962
1.7782794100389228,0.0020129377236540093
1.9952623149688795,0.002183115097111424
2.2387211385683394,0.0023729825425958715
2.51188643150958,0.0025849231479423383
2.8183829312644537,0.0028216227209739856
3.1622776601683795,0.0030861067124938802
3.548133892335755,0.003381781232562065
3.9810717055349722,0.003712478747573404
4.466835921509632,0.004082509134525826
5.011872336272722,0.004496716857380673
5.623413251903491,0.00496054512029561
6.309573444801933,0.005480107947737297
7.079457843841379,0.006062271244768472
7.943282347242816,0.006714744007072716
8.912509381337454,0.007446180981973399
10.,0.00826629823489591
11.220184543019634,0.009186003249118972
12.589254117941673,0.01021754139035873
14.125375446227544,0.011374660796388153
15.848931924611136,0.012672798019077336
17.78279410038923,0.01412928704540965
19.952623149688794,0.015763594668903567
22.387211385683393,0.017597585572799296
25.118864315095802,0.019655820926148003
28.183829312644537,0.02196589479644386
31.622776601683796,0.024558813245403023
35.48133892335755,0.02746942161099445
39.81071705534972,0.030736886195666568
44.66835921509632,0.03440523738539804
50.11872336272722,0.03852398212224088
56.234132519034915,0.043148794667181106
63.095734448019336,0.048342295710408274
70.7945784384138,0.05417493115305499
79.43282347242815,0.06072596330162338
89.12509381337455,0.06808458882108735
100.,0.07635119964807491
112.20184543019633,0.08563880523798903
125.89254117941672,0.09607463717596725
141.25375446227542,0.10780196051291961
158.48931924611136,0.12098212058909197
177.82794100389228,0.13579686008052028
199.52623149688796,0.15245094941028506
223.87211385683395,0.1711751856882087
251.188643150958,0.19222983264501986
281.83829312644536,0.21590859899515294
316.22776601683796,0.24254328820254717
354.8133892335755,0.27250930252350286
398.1071705534972,0.306232252676637
446.6835921509632,0.3441960160133021
501.1872336272722,0.38695270438118323
562.3413251903492,0.4351351505925272
630.9573444801933,0.4894726987430441
707.9457843841378,0.5508112850600054
794.3282347242816,0.6201390146078805
891.2509381337454,0.6986186658049353
1000.,0.7876287830591238


==> data/relErrorDiskPTvsDiskSpherShellhRc01RsRc10000.csv <==
0.0001,0.00005001349955481276
0.00011220184543019636,0.000050015329604754346
0.00012589254117941674,0.0000500173829060327
0.00014125375446227546,0.00005001968668375628
0.00015848931924611134,0.000050022271481059993
0.0001778279410038923,0.0000500251715625554
0.00019952623149688798,0.00005002842536370236
0.00022387211385683394,0.00005003207600021694
0.000251188643150958,0.00005003617183664778
0.0002818382931264454,0.00005004076711868448
0.00031622776601683794,0.00005004592268646873
0.0003548133892335755,0.00005005170677595515
0.0003981071705534972,0.00005005819590442293
0.00044668359215096316,0.00005006547587126134
0.0005011872336272722,0.000050073642875308096
0.0005623413251903491,0.00005008280475773241
0.0006309573444801933,0.00005009308239793967
0.0007079457843841379,0.000050104611258904156
0.0007943282347242815,0.00005011754312331333
0.0008912509381337456,0.00005013204800906589
0.001,0.00005014831631724586
0.0011220184543019637,0.0000501665612003703
0.0012589254117941673,0.0000501870211876614
0.0014125375446227546,0.00005020996309443203
0.0015848931924611134,0.000050235685212498486
0.001778279410038923,0.00005026452083759715
0.00199526231496888,0.000050296842105305586
0.0022387211385683395,0.00005033306419533872
0.0025118864315095803,0.000050373649886775824
0.002818382931264454,0.00005041911446549011
0.0031622776601683794,0.00005047003100312212
0.003548133892335755,0.000050527035965639625
0.003981071705534972,0.00005059083513781507
0.004466835921509631,0.000050662209820596
0.005011872336272723,0.000050742023241304995
0.005623413251903491,0.00005083122710532169
0.006309573444801933,0.00005093086820357014
0.0070794578438413795,0.00005104209498828564
0.007943282347242816,0.00005116616401911607
0.008912509381337455,0.00005130444621597719
0.01,0.000051458432886489764
0.011220184543019637,0.000051629741556863824
0.012589254117941673,0.000051820121751384184
0.014125375446227545,0.000052031461010809114
0.015848931924611134,0.00005226579161653779
0.01778279410038923,0.00005252529871311986
0.0199526231496888,0.00005281233080881517
0.022387211385683396,0.000053129413849370476
0.0251188643150958,0.00005347927030674433
0.02818382931264454,0.00005386484493526065
0.0316227766016838,0.000054289338861049966
0.03548133892335755,0.00005475625362585634
0.03981071705534972,0.000055269446605973844
0.04466835921509632,0.00005583319878406997
0.05011872336272723,0.00005645229542093331
0.05623413251903491,0.00005713211956201767
0.06309573444801933,0.00005787875779487448
0.07079457843841379,0.00005869911724691634
0.07943282347242815,0.00005960105253811332
0.08912509381337456,0.000060593501400977535
0.1,0.00006168662787173856
0.11220184543019636,0.00006289197235201136
0.12589254117941673,0.00006422260839304655
0.14125375446227545,0.0000656933066883196
0.15848931924611134,0.00006732070734568749
0.1778279410038923,0.00006912350215744451
0.19952623149688797,0.00007112262908129563
0.22387211385683395,0.0000733414817545925
0.251188643150958,0.00007580613743495578
0.28183829312644537,0.00007854560746991019
0.31622776601683794,0.00008159211536298964
0.35481338923357547,0.00008498140874593306
0.3981071705534972,0.00008875311306862104
0.44668359215096315,0.0000929511367779317
0.5011872336272722,0.00009762413972921508
0.5623413251903491,0.00010282607891173822
0.6309573444801932,0.00010861684741035145
0.7079457843841379,0.00011506302419912837
0.7943282347242815,0.00012223875315171422
0.8912509381337456,0.00013022676961807144
1.,0.00013911959190941115
1.1220184543019633,0.00014902089330753456
1.2589254117941673,0.00016004706816999216
1.4125375446227544,0.00017232900372376265
1.5848931924611136,0.0001860140684464537
1.7782794100389228,0.00020126832818916427
1.9952623149688795,0.00021827900379233647
2.2387211385683394,0.00023725718824042257
2.51188643150958,0.00025844084746426724
2.8183829312644537,0.0002820981365765874
3.1622776601683795,0.0003085310714421847
3.548133892335755,0.0003380796044824767
3.9810717055349722,0.0003711261618932469
4.466835921509632,0.00040810070858678256
5.011872336272722,0.0004494864151265843
5.623413251903491,0.0004958260097413232
6.309573444801933,0.0005477289070001513
7.079457843841379,0.0006058792149488632
7.943282347242816,0.0006710447326582807
8.912509381337454,0.0007440870619616054
10.,0.0008259729720492347
11.220184543019634,0.0009177871698777519
12.589254117941673,0.0010207466487379027
14.125375446227544,0.001136216806896696
15.848931924611136,0.0012657295522296042
17.78279410038923,0.0014110036348806102
19.952623149688794,0.0015739674796755026
22.387211385683393,0.001756784825188921
25.118864315095802,0.0019618835116662716
28.183829312644537,0.0021919878062794467
31.622776601683796,0.0024501547000329972
35.48133892335755,0.0027398146655506395
39.81071705534972,0.0030648174283810538
44.66835921509632,0.0034294833704732915
50.11872336272722,0.0038386612643451627
56.234132519034915,0.0042977931274543624
63.095734448019336,0.004812987078017588
70.7945784384138,0.005391099196688896
79.43282347242815,0.006039825515123855
89.12509381337455,0.006767805405573201
100.,0.007584737802637073
112.20184543019633,0.008501511874641337
125.89254117941672,0.009530353970001335
141.25375446227542,0.010684992906847317
158.48931924611136,0.011980845930642383
177.82794100389228,0.013435227981140085
199.52623149688796,0.01506758724470182
223.87211385683395,0.01689977036959319
251.188643150958,0.018956321142872
281.83829312644536,0.02126481695943033
316.22776601683796,0.023856247938793755
354.8133892335755,0.026765444221539165
398.1071705534972,0.030031557642151183
446.6835921509632,0.03369860485690514
501.1872336272722,0.03781607978240262
562.3413251903492,0.04243964437737915
630.9573444801933,0.047631907727610355
707.9457843841378,0.05346330484915505
794.3282347242816,0.060013087887735905
891.2509381337454,0.06737044407970279
1000.,0.07563575668497836


==> data/relErrorDiskPTvsDiskSpherShellhRc10RsRc10.csv <==
0.0001,0.03280577908240024
0.00011220184543019636,0.032807026084253406
0.00012589254117941674,0.0328084252334567
0.00014125375446227546,0.03280999509223608
0.00015848931924611134,0.03281175648708755
0.0001778279410038923,0.03281373278488946
0.00019952623149688798,0.03281595020266176
0.00022387211385683394,0.032818438155061344
0.000251188643150958,0.03282122964421436
0.0002818382931264454,0.032824361697019376
0.00031622776601683794,0.03282787585570381
0.0003548133892335755,0.03283181872809751
0.0003981071705534972,0.03283624260486552
0.00044668359215096316,0.03284120615184854
0.0005011872336272722,0.03284677518657826
0.0005623413251903491,0.03285302354922466
0.0006309573444801933,0.03286003407933407
0.0007079457843841379,0.03286789971122538
0.0007943282347242815,0.03287672470232214
0.0008912509381337456,0.03288662601050176
0.001,0.03289773483838845
0.0011220184543019637,0.032910198364698356
0.0012589254117941673,0.03292418168508355
0.0014125375446227546,0.032939869987611
0.0015848931924611134,0.03295747099091872
0.001778279410038923,0.032977217676416044
0.00199526231496888,0.03299937134949953
0.0022387211385683395,0.03302422506883686
0.0025118864315095803,0.03305210748721806
0.002818382931264454,0.03308338715245652
0.0031622776601683794,0.03311847732227877
0.003548133892335755,0.03315784135319348
0.003981071705534972,0.03320199872993467
0.004466835921509631,0.0332515318093835
0.005011872336272723,0.03330709336080156
0.005623413251903491,0.0333694149928908
0.006309573444801933,0.033439316567616756
0.0070794578438413795,0.033517716710892605
0.007943282347242816,0.03360564454118606
0.008912509381337455,0.03370425274884196
0.01,0.03381483217133464
0.011220184543019637,0.03393882802285946
0.012589254117941673,0.03407785795040807
0.014125375446227545,0.03423373210276977
0.015848931924611134,0.03440847541354384
0.01778279410038923,0.03460435231411571
0.0199526231496888,0.03482389410741773
0.022387211385683396,0.03506992924797389
0.0251188643150958,0.03534561678800441
0.02818382931264454,0.035654483263113296
0.0316227766016838,0.03600046330423009
0.03548133892335755,0.03638794427514855
0.03981071705534972,0.03682181524771288
0.04466835921509632,0.03730752064027597
0.05011872336272723,0.03785111886121566
0.05623413251903491,0.03845934632048139
0.06309573444801933,0.039139687202484265
0.07079457843841379,0.039900449438558375
0.07943282347242815,0.0407508473847426
0.08912509381337456,0.04170109181126523
0.1,0.04276248795747504
0.11220184543019636,0.043947542617260395
0.12589254117941673,0.045270081515760716
0.14125375446227545,0.04674537864195412
0.15848931924611134,0.04839029973921917
0.1778279410038923,0.0502234628525972
0.19952623149688797,0.052265419710031215
0.22387211385683395,0.05453886279073568
0.251188643150958,0.05706886421061233
0.28183829312644537,0.05988315401827235
0.31622776601683794,0.06301244710915209
0.35481338923357547,0.06649082966705983
0.3981071705534972,0.07035621774367923
0.44668359215096315,0.07465090217744033
0.5011872336272722,0.07942219541246322
0.5623413251903491,0.08472319679016103
0.6309573444801932,0.09061369345883229
0.7079457843841379,0.09716121413432945
0.7943282347242815,0.10444225256410922
0.8912509381337456,0.11254367678568784
1.,0.12156433928835056
1.1220184543019633,0.13161690220646396
1.2589254117941673,0.14282989097236448
1.4125375446227544,0.1553499897761169
1.5848931924611136,0.16934459315363215
1.7782794100389228,0.18500463066054135
1.9952623149688795,0.20254768678633978
2.2387211385683394,0.2222214473688437
2.51188643150958,0.24430751873135162
2.8183829312644537,0.26912568923260777
3.1622776601683795,0.2970387382143009
3.548133892335755,0.3284579482239218
3.9810717055349722,0.36384954664791014
4.466835921509632,0.40374239560426006
5.011872336272722,0.44873736578749523
5.623413251903491,0.4995189705850277
6.309573444801933,0.5568699986904584
7.079457843841379,0.6216900626022375
7.943282347242816,0.6950191728368526
8.912509381337454,0.778067651901574
10.,0.8722539219522566
11.220184543019634,0.9792519477081102
12.589254117941673,1.10105041400756
14.125375446227544,1.2400260989564924
15.848931924611136,1.3990344132633528
17.78279410038923,1.5815207675505958
19.952623149688794,1.7916573626868442
22.387211385683393,2.034511239244811
25.118864315095802,2.31625104164716
28.183829312644537,2.644402027936408
31.622776601683796,3.0281614772020413
35.48133892335755,3.478789924423014
39.81071705534972,4.010097730577112
44.66835921509632,4.639051564549447
50.11872336272722,5.386531683938386
56.234132519034915,6.2782787819205375
63.095734448019336,7.346079037393972
70.7945784384138,8.629248398580126
79.43282347242815,10.176492716160151
89.12509381337455,12.048239960345958
100.,14.319565458377213
112.20184543019633,17.083862192866103
125.89254117941672,20.457447362101174
141.25375446227542,24.585345701321955
158.48931924611136,29.64855211668565
177.82794100389228,35.87315428606675
199.52623149688796,43.54179418122195
223.87211385683395,53.00807118708066
251.188643150958,64.71464521171848
281.83829312644536,79.21599417364035
316.22776601683796,97.20702694375981
354.8133892335755,119.55906332878902
398.1071705534972,147.36508352848634
446.6835921509632,181.99664147541472
501.1872336272722,225.17545574990973
562.3413251903492,279.0634713094036
630.9573444801933,346.3761665656024
707.9457843841378,430.5251156125542
794.3282347242816,535.7973703999886
891.2509381337454,667.5811851302572
1000.,832.6500693327791


==> data/relErrorDiskPTvsDiskSpherShellhRc10RsRc100.csv <==
0.0001,0.004752053618722013
0.00011220184543019636,0.004752228471475708
0.00012589254117941674,0.004752424657844394
0.00014125375446227546,0.004752644780496844
0.00015848931924611134,0.004752891759562941
0.0001778279410038923,0.004753168871346526
0.00019952623149688798,0.0047534797917428
0.00022387211385683394,0.004753828644956264
0.000251188643150958,0.004754220058141782
0.0002818382931264454,0.0047546592227035245
0.00031622776601683794,0.004755151963054542
0.0003548133892335755,0.004755704813739771
0.0003981071705534972,0.0047563251059432755
0.00044668359215096316,0.004757021064514978
0.0005011872336272722,0.004757801916782121
0.0005623413251903491,0.004758678014592564
0.0006309573444801933,0.004759660971162795
0.0007079457843841379,0.004760763814537573
0.0007943282347242815,0.004762001159661555
0.0008912509381337456,0.004763389401290354
0.001,0.004764946930264066
0.0011220184543019637,0.004766694375938879
0.0012589254117941673,0.004768654877903641
0.0014125375446227546,0.004770854390484538
0.0015848931924611134,0.004773322023956404
0.001778279410038923,0.004776090426789347
0.00199526231496888,0.004779196213834136
0.0022387211385683395,0.004782680445826086
0.0025118864315095803,0.004786589166257506
0.002818382931264454,0.0047909740023313946
0.0031622776601683794,0.0047958928374263205
0.003548133892335755,0.004801410563370081
0.003981071705534972,0.0048075999216729325
0.004466835921509631,0.004814542443858497
0.005011872336272723,0.004822329502108628
0.005623413251903491,0.0048310634825495455
0.006309573444801933,0.004840859094783565
0.0070794578438413795,0.004851844832545712
0.007943282347242816,0.004864164601813305
0.008912509381337455,0.004877979534119169
0.01,0.0048934700044224785
0.011220184543019637,0.004910837874412381
0.012589254117941673,0.004930308983799382
0.014125375446227545,0.004952135913704028
0.015848931924611134,0.004976601047867106
0.01778279410038923,0.005004019958879387
0.0199526231496888,0.005034745147988301
0.022387211385683396,0.005069170168235576
0.0251188643150958,0.005107734161579801
0.02818382931264454,0.005150926841300931
0.0316227766016838,0.005199293951259033
0.03548133892335755,0.005253443233451842
0.03981071705534972,0.0053140509348507305
0.04466835921509632,0.005381868883707634
0.05011872336272723,0.005457732164604257
0.05623413251903491,0.005542567420735966
0.06309573444801933,0.005637401811770946
0.07079457843841379,0.005743372656808279
0.07943282347242815,0.0058617377954106225
0.08912509381337456,0.005993886706914347
0.1,0.00614135244073951
0.11220184543019636,0.006305824430716329
0.12589254117941673,0.006489162296774676
0.14125375446227545,0.00669341078087647
0.15848931924611134,0.00692081602348608
0.1778279410038923,0.0071738434650941004
0.19952623149688797,0.00745519775601485
0.22387211385683395,0.007767845177453498
0.251188643150958,0.008115039215807064
0.28183829312644537,0.008500350085393614
0.31622776601683794,0.00892769915369872
0.35481338923357547,0.009401399374711095
0.3981071705534972,0.009926202963170653
0.44668359215096315,0.010507357625378673
0.5011872336272722,0.011150672679323133
0.5623413251903491,0.01186259632840408
0.6309573444801932,0.01265030518398029
0.7079457843841379,0.013521806855614172
0.7943282347242815,0.0144860560487219
0.8912509381337456,0.015553084144829204
1.,0.01673414172032753
1.1220184543019633,0.018041852928776244
1.2589254117941673,0.019490380183515964
1.4125375446227544,0.021095597197395177
1.5848931924611136,0.02287526824342944
1.7782794100389228,0.02484923159071092
1.9952623149688795,0.02703958556270917
2.2387211385683394,0.02947087670286661
2.51188643150958,0.032170291272147294
2.8183829312644537,0.035167853890337906
3.1622776601683795,0.038496640652248865
3.548133892335755,0.04219301845678109
3.9810717055349722,0.046296927330715124
4.466835921509632,0.05085222769825174
5.011872336272722,0.05590713907058748
5.623413251903491,0.06151479957291113
6.309573444801933,0.06773397619599965
7.079457843841379,0.07462995308765091
7.943282347242816,0.08227561962527906
8.912509381337454,0.09075277225273712
10.,0.10015363567372071
11.220184543019634,0.11058260196757215
12.589254117941673,0.12215818251187832
14.125375446227544,0.13501516875392142
15.848931924611136,0.14930700458276408
17.78279410038923,0.1652083852507795
19.952623149688794,0.18291811494398788
22.387211385683393,0.20266227670498785
25.118864315095802,0.2246977945392995
28.183829312644537,0.24931649923613644
31.622776601683796,0.2768498489406347
35.48133892335755,0.3076745062006344
39.81071705534972,0.34221903931353903
44.66835921509632,0.38097210190841185
50.11872336272722,0.42449255502920435
56.234132519034915,0.4734221334550064
63.095734448019336,0.5285014232589935
70.7945784384138,0.5905901083663078
79.43282347242815,0.6606926549776545
89.12509381337455,0.7399908278167406
100.,0.8298846673614733
112.20184543019633,0.9320438069504156
125.89254117941672,1.048471292488992
141.25375446227542,1.181582425789219
158.48931924611136,1.3343016480834757
177.82794100389228,1.5101811933362295
199.52623149688796,1.713546259201142
223.87211385683395,1.9496728492178714
251.188643150958,2.2250063023772984
281.83829312644536,2.547430903837366
316.22776601683796,2.9266039248757374
354.8133892335755,3.37437105848787
398.1071705534972,3.905284636953952
446.6835921509632,4.537251446762078
501.1872336272722,5.292343684808916
562.3413251903492,6.1978150088938335
630.9573444801933,7.28737420550488
707.9457843841378,8.602782322860348
794.3282347242816,10.195855929331804
891.2509381337454,12.130980363570012
1000.,14.488263573485716


==> data/relErrorDiskPTvsDiskSpherShellhRc10RsRc1000.csv <==
0.0001,0.0004975380382978976
0.00011220184543019636,0.0004975562547620275
0.00012589254117941674,0.0004975766937955354
0.00014125375446227546,0.0004975996265461509
0.00015848931924611134,0.0004976253572378552
0.0001778279410038923,0.0004976542271974719
0.00019952623149688798,0.0004976866193821353
0.00022387211385683394,0.0004977229634556076
0.000251188643150958,0.0004977637414775076
0.0002818382931264454,0.0004978094942884026
0.00031622776601683794,0.00049786082867753
0.0003548133892335755,0.0004979184254132407
0.0003981071705534972,0.0004979830482551998
0.00044668359215096316,0.0004980555540649332
0.0005011872336272722,0.0004981369041346362
0.0005623413251903491,0.0004982281769084234
0.0006309573444801933,0.0004983305822327506
0.0007079457843841379,0.0004984454773404667
0.0007943282347242815,0.0004985743847804071
0.0008912509381337456,0.0004987190125082884
0.001,0.0004988812764111412
0.0011220184543019637,0.0004990633255654709
0.0012589254117941673,0.0004992675705349154
0.0014125375446227546,0.0004994967150839682
0.0015848931924611134,0.0004997537917173367
0.001778279410038923,0.0005000422014867203
0.00199526231496888,0.0005003657585884923
0.0022387211385683395,0.000500728740289662
0.0025118864315095803,0.0005011359428396195
0.002818382931264454,0.0005015927440416155
0.0031622776601683794,0.000502105173264511
0.003548133892335755,0.0005026799897704603
0.003981071705534972,0.0005033247702805168
0.004466835921509631,0.0005040480068553961
0.005011872336272723,0.0005048592162519353
0.005623413251903491,0.0005057690620144533
0.006309573444801933,0.0005067894907427054
0.0070794578438413795,0.0005079338840510757
0.007943282347242816,0.0005092172279175105
0.008912509381337455,0.0005106563012731691
0.01,0.0005122698858015425
0.011220184543019637,0.0005140789991327331
0.012589254117941673,0.0005161071537367088
0.014125375446227545,0.000518380643997464
0.015848931924611134,0.0005209288641218235
0.01778279410038923,0.000523784659643376
0.0199526231496888,0.000526984715460493
0.022387211385683396,0.0005305699834195545
0.0251188643150958,0.0005345861525409864
0.02818382931264454,0.0005390841650495505
0.0316227766016838,0.0005441207813544097
0.03548133892335755,0.0005497591970830272
0.03981071705534972,0.0005560697151976788
0.04466835921509632,0.0005631304760972327
0.05011872336272723,0.0005710282484606078
0.05623413251903491,0.000579859283442419
0.06309573444801933,0.0005897302347495259
0.07079457843841379,0.0006007591471941722
0.07943282347242815,0.0006130765165502426
0.08912509381337456,0.0006268264242107955
0.1,0.0006421677513367386
0.11220184543019636,0.0006592754791348671
0.12589254117941673,0.0006783420849239435
0.14125375446227545,0.0006995790479823774
0.15848931924611134,0.0007232184851419411
0.1778279410038923,0.0007495149439224527
0.19952623149688797,0.0007787473910216447
0.22387211385683395,0.0008112214458973155
0.251188643150958,0.0008472719232024228
0.28183829312644537,0.0008872657629861444
0.31622776601683794,0.0009316054432259886
0.35481338923357547,0.0009807329838248415
0.3981071705534972,0.001035134662951951
0.44668359215096315,0.0010953465733472773
0.5011872336272722,0.0011619611457551924
0.5623413251903491,0.0012356347568767687
0.6309573444801932,0.0013170965186432538
0.7079457843841379,0.0014071583136206706
0.7943282347242815,0.0015067260986145038
0.8912509381337456,0.0016168124470449612
1.,0.0017385502441096695
1.1220184543019633,0.0018732073919210238
1.2589254117941673,0.002022202331074318
1.4125375446227544,0.002187120147887658
1.5848931924611136,0.0023697290218248216
1.7782794100389228,0.002571996786025069
1.9952623149688795,0.002796107438214223
2.2387211385683394,0.0030444775641444563
2.51188643150958,0.0033197728363329017
2.8183829312644537,0.0036249250396116982
3.1622776601683795,0.003963150456280324
3.548133892335755,0.004337970906465066
3.9810717055349722,0.004753239249832835
4.466835921509632,0.005213171652520897
5.011872336272722,0.005722389322411554
5.623413251903491,0.006285972619593432
6.309573444801933,0.0069095303712608976
7.079457843841379,0.007599286817289904
7.943282347242816,0.008362187908999107
8.912509381337454,0.009206027784574824
10.,0.010139595324669789
11.220184543019634,0.011172839955550415
12.589254117941673,0.012317055498119032
14.125375446227544,0.013585080969503553
15.848931924611136,0.014991517839809327
17.78279410038923,0.016552964242469017
19.952623149688794,0.018288267879468946
22.387211385683393,0.020218800681278126
25.118864315095802,0.022368759530153534
28.183829312644537,0.02476549844376088
31.622776601683796,0.027439898515299804
35.48133892335755,0.030426782641122082
39.81071705534972,0.033765382695955796
44.66835921509632,0.037499867412225885
50.11872336272722,0.041679939854558715
56.234132519034915,0.0463615141130932
63.095734448019336,0.051607481716169176
70.7945784384138,0.0574885793183872
79.43282347242815,0.0640843704836529
89.12509381337455,0.07148435588733093
100.,0.07978922805495492
112.20184543019633,0.08911228891696893
125.89254117941672,0.09958105112283364
141.25375446227542,0.11133904744246322
158.48931924611136,0.12454787703803258
177.82794100389228,0.1393895234562938
199.52623149688796,0.15606898768621189
223.87211385683395,0.17481729174027977
251.188643150958,0.1958949256319596
281.83829312644536,0.21959583562718357
316.22776601683796,0.24625208722480196
354.8133892335755,0.2762393861477235
398.1071705534972,0.30998370892470123
446.6835921509632,0.3479693857982114
501.1872336272722,0.3907490965626907
562.3413251903492,0.4389563868620504
630.9573444801933,0.493321488143875
707.9457843841378,0.5546914250380772
794.3282347242816,0.6240556120585271
891.2509381337454,0.7025783682251253
1000.,0.7916400071492405


==> data/relErrorDiskPTvsDiskSpherShellhRc10RsRc10000.csv <==
0.0001,0.000049988756308827526
0.00011220184543019636,0.00004999058560233456
0.00012589254117941674,0.000049992638085716546
0.00014125375446227546,0.00004999494098781153
0.00015848931924611134,0.00004999752485892151
0.0001778279410038923,0.000050000423973759945
0.00019952623149688798,0.000050003676790687426
0.00022387211385683394,0.00005000732645426802
0.000251188643150958,0.000050011421373839256
0.0002818382931264454,0.00005001601586167972
0.00031622776601683794,0.000050021170848303286
0.0003548133892335755,0.000050026954700049666
0.0003981071705534972,0.0000500334441098509
0.00044668359215096316,0.00005004072512476108
0.0005011872336272722,0.00005004889427804012
0.0005623413251903491,0.000050058059864325534
0.0006309573444801933,0.00005006834337822204
0.0007079457843841379,0.000050079881110845946
0.0007943282347242815,0.000050092825956836225
0.0008912509381337456,0.00005010734942592539
0.001,0.00005012364391211078
0.0011220184543019637,0.00005014192522213714
0.0012589254117941673,0.00005016243542314713
0.0014125375446227546,0.00005018544602660936
0.0015848931924611134,0.000050211261550043075
0.001778279410038923,0.000050240223524823454
0.00199526231496888,0.000050272714967519544
0.0022387211385683395,0.000050309165394244005
0.0025118864315095803,0.000050350056436455245
0.002818382931264454,0.00005039592812439115
0.0031622776601683794,0.00005044738591509827
0.003548133892335755,0.00005050510855889632
0.003981071705534972,0.00005056985689075417
0.004466835921509631,0.00005064248366056585
0.005011872336272723,0.00005072394451183227
0.005623413251903491,0.000050815310241436166
0.006309573444801933,0.00005091778048137539
0.0070794578438413795,0.00005103269895697874
0.007943282347242816,0.00005116157049129105
0.008912509381337455,0.00005130607993248612
0.01,0.000051468113229601784
0.011220184543019637,0.000051649780833118676
0.012589254117941673,0.000051853443691079665
0.014125375446227545,0.000052081742069653696
0.015848931924611134,0.00005233762746589875
0.01778279410038923,0.00005262439788594379
0.0199526231496888,0.00005294573680412533
0.022387211385683396,0.000053305756077665013
0.0251188643150958,0.00005370904313423977
0.02818382931264454,0.000054160712765775095
0.0316227766016838,0.00005466646382373559
0.03548133892335755,0.00005523264112826345
0.03981071705534972,0.00005586630290224679
0.04466835921509632,0.0000565752940140842
0.05011872336272723,0.00005736832530060567
0.05623413251903491,0.00005825505922955755
0.06309573444801933,0.00005924620215545766
0.07079457843841379,0.000060353603422238144
0.07943282347242815,0.00006159036158030264
0.08912509381337456,0.00006297093808353764
0.1,0.00006451127890661519
0.11220184543019636,0.00006622894474909073
0.12589254117941673,0.00006814325079213355
0.14125375446227545,0.00007027541737574246
0.15848931924611134,0.00007264873361504771
0.1778279410038923,0.00007528873670738267
0.19952623149688797,0.00007822341070569626
0.22387211385683395,0.0000814834097354934
0.251188643150958,0.00008510231201789472
0.28183829312644537,0.00008911691258215219
0.31622776601683794,0.00009356756411411337
0.35481338923357547,0.00009849857683429526
0.3981071705534972,0.00010395868946832229
0.44668359215096315,0.00011000162401988388
0.5011872336272722,0.00011668673699381016
0.5623413251903491,0.00012407977871099342
0.6309573444801932,0.00013225377024940642
0.7079457843841379,0.00014129000428846249
0.7943282347242815,0.000151279171855624
0.8912509381337456,0.00016232261168130888
1.,0.00017453367327163098
1.1220184543019633,0.00018803917897694137
1.2589254117941673,0.00020298096530798812
1.4125375446227544,0.00021951748000643807
1.5848931924611136,0.00023782540993753205
1.7782794100389228,0.0002581013168094342
1.9952623149688795,0.0002805632642937035
2.2387211385683394,0.0003054524327864204
2.51188643150958,0.00033303473836682424
2.8183829312644537,0.0003636025016022034
3.1622776601683795,0.00039747625018545
3.548133892335755,0.00043500678578087997
3.9810717055349722,0.00047657769633200253
4.466835921509632,0.0005226085444354061
5.011872336272722,0.0005735590014070568
5.623413251903491,0.0006299342157051243
6.309573444801933,0.0006922916948307986
7.079457843841379,0.0007612499374494692
7.943282347242816,0.0008374989799635264
8.912509381337454,0.0009218129298027832
10.,0.0010150644640558382
11.220184543019634,0.001118241197151839
12.589254117941673,0.0012324637833525645
14.125375446227544,0.0013590056296825137
15.848931924611136,0.0014993141530502984
17.78279410038923,0.0016550336126870012
19.952623149688794,0.0018280296699840922
22.387211385683393,0.0020204159549146615
25.118864315095802,0.002234583037043118
28.183829312644537,0.0024732303004726757
31.622776601683796,0.0027394013032345306
35.48133892335755,0.003036523265304607
39.81071705534972,0.0033684513814551003
44.66835921509632,0.0037395187030897703
50.11872336272722,0.004154592384253904
56.234132519034915,0.004619137147265058
63.095734448019336,0.005139286897567362
70.7945784384138,0.005721925508784113
79.43282347242815,0.0063747779099815145
89.12509381337455,0.007106512739629527
100.,0.007926857986221192
112.20184543019633,0.008846731215905288
125.89254117941672,0.00987838619470982
141.25375446227542,0.011035577949776151
158.48931924611136,0.01233374858329994
177.82794100389228,0.013790236458822224
199.52623149688796,0.015424511725844503
223.87211385683395,0.017258441541041693
251.188643150958,0.01931658878799179
281.83829312644536,0.021626548598191814
316.22776601683796,0.024219327541820136
354.8133892335755,0.027129770993348706
398.1071705534972,0.030397044893872568
446.6835921509632,0.03406517893608937
501.1872336272722,0.03818367909867384
562.3413251903492,0.042808218465523996
630.9573444801933,0.04800141639115504
707.9457843841378,0.053833717335647416
794.3282347242816,0.06038438210929974
891.2509381337454,0.06774260587346183
1000.,0.0760087790927192


==> data/relErrorDiskVsSphereSpherShellhRc01RsRc10.csv <==
0.000001,3.033547829143772e-13
0.0000017782794100389231,1.2792115985454108e-12
0.0000031622776601683796,5.394203761052265e-12
0.000005623413251903491,2.2745767779352508e-11
0.00001,9.590760363096323e-11
0.00001778279410038923,4.0436026068975376e-10
0.000031622776601683795,1.7045827610826851e-9
0.00005623413251903491,7.183742130724332e-9
0.0001,3.02604558485657e-8
0.0001778279410038923,1.2735935271959536e-7
0.00031622776601683794,5.35217849465582e-7
0.0005623413251903491,0.0000022432012954750704
0.001,0.000009357324291122718
0.001778279410038923,0.00003870988042846461
0.0031622776601683794,0.000157831748423088
0.005623413251903491,0.0006277320684852972
0.01,0.0023956001208876917
0.01778279410038923,0.008565992979187769
0.0316227766016838,0.02787772272976847
0.05623413251903491,0.08046201128633632
0.1,0.2037153461874036
0.1778279410038923,0.4565322359067483
0.31622776601683794,0.9250366527907161
0.5623413251903491,1.731347419924705
1,3.0419198976338184
1.7782794100389228,5.081971789327789
3.1622776601683795,8.153321854204004
5.623413251903491,12.543842147761643
10,18.129565895161612
17.78279410038923,23.88799510506554
31.622776601683796,28.354248560467113
56.234132519034915,30.9403334510215
100,32.12421054812428
177.82794100389228,32.58754540894184
316.22776601683796,32.75270113900662
562.3413251903492,32.80853521051491
1000,32.82686206443943
1778.2794100389228,32.83277962947463
3162.2776601683795,32.83467292302837
5623.413251903491,32.83527557423029
10000,32.83546685254161
17782.794100389227,32.83552746539069
31622.776601683796,32.83554665517288
56234.13251903491,32.83555272748566
100000,32.83555464842605


==> data/relErrorDiskVsSphereSpherShellhRc01RsRc100.csv <==
0.000001,3.074505935682134e-13
0.0000017782794100389231,1.2964831464862411e-12
0.0000031622776601683796,5.467034707466487e-12
0.000005623413251903491,2.3052874082773517e-11
0.00001,9.720251582955106e-11
0.00001778279410038923,4.0981977795523423e-10
0.000031622776601683795,1.7275972422860425e-9
0.00005623413251903491,7.2807326021730125e-9
0.0001,3.066900596765781e-8
0.0001778279410038923,1.2907878747367491e-7
0.00031622776601683794,5.424431988404107e-7
0.0005623413251903491,0.0000022734808635951906
0.001,0.000009483609272041526
0.001778279410038923,0.00003923213794156568
0.0031622776601683794,0.00015996010112945063
0.005623413251903491,0.0006361918612701917
0.01,0.0024278811903566994
0.01778279410038923,0.008681754346681107
0.0316227766016838,0.028259572862455253
0.05623413251903491,0.08161012368460757
0.1,0.2069084758016777
0.1778279410038923,0.4650164816366447
0.31622776601683794,0.9471878134410809
0.5623413251903491,1.7888587206269972
1,3.191114809382197
1.7782794100389228,5.4731142539975695
3.1622776601683795,9.205581786944956
5.623413251903491,15.444854628040515
10,26.04147718112815
17.78279410038923,43.970203222180075
31.622776601683796,73.3666244513534
56.234132519034915,118.11396423797633
100,177.11272992205613
177.82794100389228,238.7064402622865
316.22776601683796,286.24200699022134
562.3413251903492,313.37243080666076
1000,325.6007885502937
1778.2794100389228,330.3286164864846
3162.2776601683795,332.0001685628468
5623.413251903491,332.56243854867057
10000,332.746450548717
17782.794100389227,332.8057646496423
31622.776601683796,332.8247233583498
56234.13251903491,332.8307547343105
100000,332.8326684626343


==> data/relErrorDiskVsSphereSpherShellhRc01RsRc1000.csv <==
0.000001,3.078544112901507e-13
0.0000017782794100389231,1.2981859977586831e-12
0.0000031622776601683796,5.474215317227712e-12
0.000005623413251903491,2.3083152554611915e-11
0.00001,9.733018477697682e-11
0.00001778279410038923,4.1035804615887093e-10
0.000031622776601683795,1.7298662962776748e-9
0.00005623413251903491,7.290295097017344e-9
0.0001,3.070928553744662e-8
0.0001778279410038923,1.2924830728091966e-7
0.00031622776601683794,5.43155535322431e-7
0.0005623413251903491,0.0000022764659785348566
0.001,0.00000949605833104708
0.001778279410038923,0.00003928361603079029
0.0031622776601683794,0.00016016984924215554
0.005623413251903491,0.0006370252890964347
0.01,0.002431059548625412
0.01778279410038923,0.0086931408249409
0.0316227766016838,0.02829707141005052
0.05623413251903491,0.08172258035148597
0.1,0.20721997413005788
0.1778279410038923,0.4658388284471124
0.31622776601683794,0.9493127943117998
0.5623413251903491,1.794287272082317
1,3.2048689868299856
1.7782794100389228,5.50810995023541
3.1622776601683795,9.297096221987177
5.623413251903491,15.69594517585988
10,26.769956343825033
17.78279410038923,46.19438738673978
31.622776601683796,80.40569501370027
56.234132519034915,140.5247780031378
100,245.2884677902055
177.82794100389228,424.5492453555689
316.22776601683796,719.8965297563323
562.3413251903492,1170.5347669737296
1000,1765.366435527046
1778.2794100389228,2386.3342865727773
3162.2776601683795,2864.9961073877316
5623.413251903491,3137.6883616259843
10000,3260.3832298366124
17782.794100389227,3307.758877971477
31622.776601683796,3324.4946599249247
56234.13251903491,3330.1212884594834
100000,3331.962141753189


==> data/relErrorDiskVsSphereSpherShellhRc01RsRc10000.csv <==
0.000001,3.0789472567933896e-13
0.0000017782794100389231,1.2983559987377238e-12
0.0000031622776601683796,5.474932179987596e-12
0.000005623413251903491,2.3086175349160753e-11
0.00001,9.734293036644123e-11
0.00001778279410038923,4.104117831469207e-10
0.000031622776601683795,1.7300928229418181e-9
0.00005623413251903491,7.291249750024326e-9
0.0001,3.0713306766892556e-8
0.0001778279410038923,1.2926523092748506e-7
0.00031622776601683794,5.432266497527527e-7
0.0005623413251903491,0.0000022767639892775592
0.001,0.000009497301140052543
0.001778279410038923,0.000039288755105953616
0.0031622776601683794,0.0001601907880142716
0.005623413251903491,0.0006371084855101847
0.01,0.0024313768052463118
0.01778279410038923,0.00869427726932609
0.0316227766016838,0.028300813305378873
0.05623413251903491,0.08173379872533575
0.1,0.20725103304252332
0.1778279410038923,0.4659207566261889
0.31622776601683794,0.9495242123641972
0.5623413251903491,1.794826130585239
1,3.2062290939746947
1.7782794100389228,5.5115492773876555
3.1622776601683795,9.306001817669625
5.623413251903491,15.720001560052948
10,26.83811171542108
17.78279410038923,46.39575987756179
31.622776601683796,81.02052000531873
56.234132519034915,142.4504884288129
100,251.45154233730605
177.82794100389228,444.6516190830195
316.22776601683796,786.2493601184318
562.3413251903492,1387.3541281495145
1000,2435.3502320849716
1778.2794100389228,4228.941385586926
3162.2776601683795,7184.416603758789
5623.413251903491,11694.337200202925
10000,17647.721245290577
17782.794100389227,23862.55108168534
31622.776601683796,28652.523761804227
56234.13251903491,31380.847054929945
100000,32608.20930019111


==> data/relErrorDiskVsSphereSpherShellhRc10RsRc10.csv <==
0.000001,6.770838324449334e-20
0.0000017782794100389231,2.8552385187525144e-19
0.0000031622776601683796,1.2040438538868967e-18
0.000005623413251903491,5.077408987414576e-18
0.00001,2.1411242335467057e-17
0.00001778279410038923,9.029035656629001e-17
0.000031622776601683795,3.807504989317073e-16
0.00005623413251903491,1.605605709575949e-15
0.0001,6.770739412028101e-15
0.0001778279410038923,2.855164352256051e-14
0.00031622776601683794,1.203988246666777e-13
0.0005623413251903491,5.07699212279696e-13
0.001,2.140811803339612e-12
0.001778279410038923,9.026695079598907e-12
0.0031622776601683794,3.8057528885378485e-11
0.005623413251903491,1.6042959134106323e-10
0.01,6.760971473934359e-10
0.01778279410038923,2.847910592213654e-9
0.0316227766016838,1.198641167993042e-8
0.05623413251903491,5.038072997761491e-8
0.1,2.113077634223131e-7
0.1778279410038923,8.835577018105797e-7
0.31622776601683794,0.0000036802060093314025
0.5623413251903491,0.00001526117916941385
1,0.0000628463915205115
1.7782794100389228,0.00025355780840963157
3.1622776601683795,0.0009627443811918061
5.623413251903491,0.0031934858376312316
10,0.008478688252638616
17.78279410038923,0.01703737996900331
31.622776601683796,0.026137634053023013
56.234132519034915,0.03268268509645319
100,0.03613964607732001
177.82794100389228,0.03761784497064
316.22776601683796,0.03817283785772158
562.3413251903492,0.03836609487188447
1000,0.03843059330554487
1778.2794100389228,0.038451614474231205
3162.2776601683795,0.03845837537983116
5623.413251903491,0.038460533764566665
10000,0.0384612199559058
17782.794100389227,0.03846143760002439
31622.776601683796,0.038461506541194665
56234.13251903491,0.038461528362967665
100000,0.03846153526729453


==> data/relErrorDiskVsSphereSpherShellhRc10RsRc100.csv <==
0.000001,3.5327140161880507e-19
0.0000017782794100389231,1.4897330164463173e-18
0.0000031622776601683796,6.282151052468598e-18
0.000005623413251903491,2.6491603917159223e-17
0.00001,1.117141118453193e-16
0.00001778279410038923,4.710940867398186e-16
0.000031622776601683795,1.9865841665927296e-15
0.00005623413251903491,8.377332535269407e-15
0.0001,3.53267426815255e-14
0.0001778279410038923,1.4897032138761897e-13
0.00031622776601683794,6.281927621401818e-13
0.0005623413251903491,2.6489929176038967e-12
0.001,1.117015631254326e-11
0.001778279410038923,4.710001186658056e-11
0.0031622776601683794,1.9858812884432162e-10
0.005623413251903491,8.372085360784169e-10
0.01,3.5287707483216438e-9
0.01778279410038923,1.4868171350554248e-8
0.0316227766016838,6.260819944628205e-8
0.05623413251903491,2.633846220249349e-7
0.1,0.0000011064975780429558
0.1778279410038923,0.000004640907489383737
0.31622776601683794,0.000019444164094659785
0.5623413251903491,0.00008154857966377656
1,0.00034313315103224934
1.7782794100389228,0.0014405456689830641
3.1622776601683795,0.00586876181048703
5.623413251903491,0.021943532598159045
10,0.07076280668343221
17.78279410038923,0.1903884943667231
31.622776601683796,0.42953628814814104
56.234132519034915,0.8278952296495257
100,1.3728566377974087
177.82794100389228,1.9516615738375447
316.22776601683796,2.404140071542112
562.3413251903492,2.6655138661459707
1000,2.7845103604565256
1778.2794100389228,2.83084711903948
3162.2776601683795,2.8473043651778873
5623.413251903491,2.8528552921526087
10000,2.8546748036896825
17782.794100389227,2.8552618338969453
31622.776601683796,2.855449564401577
56234.13251903491,2.855509304906524
100000,2.8555282634105894


==> data/relErrorDiskVsSphereSpherShellhRc10RsRc1000.csv <==
0.000001,3.9034562888395717e-19
0.0000017782794100389231,1.6460737184768538e-18
0.0000031622776601683796,6.941434191238333e-18
0.000005623413251903491,2.927177684772949e-17
0.00001,1.2343799628409398e-16
0.00001778279410038923,5.205332405030591e-16
0.000031622776601683795,2.1950669220550676e-15
0.00005623413251903491,9.256493821355118e-15
0.0001,3.903411106103281e-14
0.0001778279410038923,1.6460398410070183e-13
0.00031622776601683794,6.941180210079756e-13
0.0005623413251903491,2.9269873111146347e-12
0.001,1.2342373164506584e-11
0.001778279410038923,5.204264222229492e-11
0.0031622776601683794,2.1942679120300628e-10
0.005623413251903491,9.25052882704994e-10
0.01,3.898973355179078e-9
0.01778279410038923,1.64275847974024e-8
0.0316227766016838,6.917177689922558e-8
0.05623413251903491,2.9097582473487135e-7
0.1,0.0000012222668576328171
0.1778279410038923,0.00000512555262243854
0.31622776601683794,0.000021469469365930275
0.5623413251903491,0.00009001887928621017
1,0.00037871767507840484
1.7782794100389228,0.0015903484881758271
3.1622776601683795,0.006487178188283151
5.623413251903491,0.024343329101743593
10,0.07922038591054949
17.78279410038923,0.21768246969034666
31.622776601683796,0.5135553591526528
56.234132519034915,1.0810549452006546
100,2.105065880427386
177.82794100389228,3.8794257610235037
316.22776601683796,6.81479910941656
562.3413251903492,11.29836342952801
1000,17.217824959665958
1778.2794100389228,23.399331745896642
3162.2776601683795,28.167788765489938
5623.413251903491,30.887097885303195
10000,32.11176425552057
17782.794100389227,32.584965321681565
31622.776601683796,32.7522014924398
56234.13251903491,32.80844204072745
100000,32.826845051316106


==> data/relErrorDiskVsSphereSpherShellhRc10RsRc10000.csv <==
0.000001,3.940580690292531e-19
0.0000017782794100389231,1.6617289467757114e-18
0.0000031622776601683796,7.00745172668752e-18
0.000005623413251903491,2.9550170374703464e-17
0.00001,1.2461197121575484e-16
0.00001778279410038923,5.254838454618112e-16
0.000031622776601683795,2.215943402979055e-15
0.00005623413251903491,9.344528858380049e-15
0.0001,3.9405349086596976e-14
0.0001778279410038923,1.661694620253943e-13
0.00031622776601683794,7.007194378875974e-13
0.0005623413251903491,2.9548241401934605e-12
0.001,1.2459751746727591e-11
0.001778279410038923,5.253756108618422e-11
0.0031622776601683794,2.215133796008823e-10
0.005623413251903491,9.338484716203174e-10
0.01,3.936038225867264e-9
0.01778279410038923,1.6583696193031768e-8
0.0316227766016838,6.982871796800855e-8
0.05623413251903491,2.937364233061874e-7
0.1,0.000001233842920540899
0.1778279410038923,0.0000051739632106643695
0.31622776601683794,0.00002167142551562809
0.5623413251903491,0.00009086114740268284
1,0.00038224043522733806
1.7782794100389228,0.0016050749267906264
3.1622776601683795,0.006547304514235197
5.623413251903491,0.024572715898014786
10,0.08000912699848726
17.78279410038923,0.22014829253132562
31.622776601683796,0.5209074644530906
56.234132519034915,1.1029819695915295
100,2.1721543578655114
177.82794100389228,4.091210029148295
316.22776601683796,7.498991049414191
562.3413251903492,13.504184117220419
1000,23.97866087326778
1778.2794100389228,41.90737850594169
3162.2776601683795,71.45048988889219
5623.413251903491,116.53051673001787
10000,176.03745875359112
17782.794100389227,238.15858978100894
31622.776601683796,286.0406606059679
56234.13251903491,313.3165218382362
100000,325.58796518658085


==> data/relErrorOfDPTvsDiskCylinShellOrthohRc01RsRc10.csv <==
0.0001,9.989784131319304e-6
0.001,0.00009747211161223996
0.01,0.0007842007619520463
0.1,0.0062171881594249
1.,0.053977404353600024
10.,0.46736507948263173
100.,9.658493570655832
1000.,606.5335675683166


==> data/relErrorOfDPTvsDiskCylinShellOrthohRc01RsRc100.csv <==
0.0001,9.98981578567793e-7
0.001,9.747299102241084e-6
0.01,0.00007841237080441554
0.1,0.0006210442590176753
1.,0.00532579276472028
10.,0.041387273565750594
100.,0.4291378569820117
1000.,9.52224174346029


==> data/relErrorOfDPTvsDiskCylinShellOrthohRc01RsRc1000.csv <==
0.0001,9.989818897567901e-8
0.001,9.747306174055415e-7
0.01,7.841156909993679e-6
0.1,0.00006209762372691606
1.,0.000531839948777409
10.,0.0040898921617007365
100.,0.038342097852814595
1000.,0.42485494868756707


==> data/relErrorOfDPTvsDiskCylinShellOrthohRc01RsRc10000.csv <==
0.0001,9.989818655351056e-9
0.001,9.747289673167535e-8
0.01,7.841118848769434e-7
0.1,6.209694285606541e-6
1.,0.000053176570630747915
10.,0.0004084920657148928
100.,0.0037919942532686998
1000.,0.037999314703256855


==> data/relErrorOfDPTvsDiskCylinShellOrthohRc10RsRc10.csv <==
0.0001,9.999452174688592e-6
0.001,0.00009994570332478239
0.01,0.000994738329635953
0.1,0.009539732788819474
1.,0.07593825944842128
10.,0.5922220348215761
100.,10.364307558229259
1000.,612.3414621149861


==> data/relErrorOfDPTvsDiskCylinShellOrthohRc10RsRc100.csv <==
0.0001,9.999495233006382e-7
0.001,9.994960611834609e-6
0.01,0.00009950162075370054
0.1,0.0009544274323134878
1.,0.007491687504273286
10.,0.05130087918537293
100.,0.4513133553277255
1000.,9.597863432042312


==> data/relErrorOfDPTvsDiskCylinShellOrthohRc10RsRc1000.csv <==
0.0001,9.999499485807684e-8
0.001,9.994997951564285e-7
0.01,9.950439666851083e-6
0.1,0.0000954473541449569
1.,0.0007481243802511346
10.,0.005060276756981442
100.,0.04011097222672531
1000.,0.4272321065680336


==> data/relErrorOfDPTvsDiskCylinShellOrthohRc10RsRc10000.csv <==
0.0001,9.999499342747383e-9
0.001,9.994983741144031e-8
0.01,9.950442691854898e-7
0.1,9.544781306248338e-6
1.,0.00007480188659005349
10.,0.0005053129079794449
100.,0.00396504687819159
1000.,0.03818961742803851


==> data/relErrorOfDPTvsDiskCylinShellParallelhRc01RsRc10.csv <==
0.0001,0.04857630759383271
0.0001778279410038923,0.04857993888811595
0.00031622776601683794,0.04858639559475716
0.0005623413251903491,0.04859787375192614
0.001,0.04861826822530948
0.001778279410038923,0.04865446103650452
0.0031622776601683794,0.04871850963861247
0.005623413251903491,0.048831160558741336
0.01,0.049026881926622475
0.01778279410038923,0.04935975194240024
0.0316227766016838,0.04990945813666815
0.05623413251903491,0.05079408602343254
0.1,0.05221535099394727
0.1778279410038923,0.054570497661048
0.31622776601683794,0.05865541027417745
0.5623413251903491,0.06600777155478456
1.,0.07946151113674678
1.7782794100389228,0.10385886994391136
3.1622776601683795,0.14661779432397765
5.623413251903491,0.21753764529932973
10.,0.3269096761845409
17.78279410038923,0.4849478430478554
31.622776601683796,0.7184202689123849
56.234132519034915,1.1083819981130167
100.,1.8155397991387505
177.82794100389228,3.106844556725749
316.22776601683796,5.435778602045591
562.3413251903492,9.601035351523809
1000.,17.023278100294487


==> data/relErrorOfDPTvsDiskCylinShellParallelhRc01RsRc100.csv <==
0.0001,0.004985572188244924
0.0001778279410038923,0.004985958513473358
0.00031622776601683794,0.0049866453924938955
0.0005623413251903491,0.004987866368946385
0.001,0.004990035572722915
0.001778279410038923,0.004993884644843368
0.0031622776601683794,0.005000695658735634
0.005623413251903491,0.005012677161456594
0.01,0.005033511625617992
0.01778279410038923,0.005069026380904794
0.0316227766016838,0.0051279468201751765
0.05623413251903491,0.005223436763889826
0.1,0.0053779955855299665
0.1778279410038923,0.00563515071467311
0.31622776601683794,0.006080769858175698
0.5623413251903491,0.006880702544647738
1.,0.008348419129310143
1.7782794100389228,0.011055539514351152
3.1622776601683795,0.01600065686340288
5.623413251903491,0.024887733322521335
10.,0.040597982398097344
17.78279410038923,0.06788915414579666
31.622776601683796,0.11414352837096749
56.234132519034915,0.18936943518057564
100.,0.3039455483268279
177.82794100389228,0.46693421821118886
316.22776601683796,0.7030720511395748
562.3413251903492,1.0933736383957575
1000.,1.800113291874133


==> data/relErrorOfDPTvsDiskCylinShellParallelhRc01RsRc1000.csv <==
0.0001,0.0004999000388735272
0.0001778279410038923,0.0004999389200811168
0.00031622776601683794,0.0005000080498378949
0.0005623413251903491,0.0005001309321128679
0.001,0.0005003492445897731
0.001778279410038923,0.0005007366185608631
0.0031622776601683794,0.0005014220839286496
0.005623413251903491,0.0005026279424037391
0.01,0.0005047249970453486
0.01778279410038923,0.0005083005476233564
0.0316227766016838,0.0005142354006623854
0.05623413251903491,0.0005238608208432806
0.1,0.0005394525473240528
0.1778279410038923,0.0005654060394508474
0.31622776601683794,0.0006103788997503834
0.5623413251903491,0.0006910883046864167
1.,0.0008391933530976558
1.7782794100389228,0.001112738853265834
3.1622776601683795,0.001614210930711801
5.623413251903491,0.0025218942166897137
10.,0.004147968445230997
17.78279410038923,0.007042539340496164
31.622776601683796,0.012173135551895302
56.234132519034915,0.02122625179468745
100.,0.03709070092388202
177.82794100389228,0.06455339289373754
316.22776601683796,0.11104236523437525
562.3413251903492,0.18662023747430984
1000.,0.3016810261789102


==> data/relErrorOfDPTvsDiskCylinShellParallelhRc01RsRc10000.csv <==
0.0001,0.00005000349956452519
0.0001778279410038923,0.000050007390190271373
0.00031622776601683794,0.00005001430761678237
0.0005623413251903491,0.000050026603748077694
0.001,0.00005004844901927934
0.001778279410038923,0.000050087211267086064
0.0031622776601683794,0.00005015580177163211
0.005623413251903491,0.00005027646529123822
0.01,0.00005048630790598873
0.01778279410038923,0.00005084410566481624
0.0316227766016838,0.00005143802265652669
0.05623413251903491,0.000052401335634677124
0.1,0.00005396187933611478
0.1778279410038923,0.00005655963217956257
0.31622776601683794,0.00006106107219700272
0.5623413251903491,0.00006913925339491259
1.,0.00008396321956912911
1.7782794100389228,0.0001113462683098854
3.1622776601683795,0.00016156315047044395
5.623413251903491,0.00025252056643498274
10.,0.00041567445615630814
17.78279410038923,0.0007067713631820897
31.622776601683796,0.0012248660965659876
56.234132519034915,0.002145857524011198
100.,0.003781538999948297
177.82794100389228,0.006682957586688033
316.22776601683796,0.011819045455818836
562.3413251903492,0.020877841343306024
1000.,0.03674999300961082


==> data/relErrorOfDPTvsDiskCylinShellParallelhRc10RsRc10.csv <==
0.0001,0.03279875069040956
0.0001778279410038923,0.032801234830841734
0.00031622776601683794,0.03280565254968394
0.0005623413251903491,0.03281350918317417
0.001,0.032827482627604446
0.001778279410038923,0.032852337952242745
0.0031622776601683794,0.03289655791648385
0.005623413251903491,0.03297525442051441
0.01,0.03311537979214469
0.01778279410038923,0.03336508631716569
0.0316227766016838,0.033810606669522264
0.05623413251903491,0.034606821382844696
0.1,0.03603269486394932
0.1778279410038923,0.038591331306707846
0.31622776601683794,0.04318792208482065
0.5623413251903491,0.05143840397877871
1.,0.06618572314651273
1.7782794100389228,0.0922939297562335
3.1622776601683795,0.1375539166592868
5.623413251903491,0.21270034102136154
10.,0.3292013143320808
17.78279410038923,0.49897088892178754
31.622776601683796,0.749868996662492
56.234132519034915,1.1587645566356013
100.,1.8804244965401262
177.82794100389228,3.1805247044937017
316.22776601683796,5.514255500558182
562.3413251903492,9.682057792748958
1000.,17.1056610299901


==> data/relErrorOfDPTvsDiskCylinShellParallelhRc10RsRc100.csv <==
0.0001,0.004751093752218373
0.0001778279410038923,0.004751462026885621
0.00031622776601683794,0.004752116926501622
0.0005623413251903491,0.004753281534578614
0.001,0.0047553525752055854
0.001778279410038923,0.00475903559354418
0.0031622776601683794,0.004765585423748935
0.005623413251903491,0.0047772340389665765
0.01,0.004797952039461143
0.01778279410038923,0.004834804542248379
0.0316227766016838,0.004900366693296967
0.05623413251903491,0.00501702861981789
0.1,0.005224666121446054
0.1778279410038923,0.005594283561914454
0.31622776601683794,0.0062521560515673615
0.5623413251903491,0.007422085740044729
1.,0.009497650025651774
1.7782794100389228,0.013158999360818243
3.1622776601683795,0.019538665005351633
5.623413251903491,0.03041365390410616
10.,0.04846054326129233
17.78279410038923,0.07786368184687727
31.622776601683796,0.1253538063663561
56.234132519034915,0.20053650764865286
100.,0.3138297658907002
177.82794100389228,0.47513757538556406
316.22776601683796,0.7104579856345643
562.3413251903492,1.1009190864563398
1000.,1.8080465057767738


==> data/relErrorOfDPTvsDiskCylinShellParallelhRc10RsRc1000.csv <==
0.0001,0.0004974384583115071
0.0001778279410038923,0.0004974771530468227
0.00031622776601683794,0.0004975459631437958
0.0005623413251903491,0.0004976683268638612
0.001,0.0004978859241795567
0.001778279410038923,0.0004982728743066645
0.0031622776601683794,0.0004989609835959891
0.005623413251903491,0.0005001846452254556
0.01,0.0005023606878592822
0.01778279410038923,0.0005062303769077478
0.0316227766016838,0.0005131119336668404
0.05623413251903491,0.0005253494944796521
0.1,0.0005471108414384876
0.1778279410038923,0.0005858026295898414
0.31622776601683794,0.000654571583203992
0.5623413251903491,0.0007766849748372993
1.,0.000993033205084619
1.7782794100389228,0.0013742980378976034
3.1622776601683795,0.0020385297151626867
5.623413251903491,0.0031734469973807634
10.,0.005073451346416721
17.78279410038923,0.008238053217806313
31.622776601683796,0.013584466251693812
56.234132519034915,0.022778624560468922
100.,0.038711728843860586
177.82794100389228,0.0661761227758164
316.22776601683796,0.11259594898447688
562.3413251903492,0.18802013298019082
1000.,0.302844354967842


==> data/relErrorOfDPTvsDiskCylinShellParallelhRc10RsRc10000.csv <==
0.0001,0.00004997876097363491
0.0001778279410038923,0.00004998265016709785
0.00031622776601683794,0.00004998956624007819
0.0005623413251903491,0.00005000186495109675
0.001,0.00005002373549755107
0.001778279410038923,0.000050062627442685146
0.0031622776601683794,0.00005013178818273927
0.005623413251903491,0.000050254775228823684
0.01,0.00005047348008564415
0.01778279410038923,0.000050862395919030276
0.0316227766016838,0.000051553984795790514
0.05623413251903491,0.00005278376722198557
0.1,0.000054970415509210525
0.1778279410038923,0.00005885780613598214
0.31622776601683794,0.00006576604008954576
0.5623413251903491,0.0000780310902208714
1.,0.00009975791525096763
1.7782794100389228,0.00013804223424666469
3.1622776601683795,0.0002047381052437358
5.623413251903491,0.00031871840224857566
10.,0.000509690691475685
17.78279410038923,0.0008284177065986445
31.622776601683796,0.0013691044139541877
56.234132519034915,0.0023059401701803366
100.,0.003951563571536932
177.82794100389228,0.006858602459026062
316.22776601683796,0.011997260708326879
562.3413251903492,0.021056232530601876
1000.,0.03692614805382844


==> data/relErrorSurogatApproxhRc01RsRc10.csv <==
0.0001,0.09951838570002075
0.00015848931924611142,0.09952766860885587
0.00025118864315095795,0.09954235741854175
0.00039810717055349735,0.0995655789440625
0.000630957344480193,0.09960223717612916
0.001,0.09965997815995878
0.001584893192461114,0.09975061530230636
0.002511886431509582,0.09989215115227094
0.003981071705534973,0.10011146877583965
0.00630957344480193,0.10044758612096011
0.01,0.1009551200005025
0.01584893192461114,0.10170775766591052
0.025118864315095822,0.10280333978955816
0.039810717055349734,0.10437697491140185
0.06309573444801936,0.10663474126209471
0.1,0.10992179426944618
0.15848931924611143,0.11483398989013235
0.25118864315095824,0.12238502971234635
0.3981071705534973,0.13426238791658698
0.6309573444801936,0.15323261132583704
1,0.1837752377553018
1.584893192461114,0.23305682888788093
2.5118864315095824,0.3124762950169524
3.9810717055349776,0.4403280584035599
6.309573444801943,0.6469253289379112
10,0.9858097803880435
15.848931924611142,1.5605028504446539
25.11886431509582,2.58815023554051
39.81071705534978,4.546586121317991
63.09573444801943,8.518742131079831
100,17.026543943629633


==> data/relErrorSurogatApproxhRc01RsRc100.csv <==
0.0001,0.009996510024480912
0.00015848931924611142,0.009997390513984666
0.00025118864315095795,0.009998783624886891
0.00039810717055349735,0.010000986280201905
0.000630957344480193,0.010004463966278652
0.001,0.010009943127487486
0.001584893192461114,0.01001854728633002
0.002511886431509582,0.010031991876261125
0.003981071705534973,0.010052846099554357
0.00630957344480193,0.01008485696699765
0.01,0.010133310055303768
0.01584893192461114,0.010205420394568902
0.025118864315095822,0.01031091701500387
0.039810717055349734,0.010463429279511443
0.06309573444801936,0.010683847847715765
0.1,0.01100696550481107
0.15848931924611143,0.011492322482398433
0.25118864315095824,0.012240525971476724
0.3981071705534973,0.013418340765750107
0.6309573444801936,0.01529839640376352
1,0.018320951999966712
1.584893192461114,0.023187501670427303
2.5118864315095824,0.031004589851552966
3.9810717055349776,0.0435139729053979
6.309573444801943,0.06346797333429978
10,0.0952373191644169
15.848931924611142,0.14578827174858794
25.11886431509582,0.2262642131720487
39.81071705534978,0.35464201252565186
63.09573444801943,0.5606706816984156
100,0.8966822114692374


==> data/relErrorSurogatApproxhRc01RsRc1000.csv <==
0.0001,0.0010001006360253351
0.00015848931924611142,0.0010001878236051303
0.00025118864315095795,0.0010003259057326625
0.00039810717055349735,0.00100054532663304
0.000630957344480193,0.0010008910218069988
0.001,0.0010014359977103713
0.001584893192461114,0.001002291700474384
0.002511886431509582,0.0010036289659257301
0.003981071705534973,0.00100570352674011
0.00630957344480193,0.0010088884200763683
0.01,0.0010137104992105816
0.01584893192461114,0.0010208896734952904
0.025118864315095822,0.0010313983007464755
0.039810717055349734,0.0010466004466147213
0.06309573444801936,0.0010685878920358987
0.1,0.0011008423585535687
0.15848931924611143,0.0011493165694185846
0.25118864315095824,0.0012240615150921482
0.3981071705534973,0.0013417286605620297
0.6309573444801936,0.0015295278603283174
1,0.0018313765842739988
1.584893192461114,0.0023171981303756854
2.5118864315095824,0.0030971555238873956
3.9810717055349776,0.004344322478948065
6.309573444801943,0.006331439633660682
10,0.009489998181997188
15.848931924611142,0.01450426533361323
25.11886431509582,0.022460599557026163
39.81071705534978,0.03508506140726574
63.09573444801943,0.05512256666006998
100,0.08694340883361998


==> data/relErrorSurogatApproxhRc01RsRc10000.csv <==
0.0001,0.00010000454338456159
0.00015848931924611142,0.00010002921900928044
0.00025118864315095795,0.00010004022068456662
0.00039810717055349735,0.00010006122226123905
0.000630957344480193,0.00010009406685040207
0.001,0.0001001469462764221
0.001584893192461114,0.00010023384279692214
0.002511886431509582,0.00010036734488053592
0.003981071705534973,0.00010057452592246715
0.00630957344480193,0.00010089291175392308
0.01,0.0001013748216186015
0.01584893192461114,0.00010209246359037019
0.025118864315095822,0.00010314286312706839
0.039810717055349734,0.00010466264182283964
0.06309573444801936,0.00010686081103614973
0.1,0.00011008569782080133
0.15848931924611143,0.00011493249313107778
0.25118864315095824,0.00012240622335336153
0.3981071705534973,0.00013417178131738187
0.6309573444801936,0.00015294958397127015
1,0.00018313025435040631
1.584893192461114,0.00023170369225617498
2.5118864315095824,0.0003096807958185909
3.9810717055349776,0.00043435631975780563
6.309573444801943,0.0006329741703308067
10,0.0009486105337739347
15.848931924611142,0.0014495152646699589
25.11886431509582,0.002243897014749035
39.81071705534978,0.0035033413509288434
63.09573444801943,0.005499947527486984
100,0.008665278345383087


==> data/relErrorSurogatApproxhRc10RsRc10.csv <==
0.0001,0.06667710995100504
0.00015848931924611142,0.06668321721657673
0.00025118864315095795,0.06669289531814915
0.00039810717055349735,0.06670823099899881
0.000630957344480193,0.06673252925830352
0.001,0.0667710225686571
0.001584893192461114,0.06683199112659313
0.002511886431509582,0.06692852881702954
0.003981071705534973,0.06708132137779937
0.00630957344480193,0.06732300344372279
0.01,0.06770496454969116
0.01584893192461114,0.06830792630029771
0.025118864315095822,0.0692582804561058
0.039810717055349734,0.0707531641477397
0.06309573444801936,0.0730987521581191
0.1,0.07676872500632625
0.15848931924611143,0.08249444281525663
0.25118864315095824,0.0914075075439296
0.3981071705534973,0.1052735990603483
0.6309573444801936,0.1268890779277693
1,0.16076049770788037
1.584893192461114,0.214245203122615
2.5118864315095824,0.29939511927219264
3.9810717055349776,0.43588692248775707
6.309573444801943,0.6560396423046219
10,1.015196021741335
15.848931924611142,1.6165250673209701
25.11886431509582,2.6705906256329297
39.81071705534978,4.63378239781821
63.09573444801943,8.531741270231793
100,16.73684192061695


==> data/relErrorSurogatApproxhRc10RsRc100.csv <==
0.0001,0.00952524712386592
0.00015848931924611142,0.009526087539643128
0.00025118864315095795,0.009527419691497105
0.00039810717055349735,0.009529530455494834
0.000630957344480193,0.009532874650641681
0.001,0.009538172243808908
0.001584893192461114,0.009546562261626586
0.002511886431509582,0.009559845352536076
0.003981071705534973,0.00958086487492545
0.00630957344480193,0.009614103557251065
0.01,0.00966661319357173
0.01584893192461114,0.009749454115026103
0.025118864315095822,0.00987990654162279
0.039810717055349734,0.010084837230471926
0.06309573444801936,0.010405780476648458
0.1,0.010906566022153091
0.15848931924611143,0.011684808090232385
0.25118864315095824,0.012889497846445464
0.3981071705534973,0.014748667545765818
0.6309573444801936,0.017613705699390598
1,0.022029214698424168
1.584893192461114,0.028836039403057127
2.5118864315095824,0.03930762457853262
3.9810717055349776,0.05531663024140011
6.309573444801943,0.07957388413791266
10,0.1161213717252088
15.848931924611142,0.17138829593932137
25.11886431509582,0.25604447630378296
39.81071705534978,0.3879006093994547
63.09573444801943,0.5969589184821761
100,0.9362985892023735


==> data/relErrorSurogatApproxhRc10RsRc1000.csv <==
0.0001,0.0009951741140430445
0.00015848931924611142,0.0009952613716758447
0.00025118864315095795,0.0009953999384788063
0.00039810717055349735,0.0009956192352914097
0.000630957344480193,0.000995966734681916
0.001,0.000996516861154202
0.001584893192461114,0.0009973885170065303
0.002511886431509582,0.0009987684146396361
0.003981071705534973,0.0010009518731467733
0.00630957344480193,0.0010044044997636332
0.01,0.0010098585186620762
0.01584893192461114,0.001018462132272235
0.025118864315095822,0.0010320086767161465
0.039810717055349734,0.0010532849780841118
0.06309573444801936,0.001086596246602447
0.1,0.0011385519786577753
0.15848931924611143,0.0012192453083494264
0.25118864315095824,0.0013440498577227658
0.3981071705534973,0.0015364265344415668
0.6309573444801936,0.001832379033787051
1,0.0022873839657263522
1.584893192461114,0.00298639887412782
2.5118864315095824,0.004056689543824026
3.9810717055349776,0.005682994412454936
6.309573444801943,0.008129731556038185
10,0.011789504805877316
15.848931924611142,0.017287801552451448
25.11886431509582,0.025660596769744998
39.81071705534978,0.03861153083226363
63.09573444801943,0.058889123320001416
100,0.09088069306168649


==> data/relErrorSurogatApproxhRc10RsRc10000.csv <==
0.0001,0.00009997652588449375
0.00015848931924611142,0.00009997450147626949
0.00025118864315095795,0.00009998749228152505
0.00039810717055349735,0.00010000983910937265
0.000630957344480193,0.00010004376613883861
0.001,0.0001000994093188558
0.001584893192461114,0.0001001880297674992
0.002511886431509582,0.00010032565157995396
0.003981071705534973,0.00010054518120793476
0.00630957344480193,0.00010089177990956437
0.01,0.00010143919364846786
0.01584893192461114,0.00010230280736802106
0.025118864315095822,0.0001036627102037286
0.039810717055349734,0.00010579849903965188
0.06309573444801936,0.00010914229118843992
0.1,0.00011435737755896802
0.15848931924611143,0.00012245652276402362
0.25118864315095824,0.0001349819538475068
0.3981071705534973,0.00015428650463352838
0.6309573444801936,0.0001839792913863585
1,0.00022961800272135806
1.584893192461114,0.0002997063167634978
2.5118864315095824,0.00040696760525379846
3.9810717055349776,0.0005698447181697051
6.309573444801943,0.0008147006372052352
10,0.0011806530831525092
15.848931924611142,0.0017300117855306798
25.11886431509582,0.0025659106450747907
39.81071705534978,0.0038576716023085746
63.09573444801943,0.005877727274750924
100,0.009059301348525664


==> data/relErrorSurogatExacthRc01RsRc10.csv <==
0.0001,0.0529148200129621
0.00015848931924611142,0.052928135067047744
0.00025118864315095795,0.052949202818055194
0.00039810717055349735,0.05298250600871671
0.000630957344480193,0.053035073786697084
0.001,0.05311786306317683
0.001584893192461114,0.05324779869913432
0.002511886431509582,0.053450668006812106
0.003981071705534973,0.053764977663659834
0.00630957344480193,0.054246628425733114
0.01,0.05497390831805842
0.01584893192461114,0.056052471342650546
0.025118864315095822,0.057622320686994535
0.039810717055349734,0.05987500419564784
0.06309573444801936,0.06309637502508599
0.1,0.06774875043875359
0.15848931924611143,0.07459289768567742
0.25118864315095824,0.08484223114970464
0.3981071705534973,0.1003575925323021
0.6309573444801936,0.12393388973935295
1,0.159807441371884
1.584893192461114,0.21461812227244872
2.5118864315095824,0.2991366672046058
3.9810717055349776,0.4311906197146392
6.309573444801943,0.640925500352479
10,0.9819685791528289
15.848931924611142,1.5580515573924705
25.11886431509582,2.586548327122805
39.81071705534978,4.5454847509364145
63.09573444801943,8.517930768080488
100,17.025900836876932


==> data/relErrorSurogatExacthRc01RsRc100.csv <==
0.0001,0.00503654082406499
0.00015848931924611142,0.005037855284383913
0.00025118864315095795,0.005039934880236547
0.00039810717055349735,0.0050432223305831685
0.000630957344480193,0.005048411483081604
0.001,0.005056584191204981
0.001584893192461114,0.00506941178784598
0.002511886431509582,0.005089441891622752
0.003981071705534973,0.005120481239639114
0.00630957344480193,0.005168062881922524
0.01,0.005239951974543193
0.01584893192461114,0.005346663748767443
0.025118864315095822,0.005502199014277931
0.039810717055349734,0.00572580508133015
0.06309573444801936,0.006046256567448101
0.1,0.006509988706306488
0.15848931924611143,0.0071931080548595355
0.25118864315095824,0.008216529433350139
0.3981071705534973,0.009765033036523861
0.6309573444801936,0.01211516590138905
1,0.01568430787774453
1.584893192461114,0.021122763484028674
2.5118864315095824,0.029475128427781598
3.9810717055349776,0.042436057741744304
6.309573444801943,0.06273916607107098
10,0.094760735107664
15.848931924611142,0.14548489055023422
25.11886431509582,0.22607526160937244
39.81071705534978,0.354526321220137
63.09573444801943,0.5606006088698078
100,0.8966398142350651


==> data/relErrorSurogatExacthRc01RsRc1000.csv <==
0.0001,0.000500574752118784
0.00015848931924611142,0.0005007056224774389
0.00025118864315095795,0.0005009128041404774
0.00039810717055349735,0.0005012414149592229
0.000630957344480193,0.0005017593734715807
0.001,0.0005025754504224127
0.001584893192461114,0.0005038562084609101
0.002511886431509582,0.0005058561884584271
0.003981071705534973,0.0005089555463203609
0.00630957344480193,0.0005137067670008263
0.01,0.0005208855673292886
0.01584893192461114,0.0005315425547243876
0.025118864315095822,0.0005470772433433551
0.039810717055349734,0.0005694143198548751
0.06309573444801936,0.0006014316095218931
0.1,0.0006477721919150106
0.15848931924611143,0.0007160429801955335
0.25118864315095824,0.0008183244910460717
0.3981071705534973,0.0009730702515947616
0.6309573444801936,0.0012078849393654153
1,0.0015644045004002988
1.584893192461114,0.0021074426032963067
2.5118864315095824,0.0029409780244676626
3.9810717055349776,0.004233385293453484
6.309573444801943,0.006255545977094264
10,0.00943951896273271
15.848931924611142,0.014471367844083902
25.11886431509582,0.02243947739671243
39.81071705534978,0.03507165569938171
63.09573444801943,0.05511414313494257
100,0.08693816735024142


==> data/relErrorSurogatExacthRc01RsRc10000.csv <==
0.0001,0.00005001603211984605
0.00015848931924611142,0.00005004507802387356
0.00025118864315095795,0.00005006299421831993
0.00039810717055349735,0.000050094921858211896
0.000630957344480193,0.000050145003870047886
0.001,0.000050225010700253794
0.001584893192461114,0.00005035443940129616
0.002511886431509582,0.000050554253957961645
0.003981071705534973,0.000050863976575354265
0.00630957344480193,0.00005133908606940472
0.01,0.0000520567967708144
0.01584893192461114,0.000053122392777423884
0.025118864315095822,0.00005467561410680691
0.039810717055349734,0.00005690913133670478
0.06309573444801936,0.00006011053459774372
0.1,0.00006474425448142269
0.15848931924611143,0.00007157087118274986
0.25118864315095824,0.00008179834302094962
0.3981071705534973,0.00009727176141781607
0.6309573444801936,0.00012075103685404158
1,0.00015639867487331452
1.584893192461114,0.0002106936628351033
2.5118864315095824,0.00029402851893308986
3.9810717055349776,0.00042322810574719496
6.309573444801943,0.0006253504378523894
10,0.0009435284925090984
15.848931924611142,0.001446191803886225
25.11886431509582,0.0022417517225802987
39.81071705534978,0.0035019686664924258
63.09573444801943,0.005499074476810536
100,0.008664725504316403


==> data/relErrorSurogatExacthRc10RsRc10.csv <==
0.0001,0.034833867037913795
0.00015848931924611142,0.03484275422197945
0.00025118864315095795,0.03485683491423309
0.00039810717055349735,0.03487914046174756
0.000630957344480193,0.03491446689010484
0.001,0.03497039564078376
0.001584893192461114,0.035058896962775435
0.002511886431509582,0.03519883754601513
0.003981071705534973,0.035419879996915066
0.00630957344480193,0.03576849689003686
0.01,0.03631714113539123
0.01584893192461114,0.03717801343066276
0.025118864315095822,0.03852330984237797
0.039810717055349734,0.04061423889147469
0.06309573444801936,0.043841422650377444
0.1,0.04877988207425298
0.15848931924611143,0.05626436815822738
0.25118864315095824,0.06750018787207154
0.3981071705534973,0.08424986972286323
0.6309573444801936,0.10918520805436101
1,0.1465598768261538
1.584893192461114,0.20340806399019243
2.5118864315095824,0.2914931797845155
3.9810717055349776,0.43032744698768466
6.309573444801943,0.6522121703848096
10,1.0125775406402908
15.848931924611142,1.6147194128550557
25.11886431509582,2.669318235156004
39.81071705534978,4.632852578535959
63.09573444801943,8.531027271488222
100,16.736262048719652


==> data/relErrorSurogatExacthRc10RsRc100.csv <==
0.0001,0.00479748161036779
0.00015848931924611142,0.004798736496599086
0.00025118864315095795,0.004800725042376479
0.00039810717055349735,0.004803874947670505
0.000630957344480193,0.004808863303937466
0.001,0.0048167602198006705
0.001584893192461114,0.004829254706491369
0.002511886431509582,0.004849007678679391
0.003981071705534973,0.004880199907871409
0.00630957344480193,0.004929375029020571
0.01,0.005006720216148257
0.01584893192461114,0.005127978067975861
0.025118864315095822,0.005317234295319487
0.039810717055349734,0.0056108596911873445
0.06309573444801936,0.006062884479221836
0.1,0.006752077486843835
0.15848931924611143,0.0077911970457414485
0.25118864315095824,0.009339871337042347
0.3981071705534973,0.011625365479036184
0.6309573444801936,0.014980550782364474
1,0.01991307309879844
1.584893192461114,0.027217065874217305
2.5118864315095824,0.03812458937181061
3.9810717055349776,0.05448469462005528
6.309573444801943,0.07900531033470519
10,0.11574043620520742
15.848931924611142,0.17113710186325876
25.11886431509582,0.2558815922261377
39.81071705534978,0.38779692919208364
63.09573444801943,0.5968940101731111
100,0.9362582901248212


==> data/relErrorSurogatExacthRc10RsRc1000.csv <==
0.0001,0.0004981068088100868
0.00015848931924611142,0.0004982376210932179
0.00025118864315095795,0.0004984451649979066
0.00039810717055349735,0.0004987736596716153
0.000630957344480193,0.0004992939344888088
0.001,0.0005001172073021779
0.001584893192461114,0.0005014201716245182
0.002511886431509582,0.0005034799324799961
0.003981071705534973,0.0005067323309442263
0.00630957344480193,0.0005118594985887308
0.01,0.0005199230375452371
0.01584893192461114,0.0005325629585676185
0.025118864315095822,0.0005522872645844596
0.039810717055349734,0.000582880503581655
0.06309573444801936,0.0006299590318945142
0.1,0.0007016985653139124
0.15848931924611143,0.0008097775808735334
0.25118864315095824,0.0009706787991537691
0.3981071705534973,0.001207772779300627
0.6309573444801936,0.0015551108831387181
1,0.002064288665350638
1.584893192461114,0.0028153688261703795
2.5118864315095824,0.003931288488400095
3.9810717055349776,0.005594323344295794
6.309573444801943,0.00806860026527892
10,0.01174800001248835
15.848931924611142,0.017259903898392298
25.11886431509582,0.025642038761536545
39.81071705534978,0.0385993489093172
63.09573444801943,0.05888125111213631
100,0.09087568919333609


==> data/relErrorSurogatExacthRc10RsRc10000.csv <==
0.0001,0.000050012749445098335
0.00015848931924611142,0.00005001510324254685
0.00025118864315095795,0.00005003502697688527
0.00039810717055349735,0.000050068349240922066
0.000630957344480193,0.000050119641932605676
0.001,0.00005020273892715651
0.001584893192461114,0.00005033470994581955
0.002511886431509582,0.00005054066445447601
0.003981071705534973,0.00005086763235664844
0.00630957344480193,0.00005138253730106018
0.01,0.00005219222980858656
0.01584893192461114,0.00005346152385406329
0.025118864315095822,0.00005544233418683376
0.039810717055349734,0.000058514527340128266
0.06309573444801936,0.00006324198157964169
0.1,0.00007044536747072665
0.15848931924611143,0.00008129672385522727
0.25118864315095824,0.00009744965379445558
0.3981071705534973,0.00012124779461061017
0.6309573444801936,0.00015610394512979189
1,0.00020718570524336645
1.584893192461114,0.0002825048748986314
2.5118864315095824,0.0003943499075434243
3.9810717055349776,0.0005609162425003713
6.309573444801943,0.0008085376507888868
10,0.0011764602627293518
15.848931924611142,0.001727184317607907
25.11886431509582,0.0025640200358960624
39.81071705534978,0.0038564206751629127
63.09573444801943,0.00587690923609273
100,0.009058772348842458


==> data/sPeelReactSUMM100x20x10IPT880.csv <==
0,-1.4475619136789198e-12
0.00001,0.004392390840176598
0.000024142135623730955,0.008895032875633705
0.00004414213562373096,0.013035038339205409
0.00007242640687119287,0.01633693719381801
0.00011242640687119288,0.018508169210798734
0.0001689949493661167,0.019552605784372352
0.00024899494936611675,0.01965978247100942
0.00035018783449150494,0.019043523139915107
0.000478187834491505,0.017956582807642167
0.0006400964506921261,0.016719808830809264
0.0008448964506921262,0.015438497223733713
0.00110395023661312,0.014027195726530408
0.0014030797826852749,0.012897861102081238
0.0017484848305799334,0.01179933568715167
0.002147324225342807,0.01088045063794272
0.0026078642892023514,0.009936110082733957
0.003139650148886183,0.00918452895298005
0.003753703567365576,0.008434410699012204
0.004410154284259065,0.007813476928620222
0.005111929619664086,0.007272168099616729
0.005862159010399502,0.006779153494751326
0.006664187965148097,0.0063873255738280494
0.00752159298313143,0.005967953593921833
0.00843819750284411,0.005633346519615067
0.00941808895196792,0.005343712918626483
0.010465636974496697,0.005018922732764513
0.01158551291635248,0.004780372698565233
0.012782710656385369,0.0045529345288155155
0.01406256887564912,0.004306351149602615
0.015430794864258137,0.004133878201328451
0.016893489971988137,0.0039698647058681435
0.018457176816112728,0.0038009419921069456
0.02002086366023732,0.003713598664097251
0.021692515211928748,0.0036337599824534514
0.02347958589092828,0.0035933303214877414
0.025390044807147058,0.003595211722976661
0.027432411297432235,0.003645027188723008
0.029790732983332274,0.003749920423315585
0.03251388830371251,0.003928542337399001
0.035658317218245895,0.004168397898023088
0.039289190978752886,0.004498270075873896
0.04388192337065001,0.004959090041291922
0.049691321387461185,0.005575624535863639
0.057039693214496576,0.006385850173400067
0.06633473004139447,0.007443464744882196
0.0780921249646511,0.008824861135180988
0.0929641838876877,0.010641751146037302
0.11177601576489832,0.013064986885576994
0.11772483933411297,0.01386425311500601
0.11960602252183403,0.014120549493831845
0.1222664172992174,0.01448588447159129
0.12320700889307794,0.014615799255802989
0.12453720628176962,0.014799918489941187
0.12495785163035704,0.014857814401207647
0.12499110656507431,0.014862264033602838
0.12500286395999757,0.014863747860453365
0.12500390317670748,0.014863846057248907
0.1250040092413188,0.014863826270140318
0.12500405254201505,0.014863844080709638
0.12500407021945026,0.014863841929673598
0.12500407494394356,0.014863851588152163
0.12500407523922438,7.555107215980663e-10
0.12500407544801945,7.546281454584554e-10
0.12500407578898037,7.527054519631433e-10
0.12500407634576724,7.560596745604429e-10
0.1250040772549964,7.607057557051152e-10
0.1250040787397614,7.536880255244599e-10
0.1250040811643725,7.589514138632517e-10
0.12500408512374583,7.591046439922282e-10
0.1250040915893754,7.52102744938547e-10
0.12500410214770427,7.556843277639144e-10
0.1250041193893831,7.598478169356133e-10
0.12500414754492675,7.525167516397164e-10
0.125004193522737,7.582540129544451e-10
0.12500426860418673,7.559103261461236e-10
0.12500439121168072,7.529747473858853e-10
0.12500459142887999,7.588386184248116e-10
0.12500491838219727,7.582834695014904e-10
0.12500545229472865,7.550467983598371e-10
0.1250063241702414,7.525827777788701e-10
0.12500774793699174,7.608797818097231e-10
0.1250100729383591,7.593379133920545e-10
0.12501386964969335,7.520896794822295e-10
0.12502006965333973,7.587188294343963e-10
0.1250301942168977,7.456613450012425e-10
0.12504672755995466,7.504846349546749e-10
0.1250737263961093,7.569130116026513e-10
0.1251178153109279,7.567052878653137e-10
0.12518981220734027,7.488766856906334e-10
0.12530738264685648,7.485700805801429e-10
0.1254993743706228,7.321555136686726e-10
0.12581289554266606,7.390220698162804e-10
0.12632487347270963,7.175024136148364e-10
0.12716092993149167,6.928284807501757e-10
0.1285262044116078,6.537358233510277e-10
0.13075568830169323,6.053908960888704e-10
0.13439642024866963,5.362888114104617e-10
0.14034171062223078,4.4475253800087536e-10
0.15005032914750116,3.1101790272568056e-10
0.16590443681033085,2.0017029566016456e-10
0.19179408621105185,9.508092984813137e-11
0.23407170664526433,3.9587482104593715e-11
0.3031107717138537,1.2815048355380367e-11
0.4031107717138537,9.101712892460748e-12
0.5031107717138537,-2.040958422582722e-11
0.6031107717138536,-1.4825653525418873e-11
0.7031107717138536,1.8138747781459742e-12
0.8031107717138536,6.6065957582223325e-12
0.9031107717138536,5.5898966850395e-12
1,-5.147317410458545e-12


==> data/sPeelReactSUMM100x20x10IPT881.csv <==
0,-1.3794019460869469e-12
0.000001,0.000496123898336058
0.0000026329931618554517,0.0012768010247652247
0.0000052996598285221185,0.002477400084884631
0.000009654308260136658,0.004257475268136856
0.000016765419371247767,0.006748848456817653
0.000028377815188886537,0.009937357416715649
0.00004480022284583589,0.013112785185047103
0.00006802501448111344,0.015913803514365575
0.00010086982979501215,0.01801170408251873
0.00014731941306556724,0.01924428492170214
0.0002130090436933647,0.019646896103946015
0.0003059082102344749,0.01929669603030227
0.00042341739383496067,0.018355364944059614
0.000572056060300737,0.017137983140307844
0.0007600707540615144,0.015887109476306817
0.0009978926204067566,0.01449455442410434
0.0012987161304240003,0.013202105196790114
0.001646077199398048,0.012046052807615334
0.002047175212754373,0.011036718634521646
0.0025103233047197703,0.010071018434131189
0.003045120655861537,0.009267658262449463
0.0036626514451487333,0.008485252710085222
0.004375714580004423,0.007808659939275023
0.0051380111359384155,0.007220566108826879
0.005952940432916346,0.006693529455022062
0.006824136496840909,0.006263549319888194
0.007755484264815688,0.005861143848936387
0.008751136909300903,0.0054937349539434365
0.009815534358414936,0.005191912941052882
0.010953423094969467,0.004897293762368626
0.01216987732252836,0.004625484144197652
0.013470321592876398,0.00439913654404492
0.01486055499580085,0.004190396488052751
0.01634677701905575,0.0039949779524465125
0.01793561519382655,0.003834277260521513
0.019634154648975007,0.0037197459534480644
0.02144996970585592,0.0036231480472781706
0.023391157654597015,0.0035798480342490494
0.02546637486246092,0.003585148221114653
0.027862629289635257,0.0036480639382186642
0.03062958556678713,0.003793313336339727
0.03382459146968624,0.004016483746551681
0.03751386650588874,0.004326659605104034
0.04218047131756876,0.004781268915852217
0.04808331137549276,0.005399696998354098
0.05554987907418079,0.006217351534030909
0.06499442316685919,0.007287216592776988
0.07694093148476004,0.008685981260820926
0.09205220203304547,0.01052664476125654
0.11116661534168683,0.01298289460277952
0.11721112356100098,0.013793458220865824
0.11934817993640841,0.014084223799160515
0.1223704340460655,0.014499162189907915
0.1234389622337692,0.014646819962888469
0.12381674399747633,0.014699111196123549
0.12443365903428377,0.014784515063960717
0.12465177143725502,0.014814658470010412
0.12472888581685596,0.014825291604251615
0.124854813071425,0.014842582364072493
0.12489933507924598,0.01484864086453368
0.12491751111282692,0.014851087246900423
0.12492493144746375,0.014852076310065968
0.12493704880318438,0.01485366458409743
0.12494199569294226,0.014854279463609774
0.12494401525222903,0.014854491233660925
0.12494422137263561,0.014854503653736214
0.12494451287091007,0.01485454282031378
0.12494458157771227,0.014854556604498343
0.12494459875441281,0.014854555745748923
0.12494460241649767,0.014854558400490627
0.12494460540657744,0.014854551484725618
0.12494460626973912,7.540646051978598e-10
0.12494460684518024,7.629081473176934e-10
0.12494460778487165,7.652110475710802e-10
0.12494460931938131,7.529212677796419e-10
0.12494461182522508,7.630567860627416e-10
0.12494461591725083,7.582419000018184e-10
0.12494462259950088,7.613889499917124e-10
0.12494463351156952,7.535734700585911e-10
0.12494465133090299,7.583053763098478e-10
0.1249446804297527,7.591340158130592e-10
0.12494472794797529,7.581722906844408e-10
0.12494480554490785,7.557239756877384e-10
0.12494493226016809,7.523901795369971e-10
0.12494513918532157,7.559721595984939e-10
0.12494547709268224,7.569160548498691e-10
0.12494602889309155,7.515509636306406e-10
0.12494692997938665,7.579874654976829e-10
0.12494840144714481,7.532387937493964e-10
0.12495080434393176,7.553076125227768e-10
0.12495472825795349,7.574372079508244e-10
0.1249611359827187,7.571430447087937e-10
0.12497159975344334,7.54524132726542e-10
0.1249886870194839,7.57253902828065e-10
0.12501659040808294,7.621732033310179e-10
0.12506215645085778,7.552984357392728e-10
0.1251365654871219,7.543142238182415e-10
0.12525807493452148,7.527355504191106e-10
0.12545649903122583,7.457234544513633e-10
0.12578052422429137,7.361961300310138e-10
0.12630965514883627,7.114567455123282e-10
0.12717372233034435,6.955192325526996e-10
0.12858473812913077,6.585677537157415e-10
0.130888917279819,6.069202998236489e-10
0.13465162607658276,5.295912351383769e-10
0.14079610381175137,4.229834450156294e-10
0.15082999393645477,3.070729645187077e-10
0.16721526789690438,1.9397999598774238e-10
0.19397230822944678,9.29924902161533e-11
0.23766637212397904,3.4392354947857435e-11
0.30901847967742546,1.7191798708550474e-11
0.40901847967742544,4.165429601680887e-12
0.5090184796774254,1.449552595094663e-11
0.6090184796774254,-2.7343623933958515e-11
0.7090184796774254,-2.607236178852225e-11
0.8090184796774254,-3.4953468771610488e-12
0.9090184796774253,1.7235078037420357e-11
1,-6.228037412394252e-11


==> data/sPeelReactSUMM100x20x10IPT882.csv <==
0,-1.4318319381456509e-12
0.00001,0.004388524479952711
0.000024142135623730955,0.008878939145117544
0.00004414213562373096,0.013002543837283883
0.00007242640687119287,0.01629048731051528
0.00011242640687119288,0.01845540221901701
0.0001689949493661167,0.019502680905948644
0.00024899494936611675,0.019620072150179503
0.00035018783449150494,0.019015011090344567
0.000478187834491505,0.017936068504434924
0.0006400964506921261,0.01670556787678954
0.0008448964506921262,0.01543041085814684
0.00110395023661312,0.014020578488921232
0.0014030797826852749,0.012894149863677026
0.0017484848305799334,0.011796413144436139
0.002147324225342807,0.010879004002080883
0.0026078642892023514,0.009934370241967444
0.003139650148886183,0.009183920967709557
0.003753703567365576,0.008433414006813692
0.004462751380277351,0.0077595949365482034
0.005220755376493709,0.007203247052927887
0.006031095734107167,0.006685759367949013
0.00689738601549729,0.0062555379982489594
0.007823489281341241,0.005867556651427762
0.008813535317215668,0.005503040979600894
0.009871939049608756,0.005202081037958533
0.011003420233465244,0.00491246230336853
0.012213024499057343,0.004642049947329317
0.013506145852036187,0.004417628345581685
0.014888550726998587,0.004208663856196044
0.01636640370183155,0.004013394738474008
0.017946294987502866,0.0038553639746407757
0.019635269815883396,0.0037376961796734267
0.021440859856650615,0.003639074730052668
0.02337111680337122,0.00359723110041288
0.025434648278533756,0.0035960306029739143
0.02764065621764302,0.0036512547243327613
0.030187934772601392,0.003773352606512229
0.033129278691413744,0.0039721407223206225
0.03652565009802491,0.004242498840513711
0.04082175786792936,0.004647897835590477
0.04625595211850722,0.005207297305179161
0.05312972455035435,0.005951002169438129
0.06182443535127893,0.006925877246396181
0.0741206132868583,0.008352619656709939
0.0896741848033135,0.010232515003463519
0.10934806950024051,0.012743371670359624
0.11556949810682257,0.013572608092326499
0.1243679268195869,0.014777072840764419
0.12506350368366087,0.014873761828349624
0.12604719791850721,0.015010054169648967
0.12605163491953292,0.01501063693667733
0.12605888051186703,0.015011560988157275
0.12606183851255082,0.015011879517791918
0.12606191398747096,0.015011880220951491
0.12606202072512665,0.015011909450217591
0.12606205153763378,0.015011913995537474
0.12606208711685235,0.015011914072548045
0.1260621282001952,0.015011915553580796
0.1260621289414289,7.232582386475918e-10
0.12606212942240486,7.277082827639473e-10
0.1260621302078353,7.249338397169838e-10
0.12606213149043782,7.213761580698542e-10
0.126062133584919,7.268607978081165e-10
0.12606213700519242,7.202557553944176e-10
0.12606214259047552,7.30646957200165e-10
0.12606215171120463,7.264938377938256e-10
0.12606216660529293,7.233923605361087e-10
0.12606219092723725,7.225020648685908e-10
0.126062230644806,7.267364891502129e-10
0.1260622955033242,7.230677666287021e-10
0.12606240141684094,7.20977333919369e-10
0.1260625743728895,7.243094456073609e-10
0.1260628568089341,7.250875184343104e-10
0.12606331802506357,7.266940321388261e-10
0.12606407118784915,7.219307749955368e-10
0.12606530109752775,7.288529060906674e-10
0.12606730953162262,7.215323117125003e-10
0.12607058929076556,7.269956922060086e-10
0.12607594511501852,7.240349359451289e-10
0.12608469113939968,7.316215816059536e-10
0.12609897333740755,7.236411514415669e-10
0.12612229606909067,7.151961605898547e-10
0.12616038193044501,7.175666819718593e-10
0.12622257588160002,7.242871925917952e-10
0.12632413817854493,7.20090371516075e-10
0.12648998871495828,7.130165960460693e-10
0.12676082150681137,7.068006216901754e-10
0.12720308960391366,6.916594828837194e-10
0.12792531038218855,6.766662231799826e-10
0.12910469197446137,6.419677710698653e-10
0.13103061404986108,6.086368740728274e-10
0.13417563162925525,5.465517834848713e-10
0.1393114238303211,4.566726545383908e-10
0.1476981373753722,3.448674212534338e-10
0.16139358324488118,2.2562656016107073e-10
0.1837581526983508,1.2302964277240159e-10
0.22027934168370802,4.8129130025996104e-11
0.279918193559627,1.0346080940021e-11
0.3773080308539129,-3.251975729548936e-12
0.47730803085391293,3.96694327778994e-12
0.5773080308539129,-1.2690149751233741e-11
0.6773080308539129,-2.33429501687409e-11
0.7773080308539129,1.3351012105450035e-11
0.8773080308539128,-7.687484663195357e-12
0.9773080308539128,-1.356882754932657e-11
1,5.205469455980403e-11


==> data/sPeelReactSUMM200x40x20IPT881.csv <==
0,-5.570925716490024e-12
0.00001,0.0042672997180147765
0.000024142135623730955,0.008671885250805311
0.00004414213562373096,0.012780690293099639
0.00007242640687119287,0.01614683189455439
0.00011242640687119288,0.018445933796553036
0.0001689949493661167,0.019568705068485674
0.00024899494936611675,0.019623217870095338
0.00035018783449150494,0.0189500071238215
0.000478187834491505,0.017895006816317026
0.0006400964506921261,0.016649589092999524
0.0008448964506921262,0.015329819302723872
0.00110395023661312,0.014011830602367957
0.0014316302366131203,0.012725423055359706
0.0018100025090292337,0.011596305858070102
0.0022469091756959006,0.010588507891177556
0.0027514055389173853,0.009689757128391468
0.0033339477611396082,0.008876627884056278
0.004006609578768255,0.008140029734593789
0.004725715309834258,0.007516913992986289
0.0054944716728384255,0.006976617745781755
0.006316306794056715,0.006504754596387172
0.0071948854946329065,0.006087907646958813
0.008134125633168095,0.005714014524411154
0.009138215576683742,0.005379440776430498
0.010211632877866814,0.005076663019598913
0.011359164241884698,0.004800848398221123
0.01258592687180821,0.0045521348972208334
0.013897391287828648,0.0043270769899588415
0.015299405722026947,0.004124947759996594
0.016798222197478875,0.003948962912436212
0.018400524407991215,0.0038013551690252957
0.02011345752279342,0.003685376209485067
0.02194466004909324,0.0036084818989737867
0.023902297894581474,0.0035763971227204252
0.02599510078178127,0.003593664293059779
0.02841166140235252,0.0036728023546736665
0.031202065251952245,0.0038249733387415025
0.03442414607938058,0.004061043842791037
0.038499791767313975,0.004420978683383939
0.04365512109119932,0.004933046800602144
0.050176154191892745,0.00562581793662148
0.05842468111010929,0.006539538934847822
0.06885833407121877,0.007734585032468663
0.08205597714036525,0.00930013141265869
0.09874982187814044,0.011370021427855332
0.1198660507887748,0.01415489214707923
0.12153543526255232,0.01438393927744656
0.12389630142618356,0.01470988134715607
0.12473099366307232,0.014825161617978984
0.12479698187841806,0.014834153404427109
0.12482392145452371,0.01483776710557554
0.12483491949041467,0.014839207286363277
0.12483940941976561,0.01483977360874095
0.12484124242574744,0.014839992297430557
0.12484199074730594,0.014840075073805227
0.12484321275129383,0.014840168286178887
0.12484371163233282,0.01484024759902987
0.12484371204780859,7.462428106045598e-10
0.12484371234159432,7.523986734477303e-10
0.1248437128213444,7.496973406048526e-10
0.12484371360477302,7.444330723582252e-10
0.12484371488410657,7.601987813089064e-10
0.12484371697324953,7.260262815664721e-10
0.12484372038480569,7.619635710761478e-10
0.12484372595585358,7.114096438415996e-10
0.12484373505333668,7.237792485287235e-10
0.12484374990946437,7.203110098020703e-10
0.1248437741694193,7.363884837871844e-10
0.1248438137857598,7.920954422844942e-10
0.12484387847897295,7.728433308437161e-10
0.12484398412254763,7.389634034498016e-10
0.12484415663778267,7.075883283145736e-10
0.12484443835398182,7.744397758451216e-10
0.12484489839460859,8.183964726791471e-10
0.1248456496378063,7.495279250522368e-10
0.12484687641281104,7.411783004310351e-10
0.12484887972800493,7.829350608775612e-10
0.12485215112801758,7.411464489730323e-10
0.12485749330186793,7.428726684557277e-10
0.12486621703523501,7.508551691252262e-10
0.1248804628321693,7.657126967627697e-10
0.12490372612114817,7.789108235411484e-10
0.12494171491297293,7.582952078922753e-10
0.1250037503502499,7.540483529829628e-10
0.12510505379511594,7.134094361189425e-10
0.12527048162785456,7.580475314183007e-10
0.1255406241474973,7.094084994769168e-10
0.12598176503480032,6.948669994980713e-10
0.126702145087181,7.157660779809401e-10
0.1278785207866557,7.117599658761385e-10
0.12979953425967083,6.239127420814058e-10
0.13293653612493672,5.373704704649995e-10
0.1380592387196437,5.113599929675529e-10
0.14642457702701941,3.70797059632254e-10
0.16008511727957142,2.5063751704640065e-10
0.18239268609923998,1.6952708377131375e-10
0.21882079343937863,6.905478341967201e-11
0.27830764362516147,-4.415748853566299e-11
0.3754492631988645,-2.2317086734770087e-11
0.4754492631988645,-3.801175012071692e-11
0.5754492631988645,1.1415408992841178e-10
0.6754492631988644,2.5342175620504375e-11
0.7754492631988644,-1.0227313289039921e-10
0.8754492631988644,-8.021075284224866e-11
0.9754492631988644,-1.107718879863456e-10
1,2.6442146121956334e-10


==> data/sPeelReactSUMM50x10x5IPT881.csv <==
0,9.637594492506029e-13
0.00001,0.004703394308554728
0.00002224744871391589,0.008968779580709383
0.00003724744871391589,0.012662630324742652
0.00005561862178478972,0.01569567499610135
0.00007811862178478971,0.01802535433735031
0.00010567538139110046,0.01964723790021631
0.00013942538139110044,0.020581203898646542
0.00018076052080056654,0.020863505305262202
0.0002313855208005665,0.02055677768231303
0.00029338822991476567,0.019778299850633577
0.0003693257299147656,0.01871765175017525
0.0004623297935860643,0.017601471837504115
0.0005762360435860642,0.016612537841024407
0.0007010140887177096,0.015887695541980003
0.0008377015887177095,0.015309827006370067
0.000987435242875684,0.014705513244490279
0.0011514602428756837,0.013917475731947234
0.0013311406278652532,0.013048736737225024
0.0015279706278652529,0.012363421455248689
0.0017435870898527361,0.011780745500727125
0.0019797830898527356,0.011101002254564766
0.0022385228442377155,0.0105721462468483
0.002521958044237715,0.010270024965221652
0.002832445749499691,0.009922789005985321
0.0031725679894996904,0.009112230791599178
0.00351269022949969,0.008403994828886926
0.003885275475814061,0.008074585708728052
0.00429342216381406,0.007888928638632928
0.004740524459391306,0.007579801638755504
0.005187626754968551,0.0071413425530361015
0.0056347290505457965,0.0068978152312416
0.006124505076145795,0.00656688343052757
0.006614281101745794,0.006328702594651503
0.007150803856438488,0.006249087159606842
0.0077385350871584865,0.00609359634116538
0.008326266317878485,0.005511132725324688
0.008870399704543118,0.005294873906428906
0.009466467964878919,0.0052272809193646946
0.010119428028876479,0.005157272891708916
0.010772388092874039,0.00493462481825106
0.0114253481568716,0.004775953176854481
0.012140630069274561,0.004643074726656712
0.012855911981677523,0.004459909227790859
0.013571193894080485,0.004423884118024373
0.014354745970877558,0.004413157598104863
0.015213084265761111,0.004150872526201508
0.015956427034171286,0.003909553055193572
0.01677071823860447,0.0038761041257778265
0.017662729560696682,0.0038753234114735522
0.0186398790060165,0.0038157551422072864
0.01961702845133632,0.0037007428965956024
0.02059417789665614,0.0036773207703795436
0.02166459148316679,0.0035939916903099415
0.022735005069677443,0.003576131273575164
0.023907584404061228,0.003623742318236028
0.02519208070787401,0.0036813318685802376
0.02659917590913455,0.003637095836967118
0.027901892928755063,0.0035956265595762787
0.029204609948375575,0.0036596414321458594
0.030800105937030333,0.0037724999161355107
0.0327541814664611,0.003929022651568016
0.034894763959537264,0.0041074775387218475
0.037239654594854184,0.004306593450296584
0.03980835358654558,0.004540856579715167
0.04295435450276836,0.004852752759913747
0.046807402990305454,0.00525599334446601
0.05152640436463963,0.005767201993227868
0.05730597709594527,0.006409634577649932
0.06438447915744652,0.0072146847276128735
0.07305383825440498,0.008224333044454017
0.08367159134665686,0.009495485779191449
0.09530275710395003,0.010934297133797337
0.10804406081465229,0.012572144387870247
0.1220014597234041,0.01445012944808902
0.12295705750170677,0.014582097514318878
0.12412742097979616,0.014744202029442832
0.12448577014665967,0.014793895914439917
0.12499255239850313,0.014864083126634406
0.1251477221394675,0.014885442635413217
0.12519523297557783,0.014891919139698714
0.12521203059277455,0.014894182970466087
0.1252357860108297,0.01489728441411212
0.12523760440623163,0.014897472477763126
0.12523824730609143,0.014897542003684953
0.12523824935658182,0.014897552180686119
0.1252382514070722,0.014897539800258857
0.1252382534575626,0.014897545933837127
0.1252382540191125,7.472376147548538e-10
0.12523825440061057,7.480697949076551e-10
0.12523825494013027,7.484448205515629e-10
0.12523825570312636,7.480828931354316e-10
0.12523825678216577,7.476008201971663e-10
0.12523825830815796,7.478661281552619e-10
0.1252382604662368,7.481942734753409e-10
0.12523826351822115,7.479529937808277e-10
0.12523826783437883,7.482196543954085e-10
0.12523827393834755,7.48380771145077e-10
0.1252382825706629,7.471835914254909e-10
0.12523829477860035,7.483825941303016e-10
0.12523831204323105,7.477763403071911e-10
0.12523833645910595,7.481631031556041e-10
0.12523837098836738,7.481195110912496e-10
0.12523841982011716,7.475864204553618e-10
0.12523848887863998,7.471559496697725e-10
0.12523858654213954,7.480879025364706e-10
0.12523872465918517,7.483145766426722e-10
0.1252389199861843,7.474546117617725e-10
0.12523919622027557,7.479671991194374e-10
0.12523958687427383,7.483031581914301e-10
0.12524013934245637,7.479392342632357e-10
0.1252409206504529,7.480469168728297e-10
0.12524202558681796,7.48683130099349e-10
0.125243588202811,7.473981418200404e-10
0.12524579807554115,7.473618651780218e-10
0.12524892330752724,7.479755762655412e-10
0.12525334305298752,7.469748268261398e-10
0.1252595935169597,7.47710104503632e-10
0.1252684330078803,7.471796565631475e-10
0.12528093393582465,7.471986911162383e-10
0.1252986129176658,7.463434125195494e-10
0.12532361477355453,7.448559355997507e-10
0.12535897273723687,7.44214635505228e-10
0.12540897644901433,7.438562770100092e-10
0.125479692376379,7.405617880005668e-10
0.12557969979993389,7.379362003776523e-10
0.12572113165466323,7.345733126080994e-10
0.12592114650177302,7.283345480728775e-10
0.12620401021123168,7.215159207582327e-10
0.12660403990545127,7.1051284221842e-10
0.1271697673243686,6.956271543638212e-10
0.12796982671280782,6.754640011562574e-10
0.1291012815506425,6.476209223257726e-10
0.13070140032752092,6.119424028944523e-10
0.13296431000319023,5.629415643003905e-10
0.13616454755694707,5.037367337449248e-10
0.14069036690828568,4.299988547114019e-10
0.14709084201579936,3.488214004686753e-10
0.1561424807184766,2.6296400822051547e-10
0.16894343093350397,1.7956538954058215e-10
0.18704670833885848,1.0967580402932979e-10
0.2126486087689132,5.873970139464701e-11
0.24885516357962217,2.8749836991913638e-11
0.3000589644397316,1.160520165593178e-11
0.37247207406114957,2.1202237575384037e-12
0.47247207406114955,1.4131537837180075e-12
0.5724720740611495,2.566376332262735e-13
0.6724720740611495,-9.125590647144426e-13
0.7724720740611495,-2.8282516401042472e-12
0.8724720740611495,4.331150572762239e-12
0.9724720740611494,8.229134083761334e-13
1,5.399645392068074e-12


==> data/sPeelReactSUMMEB103ES104100x20x10IPT881.csv <==
0,-9.024888288241254e-13
0.00001,0.002598877324511777
0.00002224744871391589,0.0049115956764756346
0.00003724744871391589,0.006853674539285252
0.00005561862178478972,0.008372228119949612
0.00007811862178478971,0.00945142740831616
0.00010567538139110046,0.010110516840840396
0.00013942538139110044,0.01039578384994158
0.00018076052080056654,0.01036982923990809
0.0002313855208005665,0.010101642670443483
0.00029338822991476567,0.009659534579148754
0.0003693257299147656,0.00910682785228193
0.0004623297935860643,0.00849845583496767
0.0005762360435860642,0.007876519982698692
0.0007157421390930122,0.00726522387908539
0.0008685634099302633,0.006726093756514975
0.001035970724538601,0.006237342402364553
0.0012193562495433023,0.005791179188955947
0.0014202450270733075,0.005393294883177929
0.001640307657078949,0.0050415681804020646
0.001881374190114955,0.004720357952986915
0.002145449346121725,0.004426831720379592
0.002434729185764932,0.004169596041962704
0.002751619372973056,0.0039410126198721595
0.0030987551805449045,0.0037221243185040307
0.003479023405194653,0.003503352893428448
0.0038955863742808714,0.00329615043473264
0.00435190824386057,0.003117354295169192
0.004851783806764032,0.0029643061619081873
0.005399370050259669,0.002817893834196123
0.005999220725743824,0.002670026551334169
0.0065990714012279785,0.002546856939507931
0.0072561748934227436,0.0024275899512378974
0.007913278385617508,0.002324706258921838
0.008633099196198493,0.0022358127602263925
0.009352920006779479,0.0021530761371345835
0.010072740817360464,0.002067362941432238
0.01079256162794145,0.00198926017515441
0.011581085818575167,0.001922045241012193
0.01244487079127235,0.0018616628904561847
0.013308655763969533,0.0018030229974886798
0.014172440736666715,0.0017477548063783194
0.015036225709363898,0.001696559471468571
0.01590001068206108,0.0016504360222695756
0.016763795654758263,0.0016106609653597356
0.017710024683518726,0.001571014927714332
0.018656253712279188,0.0015310940707990639
0.01960248274103965,0.0014921491177518904
0.020548711769800113,0.0014577096580567746
0.021494940798560576,0.0014262506072274276
0.02244116982732104,0.0013960983593149252
0.023477711794557658,0.0013656665522655837
0.024514253761794277,0.001340366603653365
0.02564972859630683,0.00131149912663921
0.026785203430819384,0.0012844456095658626
0.027920678265331938,0.0012627170487885275
0.02905615309984449,0.0012396435934935541
0.030191627934357045,0.001211814056785909
0.031327102768869595,0.0011885288293758543
0.03246257760338215,0.0011724965923564205
0.03370642796406609,0.0011562691161552993
0.03495027832475003,0.0011358511712662503
0.036194128685433966,0.001115255396972124
0.037437979046117904,0.0010951813917957466
0.03868182940680184,0.0010777855002890666
0.03992567976748578,0.0010660832618405555
0.04128824956890084,0.0010529795294800613
0.04265081937031591,0.0010338680858021547
0.04401338917173098,0.0010155466532031526
0.045375958973146044,0.0010033200913301102
0.04673852877456111,0.0009924608252652705
0.04810109857597618,0.0009782091456300283
0.049463668377391246,0.0009655740069576483
0.05082623817880631,0.0009541346758923393
0.05218880798022138,0.0009433131340185028
0.05368142841304211,0.0009352375483731778
0.05517404884586284,0.0009246904028648182
0.05666666927868357,0.000908136823144948
0.0581592897115043,0.000894089059071704
0.059651910144325034,0.0008862280892471487
0.061144530577145764,0.0008792955827287455
0.06263715100996649,0.0008699549628143954
0.06412977144278721,0.0008619825632258612
0.06562239187560794,0.0008522137287395574
0.06711501230842866,0.0008438856259701436
0.06860763274124938,0.000838801771584606
0.0701002531740701,0.0008314836195065347
0.07159287360689083,0.0008197175492599071
0.07308549403971155,0.0008107133983713463
0.07457811447253228,0.000806019610319865
0.07621319823423035,0.0008008787627473206
0.07784828199592843,0.0007935223784300142
0.0794833657576265,0.0007876620492001372
0.08111844951932458,0.0007796325978493445
0.08275353328102265,0.0007739109011278043
0.08438861704272073,0.0007689307853042209
0.0860237008044188,0.0007603483989422782
0.08765878456611688,0.0007507885067591517
0.08929386832781495,0.0007467564059342173
0.09108501284719983,0.0007439181377261048
0.09287615736658471,0.0007377969703696123
0.09466730188596958,0.0007326419605219246
0.09645844640535446,0.0007257322753950095
0.09824959092473934,0.0007217421568151833
0.10004073544412422,0.0007192940317468125
0.10183187996350909,0.0007116515618050953
0.10362302448289397,0.0007037266464011804
0.10541416900227885,0.0007009406269578118
0.10720531352166372,0.000698129448510078
0.1089964580410486,0.0006931044236203797
0.11078760256043348,0.0006897753175889163
0.11257874707981835,0.0006848585057501284
0.11436989159920323,0.0006836613090861565
0.1161610361185881,0.000681796970266638
0.11795218063797298,0.0006740693439021337
0.11974332515735786,0.0006684076808397047
0.12153446967674274,0.0006667824202933337
0.12332561419612761,0.0006646494392644147
0.12511675871551248,0.0006610150446634067
0.12690790323489734,0.0006589965590858355
0.1286990477542822,0.0006555829377396578
0.13049019227366707,0.0006562341892722729
0.13245229278770476,0.0006564983890313979
0.13441439330174246,0.0006491997807287684
0.1362309453954126,0.0006436634649694859
0.13804749748908277,0.000646690044154202
0.1400374306062555,0.0006564448761630054
0.1422172931186597,0.0006705365953722993
0.144605212859267,0.0006911070668308403
0.14722104787415202,0.0007155082564780505
0.14802198050387377,0.0007222085341599708
0.14900291863445567,0.0007292711232032531
0.15007748251772896,0.0007376701472894798
0.15139354912275055,0.0007501276217256077
0.15283522785624967,0.0007656729898496475
0.15441450778227558,0.0007840594352493038
0.1563487227721675,0.0008076423850938614
0.15871764266120636,0.0008368371015146652
0.1613126643815048,0.0008678161645735666
0.16371518764950344,0.0009003058227711118
0.16611771091750208,0.000939457049883248
0.16874954329512984,0.0009799765320878803
0.17118614660956982,0.0010243812845035297
0.17344200293325077,0.00106700528641262
0.1756978592569317,0.0011097572570675394
0.17816902604687315,0.0011629207685310951
0.1806401928368146,0.0012218903320807086
0.18334722042523172,0.0012913845537196249
0.18605424801364884,0.0013667734952597526
0.18876127560206596,0.0014544081460787454
0.19126749615406136,0.0015406096790118444
0.19358780551556176,0.001632513065449185
0.19590811487706217,0.001730971107409449
0.19822842423856257,0.0018410139863599584
0.20054873360006298,0.0019640660215830756
0.20309050515543134,0.0021150871538002975
0.2056322767107997,0.0022856300144476925
0.20817404826616806,0.002479295962726222
0.2105272714611582,0.002682004336304911
0.21288049465614836,0.002908563045699625
0.2152337178511385,0.0031628932942947847
0.21758694104612866,0.00344610671800903
0.2199401642411188,0.003759757181385965
0.22229338743610896,0.004103223859286118
0.22464661063109911,0.004474821086125827
0.2272244374845801,0.004912472833099256
0.2300483053185683,0.005420796940301923
0.23314169754274547,0.006001952046549988
0.23623508976692265,0.006597309225035684
0.23695107094132847,0.006735381723102194
0.23714715046131404,0.006772963922386334
0.23720718730793586,0.006784385862898819
0.23729209223067052,0.006800239664173652
0.23729859140996273,0.006801380232829885
0.23730088921683756,0.006801767369476188
0.23730413880648366,0.006802269190788722
0.237304426032343,0.006802295187378177
0.23730483223104876,0.006802312218041081
0.23730497584397844,0.006802294059591847
0.23730517894333134,0.006802356745817743
0.23730525074979616,0.006802378798054055
0.23730525161887506,2.780714441159825e-9
0.23730525201418326,3.497016324109316e-11
0.23730525257323348,3.5018613379069306e-11
0.2373052533638499,3.5002702882483974e-11


==> data/sPeelReactSUMMEB104ES104100x20x10IPT881.csv <==
0,-1.1681649917079867e-12
0.00001,0.0038206123952219846
0.00002224744871391589,0.00725515800597195
0.00003724744871391589,0.010177311801660007
0.00005561862178478972,0.012502016966795475
0.00007811862178478971,0.01419674005435198
0.00010567538139110046,0.015284116203731359
0.00013942538139110044,0.015834961984360248
0.00018076052080056654,0.01595174778032985
0.0002313855208005665,0.015744104333892013
0.00029338822991476567,0.015301362739460572
0.0003693257299147656,0.014673734872547646
0.0004623297935860643,0.013883113359132643
0.0005642106408108984,0.013063007457778181
0.0006758155172164568,0.012273274441408098
0.0007980725338862576,0.011545541828872914
0.0009319983855729277,0.010891797286537708
0.0010787068055766887,0.010300901250073678
0.0012394178276006929,0.009726835861320737
0.001415467931605206,0.009144268719900544
0.001608321158034011,0.008603919129798849
0.0018195812828394268,0.008149850778243324
0.0020510051545539927,0.007747538649145727
0.0023045173043204914,0.007342260489521862
0.0025822259503779704,0.0069421375198058955
0.002886440530097769,0.006578478799131305
0.0032196909053667437,0.006267277037456154
0.003584748401030502,0.005971690980108907
0.003984648851353271,0.005632497473158688
0.004422717846149781,0.00533980817868392
0.004902598386537105,0.00510771010213419
0.005428281180292916,0.004853595059843032
0.005953963974048728,0.004624457641552025
0.006479646767804539,0.004447870982616137
0.007055503416269327,0.004284920244428829
0.007631360064734114,0.004088593373270806
0.008207216713198903,0.003933080489378191
0.008838036065705877,0.003813838809570066
0.009529064043863623,0.0036707381912765417
0.01022009202202137,0.0035339665240321314
0.010911120000179115,0.00342995815125863
0.011668103223187483,0.0033336586608882193
0.012425086446195851,0.003202732526477932
0.01318206966920422,0.003103975670263464
0.013939052892212587,0.00303594458114498
0.014768286466001881,0.002946861564670787
0.015597520039791176,0.002858703344152222
0.01642675361358047,0.0027924722048241926
0.017255987187369766,0.0027383073868167
0.01808522076115906,0.0026591172468462126
0.01891445433494835,0.002586240527529189
0.019743687908737644,0.002542422450349048
0.020652067776347687,0.0024923610504321396
0.02156044764395773,0.002432072322315944
0.022468827511567774,0.0023797072757453536
0.023377207379177818,0.0023423793251199
0.024372287667724972,0.0022988511678184768
0.025367367956272126,0.002237020122872327
0.02636244824481928,0.002191225361496233
0.027357528533366433,0.0021604088891455184
0.028352608821913587,0.002123045566078772
0.02934768911046074,0.0020818075376098995
0.030342769399007895,0.0020482152961837875
0.03133784968755505,0.002022921145231245
0.0324279055286871,0.00198842396209533
0.03351796136981915,0.0019484178786108646
0.034608017210951206,0.0019148143944524155
0.03569807305208326,0.0018913350543143836
0.03678812889321531,0.0018659196746539908
0.03787818473434736,0.001838487008873855
0.038968240575479415,0.0018148431618461112
0.04005829641661147,0.0017963180402008198
0.04125239276286805,0.001772244151500749
0.04244648910912464,0.0017486245963561262
0.04364058545538122,0.001729470503074071
0.044834681801637806,0.0017103644237061665
0.04602877814789439,0.001695893003246852
0.047222874494150975,0.0016844655411713152
0.04853094150350944,0.0016748283869865899
0.04996385711901734,0.0016684804628293109
0.05139677273452524,0.0016649056977540897
0.05296645314575539,0.001660800895788703
0.05453613355698554,0.001666632151688629
0.05625563229559502,0.0016833889377979555
0.0581392487890712,0.0017073016483934468
0.060202647275402574,0.0017388487687536869
0.06246298706757399,0.0017814294954405395
0.06523132663563827,0.0018428550553362122
0.0682638906921641,0.001917451741903518
0.07197800796756057,0.002015061790475979
0.0765268540523493,0.0021415021910558916
0.08150986527486499,0.002287633589304988
0.08761278271372783,0.0024758248420368367
0.09429819380944147,0.0026925283411989615
0.10162169473607686,0.002942016372311974
0.10964418805093325,0.003230247339320027
0.11843238916289572,0.003567025870183216
0.1272205902748582,0.00393121987822238
0.13600879138682065,0.00432476221967701
0.1447969924987831,0.004752194668314993
0.15358519361074557,0.0052197985138193025
0.16237339472270804,0.005733221945987808
0.1711615958346705,0.006300204012570319
0.17929788906496885,0.006879076708396425
0.1868306328752224,0.0074667641457530414
0.1938045985011924,0.008059310172796852
0.20077856412716238,0.008701576943438396
0.20775252975313238,0.009396001774990451
0.21472649537910238,0.01014335104086958
0.21516236823072551,0.010191682658588533
0.21569620127032976,0.010250857664686284
0.21573275032004635,0.010254859638887625
0.2157456723604966,0.010256262793856628
0.2157639468853549,0.010258222489018618
0.21577040790558005,0.01025889356838927
0.21577269222118733,0.01025912113694746
0.21577349984871547,0.010259198274120508
0.2157746420065191,0.010259299247181226
0.21577504582028317,0.01025932405443827
0.215775616899185,0.010259368311640458
0.21577581880606705,0.010259400685037206
0.2157758342613432,0.010259392398382937
0.21577584971661934,0.0102594026185347
0.21577585089966747,0.010259413549360255
0.21577585186562223,5.510824653293064e-11
0.21577585238194677,5.5615302162895864e-11
0.21577585311213993,5.5337100281588856e-11
0.215775854144789,5.546293211427514e-11
0.21577585560517532,5.5319909988239504e-11
0.21577585767047347,5.4700799915677647e-11
0.21577586059124612,5.603720065269699e-11
0.21577586472184243,5.551521409979775e-11
0.21577587056338773,5.5172487104404484e-11
0.21577587882458032,5.546072011174104e-11
0.21577589050767093,5.511887943755958e-11
0.2157759070300561,5.573427042146842e-11
0.21577593039623733,5.58963947091874e-11
0.2157759634410077,5.560865812778081e-11
0.21577601017337011,5.531735950987419e-11
0.21577607626291084,5.578519547174026e-11
0.2157761697276357,5.5628183288463494e-11
0.21577630190671715,5.52023449105087e-11
0.21577648883616682,5.535820725414899e-11
0.21577675319432976,5.592060053137809e-11
0.2157771270532291,5.6002978773822475e-11
0.21577765576955496,5.5161084605187055e-11
0.21577840348735364,5.631980546159815e-11
0.21577946092000536,5.494626180612783e-11
0.2157809563556027,5.51110481671598e-11
0.21578307122090615,5.4675370450692874e-11
0.21578606209210088,5.52026220457648e-11
0.21579029182270779,5.608804491433459e-11
0.21579627356509726,5.4979153282024305e-11
0.21580473302631106,5.5597318303529296e-11
0.21581669651109,5.5469064079791386e-11
0.21583361543351762,5.5412091855368153e-11
0.21585754240307548,5.526843304772898e-11
0.2158913802479307,5.515036524717062e-11
0.2159392341870464,5.505450242558522e-11
0.21600690987675683,5.544232563109446e-11
0.21610261775498826,5.473206062153414e-11
0.21623796913440912,5.493102408662532e-11
0.21642938489087202,5.4359953600160854e-11
0.21670008764971374,5.501839799294361e-11
0.2170829191626395,5.3970223950954706e-11
0.21762432468032292,5.39621200393538e-11
0.21838998770617443,5.253173490374573e-11
0.2194727987415413,5.033206364533825e-11
0.22100412479324436,4.988070261740075e-11
0.22316974686397806,4.765108112636746e-11
0.22623239896738417,4.3920698794452544e-11
0.23056364310885158,3.975477300554316e-11
0.2366889473156638,3.532048277598044e-11
0.24535143559859862,2.902520592082794e-11
0.2576020440122231,2.4526775224506497e-11
0.2749270205780927,1.6364519955076206e-11
0.2994282374053416,1.1931269536826188e-11
0.3340781905370809,6.144090029801487e-12
0.3830806241915786,3.7874515266296884e-12
0.45238053045505716,1.2959789728853304e-12
0.5503853977640527,1.1658966036019153e-12
0.6503853977640527,8.432145513294438e-13
0.7503853977640527,-1.1605947263530626e-12
0.8503853977640526,3.717174866462964e-13
0.9503853977640526,4.096751615404926e-12


==> data/sPeelReactSUMMEB106ES104100x20x10IPT881.csv <==
0,-2.504148401601923e-12
0.00001,0.00449161170718971
0.00002224744871391589,0.008576927659577445
0.00003724744871391589,0.012115414423081934
0.00005561862178478972,0.015012778029883213
0.00007811862178478971,0.017235170668103227
0.00010567538139110046,0.018812073729659564
0.00013942538139110044,0.019823378484356894
0.00018076052080056654,0.020369633739296334
0.0002313855208005665,0.020533192536189102
0.00029338822991476567,0.02035381283708352
0.0003693257299147656,0.019856195288174304
0.0004623297935860643,0.019118525519798226
0.0005642106408108984,0.01834934084868728
0.0006758155172164568,0.017606230101923408
0.0007980725338862576,0.016845252396815787
0.0009319983855729277,0.01603715655741801
0.0010787068055766887,0.015291254512503762
0.0012394178276006929,0.014642188404491769
0.001415467931605206,0.013984398527772536
0.001608321158034011,0.01331690729081855
0.0018195812828394268,0.012722985211566135
0.0020510051545539927,0.012160667373887341
0.0023045173043204914,0.011530638179173876
0.0025822259503779704,0.01099867796317438
0.002886440530097769,0.010499923034577896
0.0032196909053667437,0.009971148492016801
0.0035529412806357182,0.009562298004636555
0.003917998776299477,0.009107209546744077
0.004283056271963235,0.008700726728732278
0.004648113767626994,0.008393992824092329
0.005013171263290752,0.00806503115806359
0.005378228758954511,0.0077906152586384725
0.00577812920927728,0.0075374212092391025
0.00617802965960005,0.00723703513448607
0.006577930109922819,0.007013148250957563
0.007015999104719329,0.00680223426868378
0.007454068099515839,0.006571175227118474
0.007892137094312348,0.006391520610335783
0.008372017634699672,0.006208617845148243
0.008851898175086996,0.005988737706789522
0.00933177871547432,0.0058435041041363725
0.009857461509230132,0.005687811525126376
0.010383144302985944,0.0055236160454496044
0.010908827096741756,0.005405339907886023
0.011484683745206545,0.005267455013727539
0.012060540393671333,0.0051146430385702
0.012636397042136122,0.005024994364364197
0.013267216394643096,0.004916148371747479
0.01389803574715007,0.004812274612274565
0.014528855099657045,0.00474651013554166
0.015219883077814791,0.004661506969733496
0.015910911055972535,0.00457574935532753
0.01660193903413028,0.00454018631779245
0.01735892225713865,0.0044985425506980925
0.018115905480147017,0.004460477046936736
0.018945139053936313,0.004452727450487524
0.019853518921546357,0.004456321529008437
0.0207618987891564,0.004451106030208106
0.021756979077703555,0.004486011650994653
0.022847034918835604,0.0045503856446927485
0.024041131265092188,0.0046267419610169745
0.02534919827445065,0.004732280612454707
0.026782113889958548,0.00487717592710948
0.0283517943011887,0.005056601385773337
0.030071293039798178,0.005265687067898107
0.03195490953327436,0.005513449904944551
0.03401830801960573,0.005808835873605337
0.03654544473337725,0.006194264211781804
0.039640542462874316,0.0066892794631785695
0.04343124753353159,0.007319536075460117
0.048073894127777184,0.008118990406509617
0.053159658660162874,0.009024367090462563
0.05873083457325758,0.010049621529862614
0.06483375201212041,0.011213618903367337
0.07151916310783406,0.012541303318834202
0.07884266403446945,0.01406582390454416
0.08686515734932583,0.015831479155375368
0.08906220762731647,0.01633413945259866
0.09175303368747494,0.016959797849766246
0.09179507784466491,0.01696948385381421
0.09185453726198152,0.016982917908685002
0.09185908867550742,0.016983885231233953
0.0918606978431915,0.01698421509055274
0.09186297354995444,0.01698465371051033
0.09186377813379648,0.01698477856125164
0.09186406259714185,0.01698479513066528
0.09186446488906287,0.01698486033099593
0.09186447070859328,0.016984876350882874
0.09186447110702929,3.2119243569916605e-9
0.09186447134373556,3.1516462820438532e-9
0.09186447167848877,3.1556621733899323e-9
0.09186447215190129,3.157268433650676e-9
0.0918644728214077,3.179000030970012e-9
0.09186447376823274,3.141709115067893e-9
0.09186447510724556,3.203779003692455e-9
0.09186447700089566,3.16676692987115e-9
0.09186447967892131,3.2041093973111835e-9
0.0918644834662215,3.1701246285235876e-9
0.0918644888222728,3.198487352801992e-9
0.09186449639687318,3.1699926330297724e-9
0.09186450710897577,3.1921831033990144e-9
0.09186452225817654,3.1819628497057563e-9
0.09186454368238171,3.174282177026338e-9
0.09186457398078324,3.208546215626705e-9
0.09186461682919358,3.1949553550101673e-9
0.09186467742599663,3.2183038372948626e-9
0.09186476312281734,3.2134165842504307e-9
0.09186488431642344,3.174691939722709e-9
0.09186505571006486,3.2130799667338152e-9
0.09186529809727705,3.1736623940241705e-9
0.09186564088455988,3.187425258904589e-9
0.09186612565898428,3.176502729046589e-9
0.09186681123354995,3.2306089070651865e-9
0.09186778078239874,3.2111294351483577e-9
0.09186915193153009,3.158570374661934e-9
0.09187109102922766,3.181597701519836e-9
0.09187383332749034,3.206103897703477e-9
0.0918777115228855,3.2081614154806995e-9
0.09188319611941086,3.166702965648615e-9
0.09189095251020117,3.2185089506765105e-9
0.0919019217032519,3.1751156394756057e-9
0.09191743448483253,3.152213189054173e-9
0.09193937287093398,3.1623477527993922e-9
0.09197039843409523,3.1543280760211193e-9
0.09201427520629812,3.210949316447272e-9
0.09207632633262063,3.191397233723186e-9
0.09216407987702642,3.1638281957719578e-9
0.09228818212967141,3.1152375293870526e-9
0.09246368921848301,3.091036086191856e-9
0.092711893723773,3.0631171751120304e-9
0.09306290790139621,3.0061451140563952e-9
0.09355931691197618,2.935674918354703e-9
0.09426134526722259,2.802065946135065e-9
0.09525416328838253,2.704059264623619e-9
0.09665821999887533,2.534362794509686e-9
0.09864385604119522,2.2806007682884964e-9
0.10145196946218084,1.9911384497364964e-9
0.1054232415468206,1.7078612111601764e-9
0.11103946838879183,1.2872636624789111e-9
0.11898201255807137,8.95870217136915e-10
0.13021446624201383,6.492937561036877e-10
0.1460995545805729,2.42226757541585e-12
0.1685644619484578,6.236753132593539e-11
0.20033463862557593,-5.660592840092263e-11
0.24526445336134578,-8.66386397661363e-11
0.3088048067155821,-1.9347288916114278e-10
0.3986644361871218,1.1055377301005858e-10
0.49866443618712175,-2.695804581262074e-13
0.5986644361871217,1.8317766869043306e-10
0.6986644361871217,-1.4530117028662588e-10
0.7986644361871217,-2.4096126717770208e-11
0.8986644361871217,2.9148190850144e-11
0.9986644361871216,-8.452741740717766e-11
1,4.0444239389982096e-11


==> data/sPeelReactSUMMEBIP05x100x20x10IPT881.csv <==
0,-8.839702822853196e-13
0.00001,0.0027089217381059873
0.000024142135623730955,0.0054866827625301064
0.00004414213562373096,0.0080489679843311
0.00007242640687119287,0.010115173132248103
0.00011242640687119288,0.011508114368522011
0.0001689949493661167,0.01219108105943707
0.00024899494936611675,0.012213963998004309
0.00035018783449150494,0.01176550361596568
0.000478187834491505,0.011086609191379953
0.0006400964506921261,0.010274679200162453
0.0008448964506921262,0.009421686275376848
0.00110395023661312,0.008582012283848457
0.0014316302366131203,0.007766216960966242
0.0018100025090292337,0.00702924997894613
0.0022469091756959006,0.0064017272157506026
0.0027514055389173853,0.005836578293174365
0.0033339477611396082,0.005314806273113442
0.004006609578768255,0.004862463502338177
0.004783332541731219,0.0044511298160415345
0.005613684316544738,0.004103649439895775
0.0065013677027881255,0.0038062093412817564
0.007450341159717861,0.00353760843785685
0.008464836458281734,0.003311973088520513
0.009549377551915718,0.003111276115655964
0.010708800750274429,0.002940478396170887
0.011948276285856124,0.0027951255263403084
0.013273331369694651,0.0026700658127394037
0.014689874838930875,0.002585398088787535
0.016204223506174904,0.002540034257040074
0.017823130328159163,0.0025337834218947123
0.019692482907090227,0.0025808204410290242
0.02185102533640257,0.002692103888484109
0.02434349544164399,0.0028696646050541163
0.027496248454620977,0.003146498568062708
0.03148420062300725,0.0035400294478682174
0.03712401666563431,0.004130811176991768
0.045099921002406854,0.004998009006012738
0.056379553087660975,0.00626186457863891
0.07233136176120607,0.008110874127111997
0.07737576658196926,0.008710709143521823
0.07915923300987514,0.008924492504843897
0.08168143542025673,0.009227948546500971
0.08188083302867605,0.009251924972340723
0.08220644795971511,0.009290964218689753
0.08232157022261177,0.009304667492591527
0.08236856868963366,0.009310205885830293
0.08238775573344977,0.009312442926125014
0.0824190880447977,0.009315970835896775
0.08242185745602575,0.009316187154943409
0.08242192811898821,0.009316232554880259
0.08242195696702184,0.009316205473263797
0.08242198780686702,0.009316219107004853
0.08242199053274997,0.00931621028332466
0.08242199275842409,0.009316225577920462
0.08242199354531872,2.6324404230810967e-9
0.08242199411998531,2.632223116270934e-9
0.08242199505841191,2.6313828593595744e-9
0.08242199659085614,2.6285843088832255e-9
0.08242199909332708,2.6329696900230274e-9
0.08242200317984502,2.6361566753087355e-9
0.08242200985310087,2.633638366285673e-9
0.08242202075048205,2.6341334791737517e-9
0.08242203854583098,2.6332917854724575e-9
0.0824220676055141,2.6397014408256298e-9
0.08242211505977792,2.6337510075282392e-9
0.08242219255226625,2.633551272072441e-9
0.08242231909696979,2.6337982704077906e-9
0.08242252574360533,2.6298412796245138e-9
0.0824228631961481,2.6318720091311365e-9
0.08242341425384288,2.6354368811177612e-9
0.08242431412729025,2.6332478209663116e-9
0.08242578361447633,2.634862479148311e-9
0.08242818327700266,2.6298892769328747e-9
0.0824321019094989,2.6317370397248647e-9
0.08243850100956909,2.6351469178159246e-9
0.08244895069622574,2.6350280468361044e-9
0.08246601496307958,2.62672722988137e-9
0.08249388079416398,2.617750072077957e-9
0.08253938550577421,2.612641221686666e-9
0.08261369438866592,2.6062918242974266e-9
0.0827350402862932,2.585204719353677e-9
0.08293319730733775,2.5573221483816934e-9
0.08325678636767717,2.517023827074516e-9
0.08378520509046265,2.4403462846812257e-9
0.08464810925136775,2.326703673881409e-9
0.08605722584546237,2.1542986644555167e-9
0.08835830360787593,1.9069321416194734e-9
0.09211594785879493,1.5787956880525463e-9
0.0982521552252311,1.1709698692649605e-9
0.10827253989434844,7.439514633761102e-10
0.12463575953817826,3.8623309688510104e-10
0.15135678532249117,1.5208010499380528e-10
0.19499203770603735,4.310749620696506e-11
0.26624810646420505,1.9216195373503854e-11
0.366248106464205,7.899877607817301e-12
0.466248106464205,2.5060033891329495e-11
0.566248106464205,7.166692145166278e-12
0.666248106464205,-1.5112280829657903e-11
0.7662481064642049,-3.044885016197596e-11
0.8662481064642049,1.1859423554678348e-11
0.9662481064642049,-9.388404147235032e-12
1,-1.0267503626189214e-11


==> data/sPeelReactSUMMEBIP2x100x20x10IPT881.csv <==
0,-1.9512965823143935e-12
0.00001,0.007136309327937599
0.000024142135623730955,0.014443782090100356
0.00004414213562373096,0.021153056931021437
0.00007242640687119287,0.02646316718500147
0.00011242640687119288,0.02982494257908455
0.0001689949493661167,0.03120598058652909
0.00024899494936611675,0.031121501489982634
0.00035018783449150494,0.030288442448586285
0.000478187834491505,0.02887484299555857
0.0006400964506921261,0.026858379645625496
0.0008448964506921262,0.024739783111652154
0.00110395023661312,0.022882269900599685
0.0014316302366131203,0.020722236856831583
0.0018100025090292337,0.01891014190949496
0.0022469091756959006,0.01743090593171414
0.0027514055389173853,0.01594879920682491
0.0033339477611396082,0.014822600311209931
0.004006609578768255,0.013465564610119097
0.004725715309834258,0.012549596483905544
0.0054944716728384255,0.01167768304597167
0.006316306794056715,0.010911238137303218
0.0071948854946329065,0.010232353497465735
0.008134125633168095,0.009597437695746038
0.009138215576683742,0.009129836499393588
0.010211632877866814,0.008484733379712573
0.011359164241884698,0.008140227447699083
0.01258592687180821,0.007660524306237834
0.013897391287828648,0.007353498309519648
0.015299405722026947,0.006927875788769423
0.016798222197478875,0.006592325901779748
0.018297038672930803,0.00637396326145675
0.019899340883443143,0.00600298844171809
0.021501643093955483,0.005856787644210614
0.02321457620875769,0.005615096808907644
0.02504577873505751,0.005484206240996905
0.02687698126135733,0.005287335264620012
0.028834619106845562,0.005183608179488957
0.030927421994045357,0.005108619883736613
0.033164722388889054,0.00506454274388478
0.03540202278373275,0.005050048912491684
0.03798543475417488,0.005124958390111593
0.040747218320542025,0.00522100066587882
0.04393625129151314,0.0054257896964321805
0.04761862938000267,0.005694848927285046
0.05187067334129749,0.006042313096197063
0.05678051079261686,0.006520928185485558
0.06299101850756299,0.0071754629471557875
0.07084675842967399,0.008048396714307699
0.08078357077358779,0.009203855618861171
0.09483634555710707,0.010915257622562001
0.1126118558616273,0.013205225233963279
0.13509629551525815,0.01633035154222487
0.1635371120024905,0.020746835164340546
0.17174726852992866,0.022140204808311213
0.174343547987249,0.022593387311800175
0.17801524160750207,0.02324496964742316
0.17931338133616226,0.023478325647801127
0.1811492281462888,0.023810782138276615
0.1817982980106189,0.023928680859337664
0.18185566822343535,0.023939068233708602
0.1819493533886588,0.02395597059265636
0.18198760019720311,0.02396281192764326
0.18200321439140701,0.023965575851612096
0.18200958885949772,0.023966692771972484
0.18201999832230034,0.023968479909307998
0.18202424796769415,0.023969133743996326
0.18202435639959835,0.023969120516495176
0.18202438537924373,0.023969156806870312
0.18202439721013441,0.02396915640102429
0.18202441394154048,0.023969143008198083
0.18202441841319683,0.0239691428475651
0.18202442241276787,0.023969146559007684
0.18202442326547927,2.5725059944034986e-10
0.18202442383395354,2.483067110140803e-10
0.18202442476226813,2.551641916878423e-10
0.18202442627819954,2.4536980173803767e-10
0.18202442875370514,2.5512894568070614e-10
0.18202443279618888,2.531326951271805e-10
0.18202443939753715,2.5800537784585854e-10
0.18202445017749375,2.4867733071133724e-10
0.18202446778108916,2.55832441435921e-10
0.1820244965276401,2.4330936637384786e-10
0.1820245434705612,2.540382063130574e-10
0.18202462012803036,2.5671932475211244e-10
0.1820247453091533,2.5119595737978704e-10
0.18202494972907104,2.482280832005049e-10
0.18202528354539887,2.541814149663784e-10
0.18202582866517952,2.468268846536077e-10
0.1820267188420537,2.545281327053561e-10
0.1820281724948021,2.5219244404868607e-10
0.18203054629979995,2.461835384899792e-10
0.182034422707129,2.501226969503311e-10
0.1820407528537899,2.433989127909072e-10
0.18205108994000072,2.492456477625334e-10
0.1820679703310965,2.4586849857894976e-10
0.18209553589432537,2.5255150103482376e-10
0.18214055027058076,2.526074658508286e-10
0.18221405843919103,2.4798958956483555e-10
0.18233409677587212,2.532273853711858e-10
0.18253011855883283,2.544638513341623e-10
0.18285022078998242,2.4151560844149065e-10
0.18337294554454436,2.442210749635319e-10
0.18422655149427658,2.397753329327596e-10
0.18562048417310842,2.286104635680023e-10
0.18789676670572766,2.1515393389737474e-10
0.1916139205159459,1.9791890975536612e-10
0.1976840072695972,1.6792506497076749e-10
0.20759641743017915,1.3739983892876582e-10
0.22378331543991598,9.376331343979253e-11
0.25021640920146787,5.1559084658293824e-11
0.29338147056076613,2.799413908143954e-11
0.3638697205915712,1.965206048970241e-12
0.46386972059157117,4.814788264625339e-12
0.5638697205915711,3.4907432545852415e-12
0.6638697205915711,1.3556173189933974e-11
0.7638697205915711,1.4449569277147015e-12
0.8638697205915711,1.0128174851103753e-11
0.963869720591571,-1.677499386199542e-11
1,-2.1115091229031895e-11


==> data/scalingKirsch.csv <==
-8,2.000000004283009
-7.799999999999999,2.0000000067881123
-7.599999999999998,2.0000000107584337
-7.3999999999999995,2.000000017050971
-7.199999999999998,2.0000000270239724
-7,2.000000042830123
-6.799999999999999,2.0000000678812015
-6.599999999999999,2.0000001075845297
-6.3999999999999995,2.0000001705101744
-6.199999999999998,2.0000002702408652
-6,2.0000004283040034
-5.799999999999999,2.0000006788187603
-5.599999999999999,2.000001075861688
-5.3999999999999995,2.000001705141507
-5.199999999999999,2.0000027025050118
-5,2.000004283273228
-4.8,2.000006788751129
-4.6,2.0000107599765364
-4.3999999999999995,2.0000170546900473
-4.199999999999999,2.0000270329239576
-4,2.0000428516247575
-3.799999999999999,2.0000679327414637
-3.599999999999999,2.000107707785054
-3.3999999999999995,2.0001708041726656
-3.1999999999999993,2.0002709401169563
-3,2.0004299617244388
-2.7999999999999994,2.0006827342138904
-2.5999999999999996,2.0010850703879948
-2.4,2.0017266912911964
-2.1999999999999997,2.002752635164633
-2,2.0043990459526433
-1.7999999999999996,2.0070537197960987
-1.5999999999999996,2.0113594699828927
-1.3999999999999997,2.0183907879744187
-1.2,2.0299512902322054
-1,2.049052797707835
-0.8,2.0806140657350514
-0.6,2.1322767902382807
-0.4,2.2148583576803653
-0.2,2.341366523679915
0,2.5232948580787675
0.2,2.7643491298689558
0.4,3.054947600367446
0.6,3.3725092347017327
0.8,3.6891208416896117
1,3.982369444844181
1.2,4.243475995553623
1.3999999999999997,4.479816640638666
1.5999999999999996,4.709337782747176
1.8,4.944862567745821
2,5.180335512122893
2.1999999999999997,5.396016802484251
2.4,5.574817118559151
2.5999999999999996,5.711031717455389
2.7999999999999994,5.808488537729583
3,5.87524048100393
3.1999999999999993,5.919647378413094
3.3999999999999995,5.948631003643453
3.599999999999999,5.9673166936912
3.799999999999999,5.979268806467949
4,5.9868756163519885
4.199999999999999,5.99170152099407
4.3999999999999995,5.994757005173704
4.6,5.996689098543947
4.8,5.997909848244051
5,5.998680759511487
5.199999999999999,5.999167438727127
5.3999999999999995,5.9994746189449595
5.599999999999999,5.999668478930625
5.799999999999999,5.999790813184557
6,5.999868007598477
6.199999999999998,5.999916716655592
6.399999999999999,5.9999474510578
6.599999999999999,5.999966843578553
6.799999999999999,5.999979079600733
7,5.999986800075988
7.199999999999998,5.999991671393304
7.3999999999999995,5.999994744997392
7.599999999999998,5.999996684314705
7.799999999999999,5.999997907942895
8,5.99999868000076


==> data/scalingSurogat.csv <==
-8,1.9999998929618765
-7.899999999999999,2.0000000058185563
-7.799999999999999,1.9999998704786124
-7.699999999999999,1.9999999520254974
-7.599999999999999,1.9999998536748778
-7.499999999999999,2.0000000090357
-7.3999999999999995,1.9999999286095678
-7.3,2.0000000683774997
-7.199999999999998,2.0000000594828857
-7.099999999999999,2.0000000440521633
-7,2.000000021749169
-6.9,2.000000055108999
-6.799999999999999,2.0000000721721753
-6.699999999999999,1.9999999945530074
-6.599999999999999,2.0000000548625234
-6.499999999999999,2.0000005748430842
-6.3999999999999995,2.0000001224806048
-6.3,2.0000001614705774
-6.2,2.0000002016899585
-6.099999999999999,2.0000002537439956
-5.999999999999999,2.000000320127671
-5.8999999999999995,2.000000401272808
-5.799999999999999,2.0000005098273386
-5.699999999999999,2.000000637466255
-5.6,2.000000803793657
-5.5,2.000001012205487
-5.4,2.000001273090474
-5.299999999999999,2.000001604035674
-5.199999999999998,2.000002020570214
-5.099999999999999,2.000002542923382
-5,2.0000032018170426
-4.9,2.0000040309360085
-4.8,2.000005075104975
-4.699999999999998,2.000006389111204
-4.599999999999999,2.0000080437756527
-4.499999999999999,2.0000101268393835
-4.3999999999999995,2.0000127499858595
-4.3,2.0000160527078283
-4.199999999999999,2.0000202116407686
-4.1,2.0000254482389286
-3.999999999999999,2.000032042645172
-3.899999999999999,2.000040347311793
-3.7999999999999994,2.0000508065755325
-3.6999999999999997,2.0000639807877794
-3.599999999999999,2.000080576492015
-3.5,2.00010148518668
-3.399999999999999,2.000127832107306
-3.2999999999999994,2.0001610385841264
-3.1999999999999993,2.000202906011919
-3.099999999999999,2.0002556903394932
-2.9999999999999996,2.0003222837494934
-2.8999999999999995,2.0004063263622083
-2.8,2.000512445061641
-2.699999999999999,2.000646520783786
-2.599999999999999,2.0008160423208485
-2.5,2.001030565417777
-2.399999999999999,2.001302311910388
-2.2999999999999994,2.0016469548089852
-2.1999999999999993,2.0020846515354944
-2.0999999999999996,2.002641409444394
-1.9999999999999996,2.003350897079462
-1.8999999999999992,2.004256853758005
-1.7999999999999996,2.005416300852762
-1.699999999999999,2.006903822577386
-1.5999999999999996,2.0088172619462674
-1.4999999999999998,2.0112852652889375
-1.3999999999999992,2.0144771946892743
-1.2999999999999996,2.01861598711861
-1.199999999999999,2.0239945245740447
-1.0999999999999996,2.0309959113116713
-0.9999999999999998,2.04011760996329
-0.8999999999999995,2.05199850270842
-0.7999999999999997,2.067446431972383
-0.6999999999999993,2.0874615036643576
-0.5999999999999995,2.1132474635702727
-0.4999999999999999,2.146200250156607
-0.3999999999999994,2.1878604846566914
-0.2999999999999998,2.239816985355045
-0.1999999999999993,2.303553534708917
-0.09999999999999963,2.380242558991198
0,2.47050636299897
0.09999999999999963,2.5741849115128166
0.20000000000000107,2.6901616410037335
0.30000000000000066,2.816298058148982
0.40000000000000036,2.949510776783188
0.5,3.0859949655163246
0.5999999999999995,3.22156529116153
0.700000000000001,3.352059543343939
0.8000000000000007,3.473737896156011
0.9000000000000002,3.5836141337501917
1,3.6796719339186525
1.0999999999999996,3.7609443901903967
1.2000000000000008,3.8274613036603906
1.3000000000000007,3.8800901655824043
1.4000000000000001,3.920309639647277
1.4999999999999998,3.9499583477087614
1.6000000000000014,3.970998073033421
1.7000000000000008,3.9853207936035404
1.8000000000000005,3.9946155123986156
1.9000000000000001,4.000296851935411
2,4.003486230572435
2.100000000000001,4.005030342636689
2.2000000000000006,4.005540764541567
2.3000000000000007,4.005441268646733
2.4000000000000004,4.005013741779534
2.5,4.004437786262358
2.6000000000000014,4.003822242945608
2.700000000000001,4.003228832559735
2.8000000000000003,4.002689073399806
2.9,4.002215935206051
2.9999999999999996,4.001811640770711
3.100000000000001,4.001472873373063
3.2000000000000006,4.001194621297399
3.3000000000000003,4.000974375045257
3.4,4.0008203469931685
3.5,4.000773357908076
3.600000000000001,4.000968250826107
3.7000000000000006,4.001799316422595
3.8000000000000003,4.004326684628596
3.8999999999999995,4.0111272414259
4,4.027617160336228
4.100000000000001,4.062943363307264
4.200000000000001,4.1279795947786315
4.300000000000001,4.228618949333331
4.3999999999999995,4.3584753454244956
4.499999999999999,4.499488847001113
4.600000000000001,4.631393419756509
4.700000000000001,4.740935925381892
4.800000000000001,4.824181166079262
4.9,4.883587356531226
5,4.924201908028172
5.1000000000000005,4.951189571842592
5.2,4.968792569166367
5.3,4.980137933159015
5.3999999999999995,4.987394673953206
5.5,4.992013945838233
5.6000000000000005,4.994945498277149
5.7,4.996802525268797
5.8,4.997977589966227
5.8999999999999995,4.998720683214167
5.999999999999999,4.999190479158045
6.100000000000001,4.999487484975025
6.200000000000001,4.999675283615747
6.300000000000001,4.99979406951
6.3999999999999995,4.9998692408273095
6.499999999999999,4.999916843213401
6.6000000000000005,4.999947014041365
6.7,4.9999661573403085
6.8,4.999978320145774
6.9,4.9999860629200406
7,4.9999910005319075
7.1000000000000005,4.9999941571829325
7.2,4.999996183957248
7.3,4.999997489969685
7.3999999999999995,4.999998335864049
7.499999999999999,4.999998883961877
7.6000000000000005,4.999999241834127
7.699999999999999,4.999999482240637
7.799999999999999,4.999999640125778
7.899999999999999,4.9999997467799036
8,4.999999822812684

